A real-time full-chain wearable sensor-based musculoskeletal simulation: an OpenSim-ROS Integration

Musculoskeletal modeling and simulations enable the accurate description and analysis of the movement of biological systems with applications such as rehabilitation assessment, prosthesis, and exoskeleton design. However, the widespread usage of these techniques is limited by costly sensors, laboratory-based setups, computationally demanding processes, and the use of diverse software tools that often lack seamless integration. In this work, we address these limitations by proposing an integrated, real-time framework for musculoskeletal modeling and simulations that leverages OpenSimRT, the robotics operating system (ROS), and wearable sensors. As a proof-of-concept, we demonstrate that this framework can reasonably well describe inverse kinematics of both lower and upper body using either inertial measurement units or fiducial markers. Additionally, we show that it can effectively estimate inverse dynamics of the ankle joint and muscle activations of major lower limb muscles during daily activities, including walking, squatting and sit to stand, stand to sit when combined with pressure insoles. We believe this work lays the groundwork for further studies with more complex real-time and wearable sensor-based human movement analysis systems and holds potential to advance technologies in rehabilitation, robotics and exoskeleton designs.

==> ref3dNi/RampAnkleAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 12.407992418219472 17.032162640671316 7.783822195767628 1.8891011978053829 5.098344323732035 -1.3201419281212692 -7.364662531262947 6.011002658967578 -20.740327721493472
0.006711409395973154 12.52182961231537 17.141653490772335 7.902005733858404 1.9436749680484084 5.1598373901704 -1.2724874540735838 -7.589754661382295 5.773377440728894 -20.952886763493485
0.013422818791946308 12.6903191962733 17.290352828180424 8.090285564366177 2.0354006815109713 5.258296686040307 -1.1874953230183642 -7.975139983745338 5.364422627639261 -21.314702595129937
0.020134228187919462 12.912923085422472 17.47669822204139 8.349147948803555 2.167315781844872 5.397140012807384 -1.0625084491176402 -8.534027770547336 4.772329206371763 -21.840384747466437
0.026845637583892617 13.191245417858198 17.704517749947318 8.677973085769079 2.340253932935096 5.577889308156837 -0.8973814422866448 -9.269045429070264 3.9975781639181367 -22.535669022058663
0.03355704697986577 13.532952283649442 17.985233476554512 9.080671090744369 2.5546279796387235 5.799921092595406 -0.6906651333179594 -10.181294270996428 3.0395076551696896 -23.402096197162546
0.040268456375838924 13.93552857469396 18.324892467994886 9.546164681393035 2.794175657894869 6.044274125658703 -0.4559228098689645 -11.203321364517073 1.960803212401629 -24.367445941435776
0.04697986577181208 14.38469287644336 18.715819843557547 10.053565909329171 3.040408893313601 6.292943130823101 -0.2121253441958988 -12.250345328925764 0.853619894706064 -25.354310552557592
0.053691275167785234 14.870713407144935 19.151798161557807 10.589628652732063 3.2786648644423173 6.532634556660271 0.024695172224364015 -13.25795268518625 -0.20886868101069922 -26.3070366893618
0.060402684563758385 15.387072195290898 19.630067289168267 11.14407710141353 3.493008469435159 6.747929092538824 0.2380878463314935 -14.158950430719633 -1.1562420116520258 -27.16165884978724
0.06711409395973154 15.923657470687964 20.14427216528903 11.703042776086898 3.6710117301521503 6.928848288104781 0.41317517219951894 -14.899149456253557 -1.92910718119934 -27.869191731307772
0.0738255033557047 16.4668917564995 20.674548070973508 12.259235442025492 3.8100134873316924 7.074657602466436 0.5453693721969488 -15.466773435508815 -2.512055708426203 -28.421491162591426
0.08053691275167785 16.999999329692788 21.197757260145075 12.8022413992405 3.9095399384112723 7.184916040804987 0.6341638360175579 -15.863955866254104 -2.9096566297933357 -28.818255102714872
0.087248322147651 17.514485247266094 21.704795400569505 13.324175093962683 3.9710290411398557 7.259828788601316 0.6822292936783945 -16.101119340711715 -3.137263262128444 -29.06497541929499
0.09395973154362416 18.00220663067793 22.185369124679877 13.81904413667598 4.001903092308781 7.305720594646526 0.6980855899710354 -16.21042184447176 -3.229673486933457 -29.191170202010063
0.10067114093959731 18.463806479219645 22.640596908201122 14.287016050238169 4.012544222750425 7.332635816563402 0.6924526289374491 -16.236507538844197 -3.229376243446172 -29.243638834242223
0.10738255033557047 18.894326606639147 23.064361592520825 14.72429162075747 4.0124682533914156 7.348754528404494 0.6761819783783372 -16.22059872371644 -3.1806977281474555 -29.26049971928542
0.11409395973154363 19.29476232898414 23.459824954190765 15.129699703777518 4.007279351631582 7.357869285591953 0.6566894176712115 -16.187209706320946 -3.112547386247119 -29.261872026394773
0.12080536912751677 19.662423897758686 23.824612276517243 15.500235519000128 3.998813820633486 7.358750164943909 0.6388774763230627 -16.145434610007367 -3.045154983631459 -29.245714236383275
0.12751677852348994 19.994861901704954 24.153852539610362 15.835871263799547 3.9877315548565626 7.35151023402288 0.6239528756902448 -16.097889425827113 -2.9837753543507226 -29.212003497303503
0.1342281879194631 20.288723053760734 24.441715042496494 16.135731065024974 3.972353746831742 7.3345983673577075 0.6101091263057761 -16.037030415837826 -2.921873539741691 -29.152187291933963
0.14093959731543623 20.54324748801534 24.686519067230794 16.399975908799885 3.9514531177406322 7.307576525555016 0.5953297099262493 -15.957406593120453 -2.8522962024456167 -29.06251698379529
0.1476510067114094 20.758809400697537 24.888691738461944 16.62892706293313 3.9215883263309537 7.267613203055937 0.5755634496059705 -15.84473921102464 -2.7593153891929756 -28.930163032856306
0.15436241610738255 20.93436731321302 25.044841818960297 16.823892807465743 3.8797642882524217 7.2123117558383285 0.5472168206665153 -15.686337716318723 -2.629540476783724 -28.743134955853723
0.1610738255033557 21.07146445982186 25.15548145844928 16.987447461194442 3.8276807971327433 7.145702742220751 0.509658852044736 -15.488188729833109 -2.460186626981539 -28.51619083268468
0.16778523489932887 21.17560187099645 25.228309547163697 17.1228941948292 3.7661599317455785 7.070306559410337 0.4620133040808194 -15.252920439186017 -2.2478138790561744 -28.25802699931586
0.174496644295302 21.251369574944082 25.270452049287364 17.2322871006008 3.694249578573235 6.986407630578423 0.4020915265680469 -14.975605365310495 -1.9848540808187316 -27.966356649802258
0.18120805369127516 21.301942802951356 25.28542922275477 17.31845638314794 3.6151453315119397 6.898887238066752 0.33140342495712716 -14.668755247776073 -1.6778527854424237 -27.65965771010972
0.18791946308724833 21.329973329720552 25.276829257708243 17.38311740173286 3.53096722570067 6.811016933569816 0.25091751783152416 -14.340427673076547 -1.3317691484992977 -27.349086197653797
0.19463087248322147 21.339064116747966 25.24907804000439 17.42905019349154 3.444050529217142 6.7249606421087815 0.1631404163255028 -13.999827515602972 -0.9568079052906047 -27.042847125915337
0.20134228187919462 21.33289675934806 25.207085972219204 17.458707546476916 3.3564705676294686 6.642738599264009 0.0702025359949281 -13.655257065179883 -0.562042509638836 -26.74847162072093
0.2080536912751678 21.311751344783023 25.149698631357236 17.47380405820881 3.2695769086036655 6.564091509859609 -0.024937692652278187 -13.312597613597898 -0.15967552355604298 -26.465519703639753
0.21476510067114093 21.27661013756305 25.076396433972494 17.476823841153607 3.1843915517640036 6.488702237827127 -0.11991913429911927 -12.97578272147651 0.24097406610025196 -26.19253950905327
0.22147651006711408 21.23054381438713 24.991342154159707 17.46974547461455 3.1009644867714363 6.414814115712375 -0.21288514216950238 -12.64522321908792 0.6332383714381304 -25.923684809613974
0.22818791946308725 21.175898867397546 24.896424787827502 17.45537294696759 3.0208661139936366 6.342566146537759 -0.3008339185504867 -12.327153695977316 1.00541270555901 -25.65972009751364
0.2348993288590604 21.11227997095889 24.78901936172413 17.435540580193653 2.945186017856795 6.271054488800657 -0.3806824530870676 -12.026604606928181 1.345536839730853 -25.398746053587217
0.24161073825503354 21.04059021495964 24.670843432937765 17.410336996981513 2.874977716042492 6.200409933480415 -0.45045450139543197 -11.7482635168355 1.645550325044173 -25.142077358715174
0.2483221476510067 20.965227579307207 24.54808558829248 17.382369570321934 2.8124234299498387 6.133826356657384 -0.5089794967577066 -11.500782034934074 1.9006737780583727 -24.90223784792652
0.2550335570469799 20.885512972612446 24.41892965611868 17.35209628910621 2.75592879155724 6.068511090744159 -0.5566535076296786 -11.277556788060208 2.1142907369444472 -24.669404313064863
0.26174496644295303 20.80449408895744 24.288071635594328 17.320916542320553 2.7055373151795936 6.004948848468129 -0.593874218108942 -11.079314666116135 2.286219185516135 -24.444848517748405
0.2684563758389262 20.72464291689246 24.15753646321551 17.29174937056941 2.658017794936154 5.940419232786503 -0.6243836429141956 -10.892103016686395 2.4306901007640036 -24.214896134136794
0.2751677852348993 20.64732550613477 24.028950499361635 17.265700512907905 2.613064183868579 5.874718747401367 -0.6485903796642085 -10.715106612443202 2.549313934881388 -23.97952715976779
0.28187919463087246 20.575998764711596 23.906373427455424 17.245624101967767 2.571273639051425 5.8109659421467255 -0.6684186640438758 -10.549909367872782 2.650231298807306 -23.75005003455287
0.2885906040268456 20.512452176692104 23.79256992066983 17.232334432714378 2.5318034591002117 5.749759116522643 -0.6861521983222199 -10.392372636632057 2.7437018883610005 -23.528447161625117
0.2953020134228188 20.458428693706836 23.69111987708347 17.2257375103302 2.495201780261651 5.692959867610996 -0.7025563070876935 -10.24388893064738 2.834116578006176 -23.321894439300934
0.30201342281879195 20.41332506982368 23.601206778027194 17.22544336162017 2.4600483860090043 5.637458754907497 -0.7173619828894888 -10.099064154968232 2.922492311932995 -23.12062062186946
0.3087248322147651 20.375502549779746 23.521273311377666 17.229731788181827 2.429782996403907 5.589117116827062 -0.7295511240192476 -9.972053182747645 3.004691103244811 -22.948797468740104
0.31543624161073824 20.346588749009953 23.45377015279274 17.239407345227168 2.4026229537175383 5.545955688215871 -0.7407097807807941 -9.855715924544588 3.085645884438808 -22.797077733527985
0.3221476510067114 20.325466394319644 23.39671148487775 17.25422130376154 2.377082506095571 5.504368144362786 -0.7502031321716447 -9.745202293648479 3.1621529116835383 -22.652557498980496
0.32885906040268453 20.309897468284074 23.34756560389557 17.272229332672577 2.3548734460811214 5.4668635558938625 -0.7571166637316193 -9.64755483590174 3.2286719538476625 -22.523781625651143
0.33557046979865773 20.299163987661014 23.30416247876911 17.294165496552917 2.335404947498716 5.43351123945769 -0.7627013444602584 -9.560462400486605 3.2883567588652998 -22.40928155983851
0.3422818791946309 20.29322185168203 23.266181688344485 17.320262015019576 2.3164040669215082 5.400785070569567 -0.7679769367265505 -9.47499976451013 3.3441034505545684 -22.29410297957483
0.348993288590604 20.29137011546957 23.234096783672722 17.348643447266415 2.298697271011991 5.371978528383315 -0.7745839863593336 -9.39410588246835 3.4027208874988073 -22.190932652435507
0.35570469798657717 20.29316553142413 23.20766137165437 17.37866969119389 2.2814250259391073 5.345795272526816 -0.7829452206486018 -9.314828037697273 3.465259216215932 -22.094915291610477
0.3624161073825503 20.29690057387412 23.186006186408136 17.4077949613401 2.263609418290187 5.3198356982705555 -0.7926168616901808 -9.234185940317094 3.5291769103805493 -21.997548791014736
0.36912751677852346 20.299834699237145 23.16734290652038 17.432326491953912 2.2434666683302087 5.29088615808422 -0.803952821423803 -9.145292903995166 3.596164128837861 -21.886749936828195
0.37583892617449666 20.300684779134883 23.15025528293424 17.451114275335527 2.2222056753377233 5.259912519452551 -0.8155011687771045 -9.053234588525992 3.6624359306796617 -21.768905107731648
0.3825503355704698 20.29953893590119 23.134036683983258 17.46504118781912 2.198810351443023 5.224474510258838 -0.8268538073727916 -8.953572055372323 3.727738603982278 -21.634882714726924
0.38926174496644295 20.294657056706544 23.116718462279255 17.472595651133833 2.172974995404785 5.1839011140761855 -0.8379511232666164 -8.844604063384887 3.7918565427525355 -21.48106466952231
0.3959731543624161 20.28590517181488 23.09844955984058 17.473360783789175 2.147773867071602 5.142841144735302 -0.8472934105920977 -8.738587962983999 3.848507729188098 -21.325683655156098
0.40268456375838924 20.274958378145524 23.08121654301538 17.468700213275667 2.1238797308994406 5.102887700956998 -0.8551282391581165 -8.637361470027928 3.8994306293111 -21.174153569366958
0.4093959731543624 20.262944534300438 23.066122073482934 17.459766995117942 2.1019602212252853 5.065383290429676 -0.8614628479791051 -8.543041474118688 3.9446045137460803 -21.030687461983455
0.4161073825503356 20.249077529979015 23.054025290533332 17.4441297694247 2.082045973637223 5.030618465644475 -0.8665265183700281 -8.455356894061172 3.9857648718761567 -20.8964786599985
0.4228187919463087 20.234408414967984 23.047216090027415 17.421600739908552 2.064311778823489 4.99946492940768 -0.8708413717607026 -8.374596067432297 4.025679843728959 -20.774871978593552
0.42953020134228187 20.21856348743174 23.046331699868816 17.390795274994666 2.0488098451904335 4.972335842981439 -0.8747161526005711 -8.300837711908237 4.0660706005571665 -20.667746024373642
0.436241610738255 20.197268115942055 23.047506244148778 17.347029987735333 2.034900255927855 4.948377080212629 -0.8785765683569196 -8.231938178252534 4.109517722722849 -20.573394079227917
0.44295302013422816 20.169553905262116 23.052788054582404 17.28631975594183 2.0213169643735323 4.92595841497096 -0.8833244862238954 -8.162910901410362 4.159484938810156 -20.48530674163088
0.44966442953020136 20.12881864743562 23.05669052058313 17.20094677428811 2.0063283952881164 4.903164416497517 -0.8905076259212841 -8.087045514745654 4.22193402641769 -20.396025055909
0.4563758389261745 20.07116842441674 23.056180174541517 17.086156674291963 1.9882655970508702 4.877755071082778 -0.9012238769810379 -7.997852686956387 4.300794065280808 -20.296499439193582
0.46308724832214765 19.990675244209164 23.045725207160192 16.935625281258137 1.9669440470104345 4.849657836535284 -0.9157697425144158 -7.895554000608742 4.395872631289523 -20.18698063250701
0.4697986577181208 19.88099256339713 23.01952796376165 16.742457163032608 1.9416044085387743 4.817924544342609 -0.9347157272650604 -7.777403168571714 4.5082263305323504 -20.063032667675778
0.47651006711409394 19.73311580001943 22.967424631574485 16.498806968464375 1.9105062837932658 4.7801353576475485 -0.9591227900610166 -7.636385673910547 4.64086846813579 -19.913639815956884
0.4832214765100671 19.541253602345524 22.8831947183491 16.19931248634195 1.8736919462068733 4.736656583888594 -0.9892726914748482 -7.473147656136567 4.794298182827808 -19.740593495100942
0.4899328859060403 19.296791145663992 22.75757045102805 15.836011840299934 1.8302808158917285 4.686536803047129 -1.0259751712636715 -7.283715274022817 4.971221209247175 -19.538651757292808
0.4966442953020134 18.99387920880404 22.5853320574975 15.402426360110578 1.7810706056728773 4.631588930247089 -1.0694477189013347 -7.071264597644755 5.172833121584618 -19.31536231687413
0.5033557046979865 18.622031822779896 22.355229990929594 14.888833654630197 1.7249932778185824 4.570849168564337 -1.1208626129271724 -6.831294336912758 5.4033278542942424 -19.065916528119757
0.5100671140939598 18.171405465282696 22.057258345245653 14.285552585319738 1.6623748449210047 4.505296017031674 -1.1805463271896646 -6.565192170378505 5.663413324074702 -18.79379766483171
0.5167785234899329 17.63812839092919 21.689577733752557 13.58667904810582 1.5933726716799361 4.435387339888746 -1.2486419965288738 -6.273571835564775 5.953832549912395 -18.500976221041945
0.5234899328859061 17.008387478288657 21.240159553429574 12.77661540314774 1.5169242789452113 4.36107068162498 -1.3272221237345576 -5.951746238423029 6.283018869792858 -18.186511346638916
0.5302013422818792 16.274489952200312 20.70208008510759 11.846899819293036 1.432994344103617 4.282419429693877 -1.4164307414866428 -5.600042798793199 6.651232256981906 -17.851317854568304
0.5369127516778524 15.425696000514117 20.064014259411728 10.787377741616506 1.3410795234428834 4.198919662276431 -1.5167606153906648 -5.216510227333365 7.060102101136468 -17.493122555803197
0.5436241610738255 14.457805911831803 19.32390033692317 9.591711486740436 1.2412475998948136 4.110362683317761 -1.6278674835281335 -4.8016690354718135 7.508477760930769 -17.111815831874395
0.5503355704697986 13.359807846701967 18.466146568515207 8.253469124888728 1.133059683469647 4.014906761948161 -1.7487873950088675 -4.353781634111263 7.992322213354225 -16.69988548157675
0.5570469798657718 12.13001063380439 17.48822337656287 6.771797891045912 1.0158484938669103 3.910346680450722 -1.8786496927169016 -3.870338818034002 8.507984244291352 -16.248661880359357
0.5637583892617449 10.765724548463877 16.376250981574596 5.1551981153531585 0.8910314760959892 3.7960278255346416 -2.013964873342663 -3.3574492868550836 9.040627859826724 -15.75552643353689
0.5704697986577181 9.271406981620746 15.124307165041728 3.4185067981997657 0.7603554322556169 3.6720115346982434 -2.15130067018701 -2.8221587748106747 9.57602268288002 -15.220340232501368
0.5771812080536912 7.653360925734023 13.724791436727088 1.581930414740957 0.6262961888812925 3.538964865525379 -2.2863724877627942 -2.2741735711367705 10.097252482404043 -14.645599624677585
0.5838926174496644 5.9237697093264865 12.17304484661577 -0.32550542796279736 0.49224834373421034 3.3985200072971122 -2.4140233198286913 -1.727180027652951 10.583555538496102 -14.037915593802003
0.5906040268456376 4.1037904120680295 10.476014175556653 -2.268433351420593 0.3629664195573806 3.2544036645123837 -2.5284708253976227 -1.2004230465935777 11.013025081421986 -13.413871174609142
0.5973154362416108 2.2218866291447457 8.652359425957528 -4.208586167668037 0.24398397021163848 3.112658714649584 -2.624690774226307 -0.716906162557283 11.367124591755978 -12.800936916870544
0.6040268456375839 0.3124286328133697 6.728407205167496 -6.103549939540757 0.14089098577297948 2.9805690764042323 -2.6987871048582734 -0.30026918820765097 11.631265436432736 -12.231803812848037
0.610738255033557 -1.5834585901107447 4.746688899547511 -7.913606079769 0.05768046792210328 2.8624456740541007 -2.747084738209894 0.032981517996861213 11.793912293437657 -11.727949257443935
0.6174496644295302 -3.4232065802256586 2.7531776286755805 -9.599590789126898 -0.00019889521572351044 2.7670198108244395 -2.7674176012558864 0.2597908221032965 11.849291131600195 -11.329709487393602
0.6241610738255033 -5.158126494671171 0.8125748572646172 -11.12882784660696 -0.030388622357330683 2.6997349628964673 -2.760512207611129 0.37015507824380434 11.80131044087412 -11.06100028438651
0.6308724832214765 -6.741329811198189 -1.0147876579215325 -12.467871964474845 -0.030800549293704044 2.666570688263403 -2.728171786850811 0.35542287627078983 11.657536274751987 -10.946690522210407
0.6375838926174496 -8.133005583099198 -2.660499025444251 -13.605512140754145 -0.0030685296280240264 2.6682630172470394 -2.6744000765030873 0.22262196086817543 11.432879731307771 -10.987635809571419
0.6442953020134228 -9.295453312601612 -4.042485527411957 -14.548421097791268 0.05084700712646093 2.7068422168275976 -2.605148202574676 -0.019263125471395956 11.14965875106723 -11.188185002010021
0.6510067114093959 -10.2040296511679 -5.108551725242358 -15.299507577093443 0.12492914679283579 2.7773244719280137 -2.5274661783423418 -0.3429408307802185 10.834428165494238 -11.520309827054675
0.6577181208053691 -10.8363666221532 -5.8102368032013745 -15.862496441105026 0.21271212715791976 2.8746905524759763 -2.4492662981601363 -0.7198089412655789 10.517035806569925 -11.956653689101085
0.6644295302013423 -11.158738290063505 -6.125935787439762 -16.19154079268725 0.30942357944102167 2.99551507869476 -2.376667919812717 -1.1292536528936874 10.221654342407795 -12.480161648195171
0.6711409395973155 -11.150413284845829 -6.075105779435454 -16.225720790256204 0.4101205885054264 3.135441621563342 -2.3152004445524894 -1.5492918250406427 9.972420859203183 -13.071004509284467
0.6778523489932886 -10.826085836244387 -5.710098149954125 -15.942073522534649 0.5100072168675926 3.2878218855665384 -2.267807451831353 -1.9595409336095722 9.782815753750883 -13.701897620970028
0.6845637583892618 -10.217154643911792 -5.098066976969659 -15.336242310853926 0.6057194188487773 3.4459134399696243 -2.23447460227207 -2.3458540042283214 9.654782048923284 -14.346490057379928
0.6912751677852349 -9.381067424693272 -4.313430778232854 -14.448704071153692 0.694355519590924 3.600980547479843 -2.2122695082979953 -2.696733855903401 9.578395513255362 -14.971863225062165
0.697986577181208 -8.377877233084607 -3.4189783695674993 -13.336776096601715 0.7766990761544453 3.7496729143777054 -2.196274762068815 -3.016460543552045 9.532715709681055 -15.565636796785144
0.7046979865771812 -7.269891854000306 -2.4606118341819005 -12.079171873818712 0.8560026855002297 3.8917339632634715 -2.1797285922630123 -3.3203118251629236 9.48763441030506 -16.128258060630905
0.7114093959731543 -6.102290985589086 -1.4702085859388596 -10.734373385239312 0.9361722083058895 4.02766626853753 -2.155321851925751 -3.627416679311348 9.410082029380565 -16.664915388003262
0.7181208053691275 -4.905564777003071 -0.4620676971050468 -9.349061856901095 1.021309147452305 4.159717128984802 -2.1170988340801915 -3.9568699638028537 9.273578763370544 -17.18731869097625
0.7248322147651006 -3.7037284144106297 0.5559878968632366 -7.9634447256844965 1.1142189051745357 4.291490760249546 -2.0630529499004737 -4.32214285620493 9.06617300350485 -17.71045871591471
0.7315436241610738 -2.509801961883086 1.582571899685227 -6.6021758234513985 1.2171241531460808 4.425066516087229 -1.9908182097950675 -4.73502270929315 8.774276692069094 -18.244322110655393
0.7382550335570469 -1.3344250895566014 2.613788486308879 -5.282638665422082 1.329497847015049 4.559408899161768 -1.9004132051316696 -5.193582697980463 8.39680432421186 -18.783969720172788
0.7449664429530202 -0.1891828687056564 3.6424178643963 -4.020783601807612 1.449892825095253 4.693344782810232 -1.7935591326197267 -5.690607815142768 7.943383621793644 -19.32459925207918
0.7516778523489933 0.9202123784642976 4.663399041906517 -2.8229742849779225 1.5733358263085877 4.823778241716194 -1.677106589099018 -6.204705627453831 7.443843180918026 -19.853254435825686
0.7583892617449665 1.9862263168303564 5.667678246813599 -1.695225613152887 1.6930311824418147 4.94749836039135 -1.5614359955077208 -6.7065419755137725 6.941052785057204 -20.354136736084747
0.7651006711409396 2.9995963562222947 6.641780090987265 -0.6425873785426752 1.8036847961832507 5.063104144807537 -1.455734552441035 -7.1730748883460524 6.47411173751739 -20.820261514209495
0.7718120805369127 3.956693421094663 7.574556097047093 0.33883074514223255 1.9008067771860586 5.167241875658877 -1.3656283212867597 -7.584505735758325 6.067496420802195 -21.236507892318848
0.7785234899328859 4.852667659993194 8.455435771728997 1.2498995482573911 1.983362132750539 5.260751471847345 -1.294027206346267 -7.934980566073341 5.734851203731434 -21.604812335878115
0.785234899328859 5.686155642901606 9.279510115153771 2.0928011706494405 2.0512430381749134 5.343975949097107 -1.2414898727472807 -8.222626957719509 5.479238159451249 -21.924492074890267
0.7919463087248322 6.456706687271938 10.045319065781186 2.86809430876269 2.1068370673313312 5.4194128655119895 -1.205738730849327 -8.456808583491044 5.292033455157469 -22.205650622139558
0.7986577181208053 7.164357460709774 10.748088258476185 3.5806266629433625 2.1529322204119934 5.4897387990874185 -1.1838743582634317 -8.648659836710854 5.162718544039574 -22.460038217461282
0.8053691275167785 7.8063230960420755 11.385440194995713 4.227205997088437 2.191803080267511 5.556249125315038 -1.1726429647800156 -8.807396613408637 5.079357642649438 -22.69415086946671
0.8120805369127516 8.384111520898184 11.95928048579604 4.808942556000329 2.226144395556686 5.620338869823511 -1.1680500787101384 -8.94471584466978 5.027712605128915 -22.917144294468475
0.8187919463087248 8.900650561982573 12.47316416940838 5.328136954556767 2.2570720156314974 5.680277677222887 -1.166133645959892 -9.066249048830576 4.993311818772526 -23.125809916433678
0.825503355704698 9.357693742682065 12.931119174992935 5.7842683103711945 2.284344342248874 5.732659802391959 -1.163971117894211 -9.17239260995998 4.9664580967957015 -23.31124331671566
0.8322147651006712 9.75578549826587 13.333935949769222 6.17763504676252 2.3095166638399283 5.778252592222418 -1.1592192645425614 -9.271014980255542 4.938147563165096 -23.48017752367618
0.8389261744966443 10.097593373268301 13.683644011891644 6.5115427346449595 2.3297615366382525 5.8111235610779275 -1.151600487801422 -9.352014124230541 4.907294579131618 -23.6113228275927
0.8456375838926175 10.383516598749436 13.980410678975145 6.7866225185237266 2.3434781256524517 5.827733722870912 -1.1407774715660084 -9.409501357199826 4.871427564160543 -23.690430278560193
0.8523489932885906 10.616763295996774 14.22830487056867 7.0052217214248795 2.3483025703562768 5.8255740396359315 -1.1289688989233775 -9.434222999448943 4.836581227939591 -23.70502722683748
0.8590604026845637 10.799851738041067 14.428124551796579 7.171578924285555 2.343170187795795 5.803944788767761 -1.1176044131761707 -9.421633378198937 4.806265117235359 -23.649531873633233
0.8657718120805369 10.939418539525052 14.58823277314372 7.290604305906384 2.3285624728071173 5.765556145773148 -1.1084312001589138 -9.372249434890163 4.786214385315095 -23.53071325509542
0.87248322147651 11.043640193672102 14.714712321003423 7.372568066340781 2.3063230792349256 5.714640962568772 -1.1019948040989216 -9.292217902574379 4.77670041887559 -23.36113622402435
0.8791946308724832 11.119522871718997 14.811130971740022 7.4279147716979725 2.274507547995191 5.649124780099381 -1.100109684109 -9.172478229203524 4.784188359574777 -23.129144817981825
0.8859060402684563 11.181592111120374 14.894770708929713 7.4684135133110345 2.237073514991313 5.576813450641406 -1.1026664206587804 -9.027154271870446 4.808761743283011 -22.863070287023902
0.8926174496644295 11.240299486459074 14.975399435504364 7.505199537413784 2.1976848455383733 5.504500314956388 -1.1091306238796421 -8.870026919549224 4.848804483083114 -22.58885832218156
0.8993288590604027 11.30524631016993 15.062725834141563 7.547766786198295 2.1587651592258945 5.4362182532460865 -1.1186879347942975 -8.710730687190944 4.9013979766302 -22.322859351012088
0.9060402684563759 11.382934563536072 15.163302375105726 7.602566751966418 2.1228603139744595 5.375828119153139 -1.1301074912042197 -8.559593747210936 4.9630926549091985 -22.08228014933107
0.912751677852349 11.481554066335951 15.285466953606687 7.6776411790652155 2.0929358851608377 5.328046719903844 -1.1421749495821683 -8.428968465807548 5.029705158659439 -21.887642090274536
0.9194630872483222 11.59863340836773 15.4270274995194 7.770239317216059 2.065753433457694 5.2868020572641 -1.1552951903487116 -8.30592665462756 5.10330836814239 -21.71516167739751
0.9261744966442953 11.727591603762836 15.582854730754619 7.872328476771052 2.0409438709301484 5.251035624868962 -1.169147883008665 -8.1898916997485 5.182548159857975 -21.562331559354973
0.9328859060402684 11.864712748259615 15.752887357341452 7.976538139177778 2.018453647518445 5.220182448589226 -1.1832751535523358 -8.081128803222313 5.266009179815162 -21.42826678625979
0.9395973154362416 12.003620828254617 15.93122505332913 8.076016603180102 1.9972943310839686 5.192695653599847 -1.1981069914319094 -7.9754234814581775 5.3559788536239665 -21.30682581654032
0.9463087248322147 12.13380552212822 16.110567376762212 8.15704366749423 1.9763202440128131 5.166781273813365 -1.2141407857877387 -7.868681068587686 5.453318475335879 -21.19068061251125
0.9530201342281879 12.247797251665327 16.289106117126853 8.206488386203802 1.9551743903025 5.141503864996795 -1.231155084391795 -7.760724161866552 5.554520356720069 -21.075968680453173
0.959731543624161 12.343405699395563 16.464064613806947 8.222746784984178 1.933998825055554 5.1172391496572605 -1.2492414995461525 -7.652599495240041 5.65849405924245 -20.963693049722533
0.9664429530201342 12.41618189929829 16.628120941247833 8.20424285734875 1.9136811984734816 5.095751540049603 -1.2683891431026395 -7.548104188982448 5.763872714730914 -20.860081092695808
0.9731543624161073 12.453044977359063 16.76473461541905 8.141355339299075 1.896928057235802 5.081488068842124 -1.28763195437052 -7.459664930353908 5.863786163903237 -20.783116024611054
0.9798657718120806 12.446377862548111 16.843481329873477 8.049274395222747 1.8842060398628562 5.073982690894608 -1.305570611168896 -7.389371351447187 5.949018349895624 -20.727761052789997
0.9865771812080537 12.426907258826967 16.896157549445302 7.957656968208632 1.8775931465874645 5.07342338702537 -1.318237093850441 -7.346582649405283 6.003564199276479 -20.696729498087045
0.9932885906040269 12.418145332527413 16.94297991311533 7.893310751939496 1.8807193518109695 5.082677148125075 -1.3212384445031364 -7.347308223050842 6.0082393471755235 -20.70285579327721
1.0 12.446887221532103 17.00026744823571 7.8935069948284955 1.898195886625259 5.105437592100755 -1.3090458188502374 -7.411809036438927 5.938538696902509 -20.762156769780365


==> ref3dNi/RampAnkleForce.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.6930292204327123 1.2278750094839337 0.15818343138149105 -0.02265339892960659 0.13695511028348806 -0.18226190814270127 -0.458053198964803 -0.24984927837581342 -0.6662571195537926
0.006711409395973154 1.0802543131853075 1.7184235191799133 0.4420851071907017 -0.029221242901788316 0.1403258631750585 -0.19876834897863513 -0.524057317775925 -0.31142566253216347 -0.7366889730196866
0.013422818791946308 1.5461122614231533 2.286516723254899 0.8057077995914078 -0.032614448955146105 0.14878622883232245 -0.21401512674261464 -0.6062690144730222 -0.38584391981036614 -0.8266941091356782
0.020134228187919462 2.0620580965386925 2.889271220450844 1.234844972626541 -0.033054512774313254 0.16003156189971754 -0.22614058744834406 -0.6857600306974034 -0.4449860025817902 -0.9265340588130166
0.026845637583892617 2.5999360238581595 3.4973203744932055 1.7025516732231134 -0.032198589840829815 0.17134450869845 -0.23574168838010964 -0.7424145525782648 -0.4709370527887446 -1.013892052367785
0.03355704697986577 3.1262142819625645 4.0804271023554035 2.1720014615697254 -0.03308668428964664 0.17846676275886944 -0.24464013133816273 -0.7525731352161412 -0.45952673714560494 -1.0456195332866776
0.040268456375838924 3.62546071606431 4.6258745340006 2.6250468981280197 -0.035421435043380974 0.17966582371359596 -0.2505086938003579 -0.7165519930148541 -0.42806413621895123 -1.005039849810757
0.04697986577181208 4.124763675990382 5.169188916107038 3.080338435873725 -0.03220341165492512 0.19314069886779306 -0.2575475221776433 -0.6553286201593794 -0.3760700076539481 -0.9345872326648108
0.053691275167785234 4.633708675781956 5.722607219056899 3.5448101325070134 -0.022337527058096097 0.22217166376811426 -0.2668467178843065 -0.5806039560732004 -0.30995945954916804 -0.8512484525972327
0.060402684563758385 5.155853150471741 6.284866760645615 4.026839540297868 -0.0068725427462587 0.25727165726073586 -0.27101674275325327 -0.5040386696075979 -0.23758320425736024 -0.7704941349578356
0.06711409395973154 5.680713630136033 6.834519671918425 4.526907588353641 0.00647992708984673 0.28208598981134625 -0.2691261356316528 -0.4377635170596244 -0.16923169633713647 -0.7062953377821124
0.0738255033557047 6.198804548473611 7.3617404948873775 5.035868602059845 0.01040402965510583 0.30027320218993864 -0.27946514287972696 -0.3908298726410021 -0.11820883919321434 -0.6634509060887899
0.08053691275167785 6.706643447135497 7.867362048873059 5.545924845397935 0.013709843457459675 0.33226681926950413 -0.30484713235458477 -0.36246801223651093 -0.0826836134308791 -0.6422524110421428
0.087248322147651 7.19207489738353 8.33492252696592 6.049227267801139 0.021075019709769778 0.3791594898422054 -0.33700945042266583 -0.3480551959821167 -0.05745226649909985 -0.6386581254651336
0.09395973154362416 7.6413288150124385 8.746749728829153 6.535907901195724 0.03126989116927205 0.4354043715071367 -0.3728645891685926 -0.3454816791123711 -0.04177752970188664 -0.6491858285228556
0.10067114093959731 8.046197035724715 9.098208108640174 6.994185962809256 0.04258058076947491 0.49201255301827934 -0.4068513914793295 -0.3522573516483945 -0.03436179852138982 -0.6701529047753991
0.10738255033557047 8.403638490697121 9.391158224573466 7.416118756820776 0.05101193002252975 0.5425270072216283 -0.44050314717656874 -0.363008271425931 -0.03435314210379514 -0.6916634007480669
0.11409395973154363 8.710818815290345 9.625505596158419 7.796132034422271 0.05389039491862662 0.5894199732647969 -0.4816391834275437 -0.38072667504360336 -0.041931620675018655 -0.7195217294121881
0.12080536912751677 8.966545680937106 9.804884602221446 8.128206759652766 0.053543980220517796 0.6372812196507689 -0.5301932592097334 -0.40529132358501785 -0.05717971805060856 -0.7534029291194271
0.12751677852348994 9.171456120166193 9.933862585445654 8.409049654886731 0.05463188191671187 0.6885140353608089 -0.5792502715273852 -0.43620360603347397 -0.07924653403728937 -0.7931606780296585
0.1342281879194631 9.326849271332694 10.016805699961724 8.636892842703665 0.05593196873678208 0.7374934716451327 -0.6256295341715685 -0.4719852611018941 -0.10652641511922917 -0.8374441070845591
0.14093959731543623 9.434726294134803 10.059120678861905 8.8103319094077 0.05610104384426192 0.7808761030308828 -0.6686740153423589 -0.5104742205194046 -0.13769957305407743 -0.8832488679847318
0.1476510067114094 9.496149399863835 10.063392118540051 8.92890668118762 0.053846392338293914 0.8206045908152886 -0.7129118061387008 -0.5499226764656021 -0.1726398801402454 -0.9272054727909589
0.15436241610738255 9.515004594883775 10.03898868659786 8.991020503169691 0.05089178359027054 0.855898014533134 -0.7541144473525928 -0.5895970472347042 -0.21055666853867755 -0.9686374259307309
0.1610738255033557 9.495483042644546 9.994353333281266 8.996612752007826 0.04779902343771454 0.8837266110888218 -0.7881285642133926 -0.6288680083668899 -0.2496725442029713 -1.0080634725308086
0.16778523489932887 9.441448602414999 9.935887536316251 8.947009668513747 0.04496875398208904 0.9030864524001859 -0.8131489444360079 -0.6663606419677071 -0.2893844618747963 -1.0433368220606178
0.174496644295302 9.357478350493976 9.86792491325573 8.847031787732222 0.04092257621402863 0.9142209460796604 -0.8323757936516032 -0.7018961011571963 -0.32889283270407915 -1.0748993696103133
0.18120805369127516 9.248919890366407 9.791895391528303 8.705944389204511 0.0343207251948115 0.9199037826220606 -0.8512623322324377 -0.7347309797846229 -0.36782445952172516 -1.1016375000475205
0.18791946308724833 9.119456481303938 9.70535498562478 8.533557976983097 0.027290149293495644 0.9231269225895573 -0.8685466240025661 -0.7660029119570085 -0.4059528155841694 -1.1260530083298477
0.19463087248322147 8.974676803257049 9.608673988082831 8.340679618431267 0.021158359266747254 0.9236731214950076 -0.8813564029615131 -0.7951778685953288 -0.4420768161490644 -1.1482789210415931
0.20134228187919462 8.819003964178009 9.501145072403217 8.136862855952801 0.016624980547056224 0.9204624588177944 -0.887212497723682 -0.8215844314046709 -0.47592989050136625 -1.1672389723079755
0.2080536912751678 8.657466202287157 9.384905124929563 7.930027279644751 0.012600543976683764 0.9111278457066769 -0.8859267577533094 -0.8460243911389949 -0.5083167509914148 -1.183732031286575
0.21476510067114093 8.493852136395859 9.2607729449823 7.7269313278094165 0.00693235448177634 0.8966062741730967 -0.882741565209544 -0.86782668942432 -0.5385657595244955 -1.1970876193241444
0.22147651006711408 8.332595954395767 9.131271617319676 7.5339202914718575 0.0005565777550821509 0.8808949829925794 -0.8797818274824152 -0.8883987127155507 -0.5662158351744155 -1.2105815902566859
0.22818791946308725 8.177454805813774 8.998918250633887 7.355991360993661 -0.005068951441632961 0.866565579301343 -0.876703482184609 -0.9076002025859077 -0.5914291585595008 -1.2237712466123145
0.2348993288590604 8.032071274611981 8.867322879656838 7.196819669567124 -0.00945458532104991 0.8525265686224506 -0.8714357392645504 -0.9252532040768693 -0.6136751788279295 -1.236831229325809
0.24161073825503354 7.898126346242027 8.738822461929201 7.057430230554852 -0.01252472662470298 0.8375983872985685 -0.8626478405479744 -0.9409744166591351 -0.6329151674158002 -1.24903366590247
0.2483221476510067 7.777423663484652 8.615974999619741 6.9388723273495625 -0.015345478233079034 0.8213879065785326 -0.8520788630446907 -0.9548125368507796 -0.6490331803988495 -1.2605918933027098
0.2550335570469799 7.671586412383457 8.501609305706506 6.841563519060409 -0.01822715062459179 0.8061753936929226 -0.8426296949421062 -0.9662822853839125 -0.6622951239402652 -1.2702694468275597
0.26174496644295303 7.581308750260538 8.397653330034158 6.764964170486917 -0.020793178623535746 0.7935949396327611 -0.8351812968798324 -0.9758391510859147 -0.6727543486602219 -1.2789239535116075
0.2684563758389262 7.507211631998 8.305705575402854 6.708717688593144 -0.023340097405755378 0.7824103979018491 -0.8290905927133598 -0.9849146821612685 -0.6802971753173179 -1.2895321890052192
0.2751677852348993 7.449301431628397 8.227949421268152 6.670653441988643 -0.024632476732391172 0.7735073716712184 -0.8227723251360008 -0.9937029963997384 -0.6862174216696284 -1.3011885711298483
0.28187919463087246 7.407840983784238 8.166199866066112 6.649482101502364 -0.024827581641585748 0.7659681157752912 -0.8156232790584627 -1.0018595562618975 -0.689881287960524 -1.313837824563271
0.2885906040268456 7.3827004428418626 8.121167001562684 6.64423388412104 -0.02449889589673048 0.7596697583148584 -0.8086675501083194 -1.0089185205858242 -0.6923940347130937 -1.3254430064585547
0.2953020134228188 7.372891459140988 8.09387286297048 6.651910055311498 -0.02422836511178735 0.7545879386215757 -0.8030446688451505 -1.0154092617449666 -0.6930686132615387 -1.3377499102283945
0.30201342281879195 7.378469318159712 8.085217387387154 6.671721248932271 -0.02467379572581874 0.7504156171457003 -0.7997632085973377 -1.0212630137285144 -0.6917270559288649 -1.3507989715281639
0.3087248322147651 7.398501313796594 8.09508782228412 6.701914805309068 -0.02511609754470796 0.747234097249994 -0.79746629233941 -1.0263306983478537 -0.6894389048204226 -1.3632224918752849
0.31543624161073824 7.432710461183601 8.123475290840092 6.741945631527109 -0.024907292160295705 0.7460864961545002 -0.7959010804750917 -1.0309973317909598 -0.6863918525466655 -1.375602811035254
0.3221476510067114 7.4801949860352615 8.169265673717733 6.7911242983527895 -0.02373754469409598 0.7471491987094394 -0.7946242880976313 -1.0346838796809648 -0.6814041983673143 -1.3879635609946153
0.32885906040268453 7.5401414595578595 8.231279805779693 6.8490031133360265 -0.021754978535995735 0.7504274052880566 -0.7939373623600481 -1.0384455744827488 -0.675922573111057 -1.4009685758544406
0.33557046979865773 7.611825198354802 8.308444056340868 6.915206340368737 -0.020482804653382782 0.754035907137136 -0.7950015164439016 -1.0418726215251444 -0.6695889108833154 -1.4141563321669732
0.3422818791946309 7.694662783775901 8.399515119151383 6.989810448400418 -0.0198190449592175 0.7585785580980826 -0.7982166480165176 -1.0452884967568465 -0.6622019564622144 -1.4283750370514787
0.348993288590604 7.787656687787458 8.501680011804215 7.0736333637707025 -0.019632660483277012 0.7645409063854328 -0.8038062273519869 -1.0496193188878231 -0.6543643022330334 -1.4448743355426128
0.35570469798657717 7.890260270679616 8.614014793591135 7.166505747768098 -0.019593498225575615 0.7717020421660324 -0.8108890386171838 -1.0545772240068352 -0.6457809826985013 -1.463373465315169
0.3624161073825503 8.001344625870194 8.73393486454542 7.268754387194969 -0.01924605175010767 0.7804876241941788 -0.8189797276943941 -1.0596719600302922 -0.6363918482601927 -1.4829520718003917
0.36912751677852346 8.120330794947684 8.860265830306824 7.380395759588543 -0.018327538264760263 0.7910035930053798 -0.8276586695349004 -1.0651166288632292 -0.6275264414851478 -1.5027068162413106
0.37583892617449666 8.247069065960789 8.99325039580667 7.5008877361149064 -0.017320111997165415 0.8017357808332526 -0.8363760048275835 -1.0701413984559593 -0.6179266938670752 -1.5223561030448436
0.3825503355704698 8.380070536079039 9.130560021067124 7.629581051090954 -0.016797034586685564 0.8115652951624561 -0.8451593643358273 -1.0751025093134352 -0.6086358124957398 -1.5415692061311306
0.38926174496644295 8.517744499840212 9.269930871675875 7.765558128004549 -0.016448962020648276 0.8205349948164894 -0.8534329188577859 -1.080113828230717 -0.5988392664855324 -1.5613883899759016
0.3959731543624161 8.659368466102524 9.40987254839664 7.9088643838084085 -0.016166753040143415 0.8284094149641545 -0.8607429210444413 -1.0830299986024143 -0.5867677965668713 -1.5792922006379575
0.40268456375838924 8.804149937471339 9.549354278250206 8.058945596692471 -0.015084947350452415 0.8360853165990482 -0.866255211299953 -1.0841042753853853 -0.5730540798365289 -1.5951544709342418
0.4093959731543624 8.950850320007778 9.687136343454883 8.214564296560672 -0.013514255855600557 0.8428457056779047 -0.8698742173891058 -1.0830203648608376 -0.5560832028312913 -1.6099575268903838
0.4161073825503356 9.098443998499306 9.822945098011923 8.373942898986689 -0.011845288292272837 0.8474669226391908 -0.8711574992237364 -1.0787412752186416 -0.5352948559397235 -1.6221876944975597
0.4228187919463087 9.246271884891678 9.955797405219375 8.536746364563982 -0.010326325929940051 0.849987004535785 -0.8706396563956652 -1.071316712737921 -0.510533655934319 -1.6320997695415231
0.42953020134228187 9.393149047063241 10.084663138785174 8.701634955341309 -0.009462484799699843 0.849634522093557 -0.8685594916929567 -1.0593354427312525 -0.47981613809684887 -1.638854747365656
0.436241610738255 9.537442892436808 10.20781865933912 8.867067125534495 -0.008784261460947391 0.8464542049388555 -0.8640227278607502 -1.0414022522714577 -0.4410788055591712 -1.641725698983744
0.44295302013422816 9.677680106020814 10.324053470578232 9.031306741463396 -0.008183548901579907 0.8401833873676371 -0.8565504851707969 -1.0169570801688557 -0.39438178309676664 -1.6395323772409447
0.44966442953020136 9.811329847013202 10.43105954987611 9.191600144150293 -0.007578646799449766 0.8292450385285811 -0.8444023321274806 -0.9844669369552999 -0.33803679598607494 -1.6308970779245247
0.4563758389261745 9.935044934344905 10.525664075446263 9.344425793243547 -0.006839640185196063 0.8140479670000749 -0.8277272473704671 -0.9435500270296105 -0.27202586077235436 -1.6150741932868669
0.46308724832214765 10.045275036891917 10.604681548301935 9.4858685254819 -0.006377598544360606 0.7937536273280593 -0.8065088244167805 -0.8927297729307871 -0.19484639842614626 -1.5906131474354281
0.4697986577181208 10.139051819861882 10.667622961538658 9.610480678185105 -0.006188784044214702 0.7683712152884975 -0.780748783376927 -0.8307335517469121 -0.10571799027984796 -1.5557491132139762
0.47651006711409394 10.210587006266769 10.711371592201989 9.709802420331549 -0.00596689598718858 0.7378610286103245 -0.7497948205847017 -0.7567527876868566 -0.004624910140924587 -1.5088806652327886
0.4832214765100671 10.255502709992072 10.734719675914146 9.776285744069998 -0.005643101293648471 0.7032134652194492 -0.714499667806746 -0.6694743195539622 0.10918988689226983 -1.4481385260001942
0.4899328859060403 10.267072911751223 10.737294454375645 9.7968513691268 -0.005865015707199128 0.6643024950842132 -0.6760325264986115 -0.5687690672070532 0.23336075089031139 -1.3708988853044177
0.4966442953020134 10.24199748884906 10.722352538116299 9.761642439581822 -0.005574139976767166 0.6234412718153823 -0.6345895517689166 -0.45445186706810076 0.36843340277549325 -1.2773371369116948
0.5033557046979865 10.17249647380051 10.686268342556053 9.658724605044968 -0.005042367761529595 0.5812201503588373 -0.5913048858818964 -0.3253637513614577 0.5125723685044118 -1.163299871227327
0.5100671140939598 10.05210196715161 10.623666814249837 9.480537120053384 -0.004656804866452685 0.5381394678621183 -0.5474530775950237 -0.1825072135578807 0.6630430947637119 -1.0280575218794734
0.5167785234899329 9.877138169716664 10.52931821137058 9.224958128062749 -0.004523704253616228 0.49553058814400025 -0.5045779966512327 -0.025894623658829535 0.8201583669911886 -0.8719476143088477
0.5234899328859061 9.639141459835757 10.390653772383313 8.887629147288202 -0.00452336497843455 0.45466767990650453 -0.4637144098633736 0.1431767655671353 0.979905528118766 -0.6935519969844953
0.5302013422818792 9.336496985562832 10.20153120305915 8.471462768066514 -0.0047764461867522675 0.41783840918657766 -0.4273913015600822 0.32059781197479414 1.1399485361509951 -0.4987529122014068
0.5369127516778524 8.964503050981698 9.951399424129848 7.977606677833546 -0.004882627962510587 0.38804949456175486 -0.39781475048677606 0.5011069770253032 1.2929219006685964 -0.29070794661799004
0.5436241610738255 8.525380032237004 9.638064950036481 7.412695114437527 -0.0048033798574207585 0.36689821663427064 -0.3765049763491121 0.6789520000994905 1.4338514014134598 -0.07594740121447874
0.5503355704697986 8.018435659955255 9.254434890250792 6.782436429659718 -0.00443649216884124 0.35493981449321144 -0.3638127988308939 0.8484553784833323 1.5576924055218722 0.13921835144479244
0.5570469798657718 7.448403482290496 8.79931971368871 6.097487250892282 -0.004579950541915018 0.34954490408682704 -0.35870480517065706 1.0000550862750983 1.6543448129501073 0.34576535960008936
0.5637583892617449 6.821957800241774 8.27323407080542 5.3706815296781265 -0.00485753910208846 0.3478304334408268 -0.35754551164500376 1.1267660225909102 1.720355769527866 0.5331762756539545
0.5704697986577181 6.1502837644198065 7.679699307362047 4.620868221477566 -0.004013891305876342 0.347533352051812 -0.35556113466356465 1.2223505973689321 1.7548582707090459 0.6898429240288183
0.5771812080536912 5.4457527797601655 7.023709269095366 3.867796290424965 -0.0009503111217641451 0.34648821128413193 -0.3483888335276602 1.2817010351561124 1.7593677717420306 0.8040342985701943
0.5838926174496644 4.723785567121045 6.315350806783922 3.132220327458167 0.0035585633604846654 0.34234138770330014 -0.3352242609823308 1.3015105030625156 1.7367744781161807 0.8662465280088505
0.5906040268456376 4.003646775230312 5.570728690742685 2.4365648597179383 0.009393424432295362 0.3345695407472186 -0.3157826918826279 1.278911012338988 1.6915961482753707 0.8662258764026052
0.5973154362416108 3.30387158816013 4.809104827826573 1.798638348493687 0.015454152369141457 0.3224949172252432 -0.29158661248696033 1.216803989736962 1.626069765162125 0.8075382143117991
0.6040268456375839 2.6436676175141387 4.052634975298379 1.2347002597298982 0.02086258454875156 0.3059238333330569 -0.26419866423555377 1.1204286033126294 1.5388296514524744 0.7020275551727843
0.610738255033557 2.039627188765963 3.3245768188207765 0.7546775587111498 0.024838019415287595 0.28523986193258194 -0.23556382310200677 0.9986885634443564 1.427106306017203 0.5702708208715098
0.6174496644295302 1.5073038088371067 2.6478034137861157 0.36680420388809765 0.02753959807349204 0.2614654213834965 -0.20638622523651243 0.8583679224673808 1.2894546415802723 0.4272812033544892
0.6241610738255033 1.052197963568302 2.036986593828367 0.06740933330823717 0.02909190202648438 0.2354866821030861 -0.17730287805011735 0.7103532140601522 1.1318743017814366 0.2888321263388678
0.6308724832214765 0.6772440451770948 1.5029625224683851 -0.14847443211419553 0.0294385133208276 0.20964533070042335 -0.15076830405876818 0.5665288485155001 0.9625320729108487 0.1705256241201515
0.6375838926174496 0.3796848654923781 1.0524239780312903 -0.29305424704653393 0.027762155086970438 0.18505300817266385 -0.12952869799872296 0.43216046497736466 0.7931871617539548 0.0711337682007745
0.6442953020134228 0.1508071491672987 0.6837778470783606 -0.3821635487437633 0.024773187467033515 0.16285044561090486 -0.11330407067683783 0.31511888685272393 0.6324914607953566 -0.002253687089908696
0.6510067114093959 -0.01944513722325516 0.3910808741669392 -0.4299711486134495 0.021229978176250233 0.1435778122952202 -0.10111785594271973 0.21997685330836342 0.49019617715076774 -0.050242470534040906
0.6577181208053691 -0.1418107904907109 0.1691588421208264 -0.4527804231022482 0.01824421677763421 0.1283324518943507 -0.09184401833908226 0.1455775266246154 0.3709985353689371 -0.07984348211970635
0.6644295302013423 -0.22354184490836088 0.014105584196465876 -0.46118927401318766 0.015318975651561113 0.11639503644958775 -0.08575708514646553 0.09108346231689252 0.27825745495881016 -0.09609053032502513
0.6711409395973155 -0.268731766390012 -0.07758115657157413 -0.45988237620844985 0.013188553285849086 0.10763810001641373 -0.08126099344471556 0.057142920963288754 0.21242203432249962 -0.09813619239592213
0.6778523489932886 -0.28621526565022853 -0.11554106255340052 -0.45688946874705655 0.011793752152115556 0.10260224552083215 -0.07901474121660103 0.03888834032796978 0.17207538790161284 -0.09429870724567327
0.6845637583892618 -0.28167498913418637 -0.11635467488239606 -0.4469953033859767 0.01126749889398195 0.10086361228545049 -0.0783286144974866 0.029946554924170816 0.15091075980949306 -0.09101764996115141
0.6912751677852349 -0.2616832221265301 -0.09882714003125026 -0.42453930422180997 0.01122521142886323 0.101545186468467 -0.07909476361074053 0.02702569569135573 0.13990188545070456 -0.08585049406799311
0.697986577181208 -0.23490021249461565 -0.07439706984164934 -0.39540335514758196 0.011353438925451938 0.10344712503186831 -0.08074024718096443 0.024000114433305575 0.12889397602731167 -0.08089374716070051
0.7046979865771812 -0.20640815708588647 -0.05011778112932419 -0.36269853304244876 0.011042387790030148 0.10551385690146825 -0.08342908132140794 0.02154230742221156 0.11982514221965995 -0.07674052737523682
0.7114093959731543 -0.17983848532243948 -0.02964211045588916 -0.3300348601889898 0.01067641133696139 0.10739584510516577 -0.086043022431243 0.019013967796859686 0.11117002847194789 -0.07314209287822852
0.7181208053691275 -0.1559978659649562 -0.011828439468594049 -0.30016729246131835 0.00985501863224673 0.10850121138616667 -0.0887911741216732 0.016511304707810523 0.10333660881814989 -0.07031399940252885
0.7248322147651006 -0.13604349743076682 0.0020602014128626722 -0.2741471962743963 0.008745555538521835 0.10889334175944183 -0.09140223068239815 0.013623802129642731 0.09539652266953677 -0.06814891841025131
0.7315436241610738 -0.12088523707949482 0.011541256148720466 -0.2533117303077101 0.007678537651016434 0.10872438495375605 -0.09336730965172318 0.01093407559843401 0.08996511737101506 -0.06809696617414704
0.7382550335570469 -0.11116296749843675 0.016477715463568146 -0.23880365046044166 0.007043660105478889 0.10859574513005264 -0.09450842491909488 0.008010553083963498 0.0862706420198483 -0.07024953585192131
0.7449664429530202 -0.1057669827126322 0.017890263794363107 -0.22942422921962752 0.006484510208628947 0.1079213566299184 -0.09495233621266051 0.00503385444707713 0.0839943386472852 -0.07392662975313094
0.7516778523489933 -0.10393051372156682 0.016383777376794056 -0.2242448048199277 0.005934681155853362 0.10689852032465869 -0.09502915801295198 0.0012699689164839484 0.08109962375212329 -0.07855968591915538
0.7583892617449665 -0.10497011826253712 0.01217956554358808 -0.22211980206866233 0.005346673502135696 0.10579061473920921 -0.09509726773493783 -0.00414374919072077 0.07796939134607074 -0.08625688972751229
0.7651006711409396 -0.10776754137451891 0.005702162413719125 -0.22123724516275695 0.004450122469184491 0.10445592781606194 -0.09555568287769295 -0.01040420329145441 0.0753249267873062 -0.09613333337021501
0.7718120805369127 -0.11183030117275965 -0.001976785822667526 -0.22168381652285177 0.003499356530451463 0.10324927012450189 -0.09625055706359895 -0.017514243606911516 0.07238834197292006 -0.1074168291867431
0.7785234899328859 -0.11696196171931579 -0.011887300872892512 -0.22203662256573908 0.0024202580109494655 0.10225783104230653 -0.09741731502040758 -0.025355435993230195 0.06914345370601893 -0.11985432569247931
0.785234899328859 -0.12332776060533289 -0.023570636187967897 -0.22308488502269788 0.001640391100534956 0.10219683506371734 -0.09891605286264742 -0.03345787102899939 0.06549848969353142 -0.13241423175153022
0.7919463087248322 -0.1308003813411702 -0.03676904527842752 -0.2248317174039129 0.0011640654846221154 0.1025493234415383 -0.10022119247229408 -0.04127241935918778 0.06134305305095322 -0.14388789176932879
0.7986577181208053 -0.13887058864479537 -0.05034813360420852 -0.2273930436853822 0.0008520643529562114 0.10291629509299278 -0.10121216638708037 -0.04896447168489401 0.0564438074259133 -0.15437275079570134
0.8053691275167785 -0.14679849265079817 -0.06312088585209931 -0.23047609944949704 0.00036678406898439165 0.10293584678924513 -0.10220227865127633 -0.05606925937757734 0.051112399061021496 -0.16325091781617618
0.8120805369127516 -0.15487432978559632 -0.07566934468375446 -0.23407931488743816 -7.969909040254844e-05 0.10276742094086116 -0.10292681912166626 -0.06258658575584644 0.045469800202241104 -0.170642971713934
0.8187919463087248 -0.16298930453152133 -0.08854144389672182 -0.23743716516632085 -0.0004980614601386723 0.10237614338633441 -0.10337226630661175 -0.06890798912461273 0.039274034968242 -0.17709001321746745
0.825503355704698 -0.1707373319777122 -0.1007823091207723 -0.24069235483465212 -0.0009039976301527093 0.1017582647706813 -0.10356626003098672 -0.07515231542242971 0.0327737891644182 -0.18307842000927763
0.8322147651006712 -0.178229329953034 -0.11249420671824918 -0.24396445318781884 -0.0016771095472091365 0.1007714838687248 -0.10412570296314307 -0.08121647999888838 0.026363909811985997 -0.18879686980976276
0.8389261744966443 -0.18478028744535688 -0.1225598496719637 -0.24700072521875005 -0.0025527464678616585 0.09984445877960563 -0.10494995171532895 -0.08741690138883092 0.0202764939723665 -0.19511029675002833
0.8456375838926175 -0.19055250453054873 -0.13124592007281494 -0.24985908898828252 -0.0032788062168354957 0.0993548671883004 -0.10591247962197138 -0.09464202280680302 0.013554725651471117 -0.20283877126507716
0.8523489932885906 -0.19552900410313068 -0.13864593089633068 -0.25241207730993065 -0.0038368815428599236 0.09933386974699876 -0.10700763283271861 -0.10387071864808035 0.005070431758048721 -0.21281186905420943
0.8590604026845637 -0.19945583689329832 -0.14444773888803464 -0.254463934898562 -0.004284190020320423 0.099767638132767 -0.10833601817340784 -0.11523290978399817 -0.00525230537416807 -0.22521351419382826
0.8657718120805369 -0.20221983364180807 -0.14850765270019553 -0.2559320145834206 -0.004536776934217074 0.10051261535163244 -0.10958616922006659 -0.12892942562514775 -0.017728195582534648 -0.24013065566776087
0.87248322147651 -0.20404923725874366 -0.15102160886399807 -0.25707686565348925 -0.004454958148773744 0.10180721004449064 -0.11071712634203812 -0.14553516680010284 -0.03345290551729273 -0.25761742808291294
0.8791946308724832 -0.2051804782330789 -0.15179776322455707 -0.2585631932416007 -0.004511929991209857 0.10334900367146382 -0.11237286365388355 -0.16537699020670588 -0.05324885005030047 -0.2775051303631113
0.8859060402684563 -0.2064300513429767 -0.15132645298757982 -0.2615336496983736 -0.004480003156827438 0.1053269489441167 -0.11428695525777158 -0.1880565494596133 -0.07636516270046377 -0.29974793621876283
0.8926174496644295 -0.20926941587116346 -0.15132083435115457 -0.26721799739117236 -0.004439683450100745 0.1077103195372748 -0.1165896864374763 -0.21253667491989373 -0.10150038598548197 -0.32357296385430545
0.8993288590604027 -0.21360874103408506 -0.1520632474820285 -0.27515423458614163 -0.004546844756278578 0.1104348225731576 -0.11952851208571476 -0.23746356797448828 -0.12641711789618504 -0.3485100180527915
0.9060402684563759 -0.21823703079189063 -0.15186982282804695 -0.2846042387557343 -0.004732661735841427 0.11373834610675128 -0.12320366957843414 -0.2608434123264831 -0.1489026851260412 -0.372784139526925
0.912751677852349 -0.21877501191101503 -0.14773480397149433 -0.2898152198505357 -0.00447126143671405 0.1180438135151683 -0.12698633638859638 -0.28203408619506165 -0.1683325947513526 -0.3957355776387707
0.9194630872483222 -0.21740127902649814 -0.14204434681274083 -0.2927582112402555 -0.004702466227708531 0.12201905386060805 -0.13142398631602512 -0.30182392490030174 -0.18565754525273254 -0.41799030454787095
0.9261744966442953 -0.21479051213333883 -0.1360065696857651 -0.2935744545809126 -0.005144915479940811 0.12487524849148401 -0.13516507945136563 -0.3197305372031627 -0.199833435521352 -0.43962763888497336
0.9328859060402684 -0.2102171142318006 -0.1289510024178932 -0.291483226045708 -0.005840935186852311 0.12603159128707023 -0.13771346166077483 -0.3353034690302505 -0.21035483720595016 -0.4602521008545508
0.9395973154362416 -0.2010373730083234 -0.11804551502062402 -0.28402923099602273 -0.007106724006739191 0.12499551017999451 -0.1392089581934729 -0.34873857212889275 -0.21837446403914113 -0.4791026802186444
0.9463087248322147 -0.1839979441006294 -0.0987863160762672 -0.2692095721249916 -0.008190077108494178 0.12316440166179798 -0.13954455587878634 -0.3599191198049108 -0.22439788353313075 -0.4954403560766909
0.9530201342281879 -0.1614522258617144 -0.07404791217819051 -0.2488565395452383 -0.009451252339697383 0.1210527084249211 -0.13995521310431586 -0.367651421943391 -0.22744558879330207 -0.5078572550934799
0.959731543624161 -0.12861281713243566 -0.02654549593756793 -0.23068013832730339 -0.011002940367432277 0.11926234599770126 -0.1412682267325658 -0.37377812912862846 -0.22683859483844568 -0.5207176634188112
0.9664429530201342 -0.08292934770908883 0.05627944909596394 -0.2221381445141416 -0.012253532951769577 0.11928108534092606 -0.1437881512444652 -0.377287954729251 -0.21866243879207442 -0.5359134706664275
0.9731543624161073 -0.013685199853418893 0.18034858643727836 -0.20771898614411616 -0.014258065744285559 0.12102248089236653 -0.14953861238093766 -0.38308806757263736 -0.20906677599844511 -0.5571093591468296
0.9798657718120806 0.08572142208093986 0.34996062868802846 -0.17851778452614875 -0.0148223205208123 0.12494731639919836 -0.15459195744082296 -0.39015059573554567 -0.20064779182593426 -0.579653399645157
0.9865771812080537 0.22564963118017964 0.5722439705505874 -0.12094470819022815 -0.015409784674335451 0.12958045821110267 -0.1604000275597736 -0.4007692131768727 -0.20224962133534471 -0.5992888050184006
0.9932885906040269 0.41934661394411343 0.8562425211935565 -0.01754929330532956 -0.017421900016090695 0.13423147496328233 -0.16907527499546374 -0.41971493922909137 -0.21724145326411265 -0.6221884251940701
1.0 0.6811301162919255 1.2201128326912454 0.14214739989260572 -0.02199679133333332 0.13787156716626653 -0.18186514983293317 -0.45332532919254637 -0.24506389128811065 -0.661586767096982


==> ref3dNi/RampAnkleMoment.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.029220451759834367 0.08471833555822778 -0.026277432038559045 0.017991119559834328 0.05403231708318064 -0.018050077963511987 0.05654359808695654 0.16488309071835983 -0.05179589454444673
0.006711409395973154 0.03515750651572247 0.10240085088778557 -0.03208583785634063 0.019211776953732954 0.05601447517639929 -0.017590921268933385 0.06619934009300099 0.18349774576662076 -0.05109906558061879
0.013422818791946308 0.036249094824461196 0.1176344254893941 -0.04513623584047171 0.019912798086004716 0.05792991982875019 -0.018104323656740754 0.07506369505224621 0.2010696723094605 -0.05094228220496809
0.020134228187919462 0.03338751293040699 0.130645683905747 -0.063870658044933 0.019755566066148405 0.05979965478200379 -0.020288522649706982 0.08135159762622313 0.21506422758104723 -0.05236103232860098
0.026845637583892617 0.027507451075290068 0.14090184296488162 -0.08588694081430147 0.01906191569372075 0.06187019779124611 -0.023746366403804616 0.08438244125493076 0.22446033583014818 -0.05569545332028668
0.03355704697986577 0.019856398494946276 0.14786594559323754 -0.10815314860334499 0.019118481572412364 0.06513697375654082 -0.026900010611716086 0.08459904172730884 0.22921095659944718 -0.060012873144829504
0.040268456375838924 0.009764795917673342 0.15134659456135124 -0.13181700272600455 0.022043414015341746 0.07019417903689178 -0.026107351006208285 0.08545754379891282 0.23050052039621455 -0.059585432798388904
0.04697986577181208 -0.004132617246877049 0.15158758935773867 -0.15985282385149277 0.026077005220114753 0.07626874909259124 -0.024114738652361738 0.08738423394696009 0.22893384659768862 -0.05416537870376846
0.053691275167785234 -0.022056698914193987 0.14874414655954737 -0.19285754438793534 0.02952037945596868 0.08292257339016199 -0.023881814478224635 0.08718764655430049 0.22610499641712473 -0.051729703308523764
0.060402684563758385 -0.04396218988260729 0.1431099423078297 -0.2310343220730443 0.03148385915685801 0.08874644177197166 -0.025778723458255638 0.08364859301731607 0.22118767179902 -0.05389048576438786
0.06711409395973154 -0.06856487177385188 0.1350215343806575 -0.2721512779283613 0.03268839506645683 0.09394564427652821 -0.028568854143614555 0.0790015941798559 0.21536184069415998 -0.05735865233444816
0.0738255033557047 -0.09463788518187505 0.12495002494595073 -0.31422579530970085 0.035099934722923005 0.10081531550011916 -0.030615446054273153 0.07700481308666618 0.2093538966644801 -0.055344270491147735
0.08053691275167785 -0.12184625421484849 0.11297117680176885 -0.35666368523146585 0.038744044439461126 0.1090922493822547 -0.03160416050333245 0.07523647819408893 0.20220911580747508 -0.05173615941929721
0.087248322147651 -0.1495848248905748 0.09880470852496087 -0.3979743583061105 0.04277053636019284 0.1176954963890707 -0.03215442366868502 0.07371033361646312 0.19398957706787417 -0.04656890983494795
0.09395973154362416 -0.1778655829633027 0.08245814689280259 -0.438189312819408 0.04679617896029852 0.1260726299320558 -0.032480272011458776 0.07159603731954925 0.18640332878862864 -0.04321125414953014
0.10067114093959731 -0.20639412101157467 0.06431456789202616 -0.4771028099151755 0.05025667893467422 0.1334270905910186 -0.03291373272167016 0.06816989482000069 0.17786529747628077 -0.04152550783627941
0.10738255033557047 -0.2351230947299455 0.04507243735193797 -0.5153186268118289 0.05319459250374754 0.13999192204892769 -0.0336027370414326 0.06319265152292303 0.16796345083857273 -0.04157814779272666
0.11409395973154363 -0.2629949606175607 0.025214429647336722 -0.5512043508824582 0.05652042510799392 0.14687883225067788 -0.03383798203469006 0.06028575232732791 0.15973819478655338 -0.03916669013189754
0.12080536912751677 -0.28978195942265217 0.005341944712090263 -0.5849058635573946 0.060101785303116155 0.15358208080256056 -0.03337851019632825 0.05920157175011041 0.15369946681758465 -0.03529632331736382
0.12751677852348994 -0.31532836042894635 -0.014193599295800441 -0.6164631215620923 0.06346277292473383 0.15961344084289963 -0.03268789499343196 0.05911005178248638 0.1501673014105377 -0.03194719784556492
0.1342281879194631 -0.33911707191490525 -0.0332402708950193 -0.6449938729347913 0.06603003969373186 0.16425651044700326 -0.03219643105953954 0.0580773286288327 0.1476238550830473 -0.031469197825381885
0.14093959731543623 -0.3608828163172007 -0.05158842317491241 -0.670177209459489 0.067725592057443 0.16752126109293802 -0.03207007697805203 0.0570479174452457 0.14496945423429833 -0.030873619343806925
0.1476510067114094 -0.3803569222921618 -0.06912045440124348 -0.6915933901830801 0.06950374536678622 0.1706370272318064 -0.031629536498233954 0.05790993807529834 0.1448686487201588 -0.029048772569562127
0.15436241610738255 -0.3979644220198146 -0.08584931369302562 -0.7100795303466035 0.07113009359848817 0.17321168417180502 -0.030951496974828685 0.060598855977097826 0.14667782439220295 -0.02548011243800731
0.1610738255033557 -0.4140233124779409 -0.10187390847318051 -0.7261727164827012 0.07210579077257218 0.1747354360878724 -0.03052385454272806 0.06380455203850374 0.1494096293815523 -0.02180052530454482
0.16778523489932887 -0.42859511113371385 -0.11716658931732449 -0.7400236329501032 0.07212176253766311 0.1750020855709855 -0.030758560495659268 0.06614023351172064 0.15243685303897647 -0.020156386015535183
0.174496644295302 -0.4417514209482123 -0.13177023724656634 -0.7517326046498582 0.07127933531847931 0.174022710320229 -0.031464039683270384 0.06724806367225253 0.15317906459046043 -0.018682937245955378
0.18120805369127516 -0.45346913202729033 -0.14569259438616472 -0.761245669668416 0.07042750109012459 0.17289633553172074 -0.032041333351471565 0.06942537902914667 0.15537977380519624 -0.01652901574690291
0.18791946308724833 -0.4638374060040293 -0.15866989931029163 -0.7690049126977669 0.06979206723017503 0.17170695664953048 -0.03212282218918042 0.07320935667718818 0.15954450474689694 -0.01312579139252057
0.19463087248322147 -0.4734398472795862 -0.17111482054896826 -0.7757648740102041 0.06894116606644712 0.1700975958130147 -0.03221526368012044 0.07749610506040269 0.16383063541939039 -0.008838425298585001
0.20134228187919462 -0.48233221852432356 -0.18291768431999333 -0.7817467527286538 0.06732079097316827 0.1677776650577436 -0.033136083111407075 0.08077692598916163 0.16811433379414412 -0.006560481815820862
0.2080536912751678 -0.4909918334280996 -0.19430603074764075 -0.7876776361085585 0.06509358297579164 0.1647362806466098 -0.03454911469502653 0.08253180261961734 0.17012652297508618 -0.005062917735851491
0.21476510067114093 -0.499287812568677 -0.2053824645866339 -0.7931931605507201 0.06274787248026034 0.16147456284632444 -0.035978817885803774 0.08395156228379674 0.17184755013818598 -0.003944425570592505
0.22147651006711408 -0.5074933609287587 -0.21622058480943557 -0.7987661370480819 0.060728488797615526 0.1584545729690259 -0.03699759537379485 0.08664121362090955 0.17531609260847753 -0.002033665366658402
0.22818791946308725 -0.5160053047812192 -0.2271355268699155 -0.8048750826925228 0.059073145088582274 0.15568376899181285 -0.03753747881464829 0.09074779005833233 0.17974260974204148 0.0017529703746231862
0.2348993288590604 -0.5251311107820251 -0.23839385313796707 -0.8118683684260832 0.057266620529603844 0.15283155069981744 -0.03829830964060974 0.0946555936340544 0.18426277812307656 0.005048409145032226
0.24161073825503354 -0.5348688423328745 -0.24993875285425343 -0.8197989318114955 0.05506407695137353 0.1497066890854168 -0.03957853518266972 0.09731612889714732 0.18780161219921906 0.0068306455950755685
0.2483221476510067 -0.5455974977940722 -0.2619485503996043 -0.8292464451885401 0.052519201376665735 0.14627246153234286 -0.04123405877901138 0.09929645971320195 0.19053288901252538 0.00806003041387851
0.2550335570469799 -0.557312611547167 -0.2744768900186234 -0.8401483330757107 0.05028541728838218 0.1429924858568133 -0.04242165128004893 0.10171813615596044 0.1940819644527397 0.009354307859181177
0.26174496644295303 -0.5700642126645827 -0.28747406141118387 -0.8526543639179816 0.04849539259650954 0.14012150821474748 -0.043130723021728386 0.10539231412412618 0.1987343472587712 0.012050280989481174
0.2684563758389262 -0.5840477470982539 -0.3010076903793321 -0.8670878038171757 0.04686954534090491 0.1375499462534835 -0.04381085557167367 0.10969296354176208 0.20375519302944353 0.015630734054080636
0.2751677852348993 -0.5994862587388662 -0.3151512060438352 -0.8838213114338972 0.04533292658789857 0.13528541620065265 -0.044619563024855494 0.1134818306664165 0.20871355693582738 0.018250104397005598
0.28187919463087246 -0.6162355013520087 -0.32988390425268005 -0.9025870984513373 0.043748495402717906 0.13309176025001923 -0.045594769444583426 0.11657175001083832 0.21317269546624384 0.019970804555432806
0.2885906040268456 -0.6343957666680562 -0.34512760385901625 -0.9236639294770961 0.04218897078213622 0.13090596848671915 -0.0465280269224467 0.11951187377381309 0.21741990357217938 0.021603843975446776
0.2953020134228188 -0.6539273741256411 -0.3609367248854946 -0.9469180233657875 0.04087658362236859 0.12912378655576406 -0.047370619311026894 0.12291523133969742 0.22228220516918662 0.023548257510208226
0.30201342281879195 -0.674753684916698 -0.37729222286192976 -0.9722151469714662 0.039681983913674654 0.12761424805196206 -0.04825028022461275 0.1263849976784637 0.22716859369512865 0.025601401661798764
0.3087248322147651 -0.6969085007461759 -0.3945036800834946 -0.9993133214088572 0.038706384445383546 0.12656529569932384 -0.04915252680855674 0.1298231431670071 0.23212093868665473 0.027525347647359463
0.31543624161073824 -0.7202872051078973 -0.4124812323719703 -1.0280931778438243 0.037824681351406854 0.12582470429177728 -0.05017534158896358 0.13347805388080644 0.23753246779565812 0.029423639965954748
0.3221476510067114 -0.7449070893159372 -0.43142527963156524 -1.0583888990003092 0.037026415384342815 0.12523614346442352 -0.05118331269573788 0.13713375934192065 0.2428481227495254 0.03141939593431589
0.32885906040268453 -0.7707688943626938 -0.4514898821982243 -1.0900479065271633 0.036497564261328115 0.12496818024848003 -0.0519730517258238 0.1409164334218459 0.2483640000163093 0.03346886682738251
0.33557046979865773 -0.7977198466519367 -0.4726080748762503 -1.1228316184276232 0.03607473541710787 0.1250071676668361 -0.05285769683262034 0.14493894812775304 0.2543527763410473 0.035525119914458794
0.3422818791946309 -0.8256849380271508 -0.49476843500951423 -1.1566014410447873 0.035717443270735186 0.12531717156907307 -0.053882285027602686 0.14870956170050156 0.2604014220870951 0.03701770131390801
0.348993288590604 -0.8548046459210479 -0.5182593740500857 -1.1913499177920102 0.03562874459128492 0.12607073579745942 -0.05481324661488959 0.15303497328775686 0.2671130543264506 0.03895689224906315
0.35570469798657717 -0.8853770191893513 -0.5432333039895796 -1.227520734389123 0.03572445123153668 0.12702532481461862 -0.05557642235154525 0.15785832306195893 0.27431517083907864 0.04140147528483923
0.3624161073825503 -0.916990015395946 -0.569852753969001 -1.264127276822891 0.036108498774957976 0.12824460364812978 -0.05602760609821385 0.1628292380354887 0.28138572342670964 0.04427275264426775
0.36912751677852346 -0.9496293823002215 -0.597830875533188 -1.301427889067255 0.03665885770970305 0.12960391773674212 -0.056286202317336026 0.16796174944766343 0.2886186731255244 0.047304825769802425
0.37583892617449666 -0.9834072254644489 -0.6273060380037523 -1.3395084129251456 0.03733520392744452 0.13115755311936256 -0.0564871452644735 0.1727680844123003 0.2958420000615026 0.049694168763098026
0.3825503355704698 -1.0182701720927643 -0.6584632297698079 -1.3780771144157207 0.0381818235921381 0.13289154637516198 -0.05652789919088579 0.17753384075895912 0.3030217361388537 0.05204594537906454
0.38926174496644295 -1.054018888462767 -0.691031241685 -1.417006535240534 0.03920462139678186 0.13477276015794487 -0.056363517364381145 0.1825858278335904 0.3105438281735756 0.0546278274936052
0.3959731543624161 -1.0907849745160987 -0.725268470199911 -1.4563014788322863 0.04049048604255834 0.13689967810340903 -0.05591870601829235 0.18752831095363148 0.3179265287952978 0.057130093111965125
0.40268456375838924 -1.128322726388483 -0.761409352482964 -1.4952361002940018 0.041988556207535395 0.13918781370972844 -0.05521070129465765 0.19273117097280698 0.32561387515965384 0.05984846678596012
0.4093959731543624 -1.1665229660816778 -0.7992833341215713 -1.5337625980417844 0.043657239234599195 0.14168263562984684 -0.054368157160648446 0.19779463166312347 0.3333457125221393 0.06224355080410765
0.4161073825503356 -1.2053941612127792 -0.8388021757217823 -1.5719861467037761 0.04544586294504005 0.1444091072239574 -0.05351738133387729 0.2021888467032113 0.3407014714640251 0.0636762219423975
0.4228187919463087 -1.2448859538121633 -0.8801632112679612 -1.6096086963563654 0.04724701829569109 0.14721717637511025 -0.05272313978372808 0.20633499701974528 0.3482619435549126 0.06440805048457801
0.42953020134228187 -1.284593651812636 -0.9230371794699017 -1.6461501241553702 0.04918231444224434 0.15026231506803253 -0.051897686183543845 0.21008474279489198 0.3559527442107727 0.06421674137901126
0.436241610738255 -1.3242768206261204 -0.9672331535528005 -1.6813204876994403 0.05139849644157739 0.15364483335987672 -0.05084784047672196 0.21381266011658132 0.36388631078764117 0.06373900944552147
0.44295302013422816 -1.3636837450776071 -1.012568221644344 -1.7147992685108704 0.053645830837758986 0.15701126656766362 -0.04971960489214566 0.2172159755864492 0.3718330161163573 0.06259893505654113
0.44966442953020136 -1.4021836662776 -1.0586680169057994 -1.7456993156494005 0.05590519291183459 0.16038422304264704 -0.04857383721897785 0.2192454468103714 0.3792426152819002 0.059248278338842636
0.4563758389261745 -1.439354787055176 -1.1047917493761386 -1.7739178247342133 0.058207265047744046 0.16379198422358668 -0.047377454128098594 0.22063142032595484 0.38675934654909727 0.05450349410281241
0.46308724832214765 -1.474699781108008 -1.1506235612008373 -1.7987760010151788 0.06046048448120667 0.16717259008170884 -0.04625162111929551 0.22149846381691596 0.3942776173661124 0.04871931026771953
0.4697986577181208 -1.5076763095724417 -1.1954065763580595 -1.819946042786824 0.06268007936220765 0.17051257633061737 -0.04515241760620206 0.2218159132645518 0.4018168907769212 0.0418149357521824
0.47651006711409394 -1.5373722415134712 -1.2378529463662882 -1.8368915366606542 0.06470333093007907 0.1735815360532661 -0.04417487419310796 0.22163142324771054 0.4095166088636034 0.033746237631817694
0.4832214765100671 -1.5634296818958686 -1.2771413612736597 -1.8497180025180775 0.06655218762525882 0.17644491254213152 -0.04334053729161387 0.2208650048563373 0.4175983438784606 0.024131665834214028
0.4899328859060403 -1.5846866817986043 -1.3115321995468046 -1.857841164050404 0.0679523669594397 0.17888520331457727 -0.042980469395697884 0.2200004047624884 0.426387603468276 0.013613206056700827
0.4966442953020134 -1.6003693610543706 -1.339312943133364 -1.8614257789753772 0.06895449451338814 0.1809574257642776 -0.043048436737501306 0.21892849260417974 0.43572625722413605 0.002130727984223424
0.5033557046979865 -1.6088521216668756 -1.3582579797748802 -1.859446263558871 0.06926623221177768 0.18237841632162538 -0.043845951898070015 0.21760593644507886 0.44525710468644364 -0.010045231796285886
0.5100671140939598 -1.6082885744855284 -1.3657952345632365 -1.8507819144078204 0.06854755695158893 0.18286747981745116 -0.04577236591427329 0.21577278440999345 0.4536043827154306 -0.022058813895443674
0.5167785234899329 -1.597769163366543 -1.3603671076255497 -1.8351712191075362 0.06686469508905475 0.18265366813111616 -0.04892427795300666 0.2124604100039601 0.45885529649985723 -0.03393447649193704
0.5234899328859061 -1.5751527201495126 -1.3391201933279495 -1.8111852469710756 0.0638970707448414 0.18139976760411028 -0.053605626114427485 0.20657692972238265 0.4589793248147107 -0.045825465369945445
0.5302013422818792 -1.540094534036433 -1.3018067271064186 -1.7783823409664472 0.05975596934703404 0.17915467678310318 -0.05964273808903509 0.1977351794653259 0.4531483112878387 -0.05767795235718695
0.5369127516778524 -1.4917321660761207 -1.2476633019651246 -1.7358010301871167 0.05465307954756625 0.1760823075688699 -0.06677614847373739 0.18696289464282223 0.4416501679041466 -0.06772437861850211
0.5436241610738255 -1.4305058221684945 -1.1776955450093287 -1.6833160993276604 0.04860485614910305 0.17199059655728804 -0.07478088425908194 0.17458989645454154 0.42524696301888654 -0.07606717010980346
0.5503355704697986 -1.3565506484360896 -1.092629151808736 -1.6204721450634432 0.0418051890119819 0.16678099483159717 -0.08317061680763338 0.16100403558165544 0.40520200250877736 -0.08319393134546646
0.5570469798657718 -1.2707325918268086 -0.9945415219969997 -1.5469236616566175 0.034400552097294625 0.16064815893291393 -0.09184705473832469 0.14672744377810643 0.38266625547847727 -0.08921136792226442
0.5637583892617449 -1.1746822777106183 -0.8864870261674316 -1.462877529253805 0.026490038330206907 0.153661411245832 -0.10068133458541817 0.13271489798744696 0.35922622564525725 -0.09379642967036333
0.5704697986577181 -1.0700202242555616 -0.7717952631765689 -1.3682451853345543 0.018014191673906117 0.14565743467030434 -0.10962905132249212 0.119995098570929 0.3357930105888918 -0.09580281344703383
0.5771812080536912 -0.958782014545557 -0.6532012492719854 -1.2643627798191286 0.009161825807333887 0.13673585554969675 -0.11841220393502898 0.10849320422070405 0.31216570965623947 -0.09517930121483134
0.5838926174496644 -0.8433392365681496 -0.5346803960011144 -1.1519980771351848 0.0004959804516931433 0.1274754655163043 -0.12648350461291802 0.09726106676594198 0.2877993356460798 -0.09327720211419582
0.5906040268456376 -0.726436305805994 -0.419912339397669 -1.0329602722143192 -0.007184263985840717 0.11871816944286648 -0.1330866974145479 0.08579983684789415 0.2626285115674521 -0.09102883787166378
0.5973154362416108 -0.611512058397876 -0.3129270766089794 -0.9100970401867727 -0.013830780189599419 0.11053259728018149 -0.1381941576593803 0.07452871132168645 0.23721811763739184 -0.08816069499401893
0.6040268456375839 -0.5015867997510249 -0.2167384447722206 -0.7864351547298293 -0.01961370313371403 0.10294297141497286 -0.1421703776824009 0.06416868501655067 0.2126171711408777 -0.08427980110777637
0.610738255033557 -0.39956630618266703 -0.1326637426694764 -0.6664688696958576 -0.0242515239515528 0.09625265046247067 -0.14475569836557625 0.054169889129260705 0.18839535400657637 -0.08005557574805494
0.6174496644295302 -0.30787094577775875 -0.06190638285278188 -0.5538355087027356 -0.027690714411761016 0.09074746022453538 -0.1461288890480574 0.04491398173828978 0.1653585773165448 -0.07553061383996522
0.6241610738255033 -0.22757103065435813 -0.004093372675738671 -0.4510486886329776 -0.02971470944748566 0.08684797898803931 -0.14627739788301064 0.03644742767520643 0.1441014076207358 -0.07120655227032296
0.6308724832214765 -0.15979221400563867 0.04098266511054979 -0.3605670931218271 -0.030602979646354615 0.08407054502498625 -0.14527650431769548 0.028761020336233588 0.1247595114920734 -0.06723747081960624
0.6375838926174496 -0.10423575529676107 0.07538333335469194 -0.2838548439482141 -0.030724921217638652 0.08214640697772493 -0.14359624941300222 0.022145806900235113 0.10768474868280094 -0.06339313488233071
0.6442953020134228 -0.060117807148693005 0.100852763562323 -0.221088377859709 -0.030034376743679002 0.08088236124150217 -0.14095111472886016 0.016400400939034523 0.09238074683233921 -0.05957994495427016
0.6510067114093959 -0.026085086755621364 0.11917418285529292 -0.17134435636653567 -0.029159899662892445 0.07948477221830427 -0.13780457154408915 0.012504904510039029 0.08019839332175152 -0.05518858430167347
0.6577181208053691 -0.0007072558443230888 0.13237165057203834 -0.13378616226068454 -0.02815236168329402 0.07796810642670633 -0.13427282979329436 0.01013743498774772 0.07117632931749346 -0.05090145934199802
0.6644295302013423 0.01689772511546681 0.14095563559070642 -0.1071601853597728 -0.026916362632669544 0.07655497263814348 -0.13038769790348256 0.008919653552817538 0.06503513761975598 -0.04719583051412089
0.6711409395973155 0.026656811767004327 0.14336843339624405 -0.09005480986223541 -0.02565877530720095 0.07527658814676397 -0.12659413876116588 0.00902934560826906 0.06157555814538961 -0.04351686692885149
0.6778523489932886 0.030441039476371116 0.14111322285408417 -0.08023114390134194 -0.02429925027750843 0.07416165318366898 -0.12276015373868583 0.009744115400622512 0.05973277290854719 -0.04024454210730217
0.6845637583892618 0.030025842292022722 0.135398792267984 -0.07534710768393854 -0.02290733273962471 0.07302495377323269 -0.11883961925248211 0.010932830524397292 0.05948748251432485 -0.03762182146553026
0.6912751677852349 0.026387339669570742 0.12630543668726113 -0.07353075734811966 -0.021943383110259833 0.07124958464492515 -0.11513635086544483 0.012564488589980119 0.06054927366072063 -0.035420296480760394
0.697986577181208 0.021558233505356624 0.11597999863152804 -0.07286353162081478 -0.021153164213754367 0.06900033238196208 -0.11130666080947081 0.014425601839823816 0.06256847226815895 -0.03371726858851132
0.7046979865771812 0.016506573844261952 0.10528751828890553 -0.07227437060038164 -0.020469405762611494 0.06633360015712478 -0.10727241168234777 0.016326344061677094 0.06513431533183392 -0.03248162720847973
0.7114093959731543 0.012175869843831203 0.0953824750087931 -0.07103073532113069 -0.019733786507400635 0.06354114546757013 -0.1030087184823714 0.0181619713148814 0.06800320594535735 -0.03167926331559455
0.7181208053691275 0.008939198095349257 0.08705267320816217 -0.06917427701746366 -0.01898614620472851 0.06054427246608711 -0.09851656487554412 0.01972040001339363 0.07081360784448669 -0.03137280781769944
0.7248322147651006 0.0069574846051662625 0.080397281782555 -0.06648231257222247 -0.01846439885794463 0.057070686298086565 -0.09399948401397581 0.021195328315571024 0.07370072838739614 -0.03131007175625408
0.7315436241610738 0.006050973539399993 0.07517047394569645 -0.06306852686689646 -0.01784037874354078 0.05361822060511564 -0.0892989780921972 0.022394451008615066 0.07654362650425904 -0.0317547244870289
0.7382550335570469 0.005905104230689069 0.07124491263508372 -0.059434704173705576 -0.017114573236933602 0.05021036338004639 -0.0844395098539136 0.02348070827011282 0.07936132378689897 -0.032399907246673326
0.7449664429530202 0.006325210184251118 0.06824473536537913 -0.0555943149968769 -0.016373755054006706 0.046762013168295785 -0.0795095232763092 0.02435413837005321 0.08198118216786034 -0.03327290542775392
0.7516778523489933 0.007005472370308615 0.06579107335081322 -0.051780128610195986 -0.015515554262748204 0.04349055252203783 -0.07452166104753424 0.024976113489437228 0.08437495920414675 -0.0344227322252723
0.7583892617449665 0.007823064744118835 0.0637250745041869 -0.048078945015949226 -0.014566672875067738 0.04041890757071682 -0.0695522533208523 0.02535164853659733 0.08657163057690366 -0.03586833350370899
0.7651006711409396 0.008743664539330523 0.062010584398055964 -0.04452325531939492 -0.013700226326927622 0.037268443599621774 -0.06466889625347702 0.02569569477128544 0.088651957148077 -0.03726056760550611
0.7718120805369127 0.009630522342568129 0.06051222504387454 -0.04125118035873828 -0.012654587695471535 0.034463127591013054 -0.05977230298195613 0.025791093173675412 0.09043178833490913 -0.03884960198755831
0.7785234899328859 0.010475330074186771 0.0591310324394686 -0.038180372291095055 -0.011589261470118253 0.031770151095849 -0.054948674036085506 0.025814057936710978 0.09199434144461946 -0.04036622557119751
0.785234899328859 0.011430597690333067 0.05809733058537617 -0.03523613520471003 -0.010670747274445233 0.029034912684929776 -0.05037640723382024 0.025974340714724525 0.09351980037226022 -0.04157111894281117
0.7919463087248322 0.012337756066335963 0.05717503833690682 -0.032499526204234894 -0.009673502162241028 0.026488918626565272 -0.045835922951047325 0.025918757957583347 0.09468801901285019 -0.0428505030976835
0.7986577181208053 0.013255844841469005 0.05643273335353022 -0.02992104367059221 -0.00863273784769408 0.024107380348372082 -0.041372856043760245 0.02565739727322799 0.09549297772367173 -0.04417818317721574
0.8053691275167785 0.014094742574068671 0.05576616565392033 -0.02757668050578298 -0.007610456674197899 0.021823274816772494 -0.03704418816516829 0.025288424410710466 0.09601772711011411 -0.04544087828869317
0.8120805369127516 0.014895696065641202 0.055176358070036305 -0.025384965938753903 -0.006613551004857779 0.01964681536349652 -0.032873917373212075 0.024862664323068922 0.09629001835193773 -0.04656468970579988
0.8187919463087248 0.01560530822112913 0.05461894814317625 -0.02340833170091799 -0.005632628278512374 0.017586085474907295 -0.028851342031932042 0.02435631513127126 0.09630332144358124 -0.047590691181038716
0.825503355704698 0.016218483588450263 0.05410778634964214 -0.021670819172741617 -0.004646646038109136 0.015688997506784725 -0.024982289583002994 0.023693536958414002 0.09605338747314018 -0.04866631355631218
0.8322147651006712 0.016792719478233093 0.05371498078420847 -0.020129541827742282 -0.003712172792863397 0.013915932717366911 -0.021340278303093704 0.023002293185785134 0.09565609694388594 -0.04965151057231568
0.8389261744966443 0.01721283823307902 0.0533103365934019 -0.018884660127243862 -0.0027870257372128874 0.012348327592894497 -0.017922379067320273 0.022208336190427575 0.09510766949005374 -0.050690997109198596
0.8456375838926175 0.017495439753914994 0.05291517358286362 -0.017924294075033632 -0.0018642001253352215 0.011045456563730476 -0.014773856814400918 0.021376843738430122 0.09445550435939856 -0.05170181688253831
0.8523489932885906 0.017630693003043055 0.05249686757018498 -0.01723548156409887 -0.0009471927070740754 0.010102388448774514 -0.011996773862922666 0.020584662292721663 0.09374457920175885 -0.05257525461631552
0.8590604026845637 0.017550255963149776 0.0519646267514797 -0.016864114825180146 -3.4545198493757464e-05 0.009692161459110884 -0.0097612518560984 0.0199239632034724 0.09303445182560494 -0.053186525418660126
0.8657718120805369 0.017219251911987442 0.05127778058004912 -0.016839276756074238 0.0008820633383939842 0.010027926669797486 -0.008263799993009519 0.019620515905929947 0.09247137700624025 -0.05323034519438036
0.87248322147651 0.016609186601984235 0.05038283460779047 -0.017164461403822006 0.0018008298754568057 0.011222935920827693 -0.007621276169914082 0.019670108960293902 0.09209532811488398 -0.05275511019429617
0.8791946308724832 0.015780032374977403 0.04925715358396262 -0.017697088834007814 0.0027111218069267823 0.013171488690392301 -0.0077492450765387355 0.020042599078550435 0.09190885964405601 -0.051823661486955136
0.8859060402684563 0.014673978222365804 0.04780738061621732 -0.01845942417148571 0.003601768471844038 0.015659918229828415 -0.008456381286140338 0.02075567390380037 0.09197229647208052 -0.05046094866447978
0.8926174496644295 0.013263428349771431 0.04596647707390232 -0.01943962037435946 0.0044447638726193926 0.018465530845668654 -0.00957600310042987 0.021742986429163353 0.0922943340521757 -0.048808361193849
0.8993288590604027 0.011364180422249095 0.04354153705607246 -0.020813176211574264 0.005305708559663461 0.02147312178172547 -0.010861704662398549 0.023149852221848954 0.09299514935867371 -0.046695444914975806
0.9060402684563759 0.008756678949883983 0.04028800322307392 -0.02277464532330596 0.006225421622740977 0.024596516292569266 -0.01214567304708731 0.024971234674699472 0.0941536797838724 -0.04421121043447346
0.912751677852349 0.0052496366061968655 0.035984357143936774 -0.02548508393154304 0.007101736843205918 0.02766577175478742 -0.01346229806837558 0.02676638203729586 0.09549334101089807 -0.041960576936306344
0.9194630872483222 0.001289000515338694 0.0312259710754502 -0.028647970044772812 0.007986302027469534 0.03066708119909832 -0.014694477144159251 0.028587738205697252 0.09704950910914044 -0.039874032697745934
0.9261744966442953 -0.002856371860853302 0.026367505932344003 -0.03208024965405061 0.008820422392014788 0.03351510033880195 -0.015874255554772378 0.03014193421647422 0.09862543365176867 -0.03834156521882022
0.9328859060402684 -0.00691455755520309 0.021711579081195517 -0.0355406941916017 0.009626633165194609 0.036194848858473724 -0.016941582528084503 0.03131846072304393 0.10016291481285833 -0.037525993366770476
0.9395973154362416 -0.010363530169945949 0.01776680901484316 -0.03849386935473506 0.010389430919226453 0.03866777224551857 -0.01788891040706566 0.03203968390249144 0.10175628424416878 -0.0376769164391859
0.9463087248322147 -0.012505962498450677 0.014936459735965692 -0.03994838473286705 0.011151883993537174 0.040960243541822275 -0.018656475554747923 0.0323829908149013 0.1035895405610888 -0.038823558931286195
0.9530201342281879 -0.013332317815709973 0.01350342135817501 -0.040168056989594955 0.011886134524687158 0.04308159958640956 -0.019309330537035242 0.03252016292736538 0.10588491772286623 -0.04084459186813547
0.959731543624161 -0.012761534509775312 0.01422286539914121 -0.039745934418691835 0.012546923931779837 0.045003831150196155 -0.019909983286636485 0.03260756882724531 0.10886504702794908 -0.04364990937345845
0.9664429530201342 -0.010838510081078827 0.017120361855370404 -0.038797382017528054 0.013158160197982424 0.046720920796957034 -0.020404600400992186 0.03276984526196689 0.11273137649452392 -0.04719168597059014
0.9731543624161073 -0.006685932384301135 0.023201738110389156 -0.036573602878991425 0.013845019417548047 0.04822635773180692 -0.02053631889671083 0.03370525299426485 0.11819738435086416 -0.050786878362334455
0.9798657718120806 0.0004831143491350233 0.033756084667716145 -0.03278985596944609 0.01448185949862299 0.04948185291197085 -0.020518133914724873 0.03619812439127024 0.12562572894448548 -0.05322948016194501
0.9865771812080537 0.00941875609092917 0.048192706813349626 -0.02935519463149128 0.015341739686887318 0.05072544648187426 -0.020041967108099627 0.040726089395169106 0.13543591722790996 -0.05398373843757175
0.9932885906040269 0.01941186901933106 0.06568064735696001 -0.02685690931829789 0.016499369729406518 0.05216344075191978 -0.019164701293106743 0.04760153030448961 0.14845564857481366 -0.05325258796583444
1.0 0.028998031171842648 0.08466902152479626 -0.026672959181110966 0.017786374506004107 0.053848572839060097 -0.018275823827051882 0.05622800533167704 0.16477319181286987 -0.052317181149515786


==> ref3dNi/RampAnklePower.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.00189289971136646 0.018769773904607504 -0.014983974481874584 0.012479659326770193 0.048864554638569514 -0.02390523598502913 0.02008919025414493 0.10234390340275674 -0.062165522894466876
0.006711409395973154 0.001519972661479149 0.02439965687028569 -0.021359711547327388 0.02747278277516278 0.09549252531296741 -0.040546959762641846 0.0458493405678255 0.1843920780825775 -0.09269339694692649
0.013422818791946308 0.002777133666110026 0.03374686249706525 -0.028192595164845204 0.048134466086434076 0.16128727014319022 -0.06501833797032208 0.07426902112505591 0.2853795219660875 -0.1368414797159757
0.020134228187919462 0.0062320670567543425 0.04842891322372518 -0.03596477911021649 0.06873214835793905 0.22840646205922654 -0.09094216534334844 0.10224594943990442 0.38759601637769314 -0.18310411749788427
0.026845637583892617 0.012322793210612363 0.06870912485420601 -0.044063538432981275 0.08422989588442495 0.28214970831074326 -0.1136899165418934 0.1270316194572331 0.4788975888439153 -0.2248343499294491
0.03355704697986577 0.021239469429592737 0.09278008122838553 -0.050301142369200066 0.09052714193435887 0.3113481177988009 -0.13029383393008317 0.14539842837360728 0.5464761643755738 -0.25567930762835916
0.040268456375838924 0.03335376751015603 0.12036573226693431 -0.05365819724662226 0.09168696849357337 0.3142449482050854 -0.1308710112179387 0.15496013343190707 0.5790085953457995 -0.26908832848198533
0.04697986577181208 0.05006717284256951 0.15363768296602265 -0.05350333728088362 0.09445694468898241 0.29490830309214766 -0.10599441371418286 0.15693051595297622 0.5843954865053732 -0.2705344545994208
0.053691275167785234 0.07134270463153948 0.1928429604992306 -0.050157551236151635 0.08957636919265761 0.26896728453500984 -0.08981454614969463 0.15153273371081927 0.5668378102753656 -0.2637723428537271
0.060402684563758385 0.09636075209458503 0.23704276881554007 -0.04432126462637001 0.07330585120578328 0.23530962345459552 -0.08869792104302895 0.1394593206394302 0.5305063162160281 -0.2515876749371676
0.06711409395973154 0.12252242442030367 0.2815545024156777 -0.036509653575070355 0.05469441169525308 0.19695532047131842 -0.08756649708081227 0.12252471038628332 0.47998256043929266 -0.23493313966672602
0.0738255033557047 0.146688473913238 0.32089528709559817 -0.027518339269122172 0.042095478847986846 0.1574209553667779 -0.07322999767080418 0.10376994866771871 0.4241843790665428 -0.2166444817311054
0.08053691275167785 0.16742093130879435 0.35212657801122815 -0.01728471539363946 0.028355771599473344 0.12600472932893134 -0.06929318612998465 0.0853590553082421 0.36912765954949295 -0.19840954893300872
0.087248322147651 0.1834538304960606 0.37286858050876726 -0.005960919516646096 0.017373023347179925 0.09711566752832473 -0.062369620833964884 0.06855267574191502 0.31782067475526976 -0.18071532327143974
0.09395973154362416 0.19496222508635902 0.38417604099383773 0.005748409178880282 0.010984432637646138 0.07824728256528511 -0.05627841728999284 0.054203470203048096 0.27269699502802597 -0.1642900546219298
0.10067114093959731 0.2020886852672751 0.38744699215023115 0.016730378384319067 0.007375914321896086 0.06546351355769496 -0.050711684913902794 0.04270162021797468 0.23487865915352157 -0.1494754187175722
0.10738255033557047 0.2052305926707379 0.38514021744440907 0.025320967897066754 0.003334649718363971 0.0503680389464745 -0.043698739509746565 0.0332144042719077 0.20215556080423322 -0.13572675226041783
0.11409395973154363 0.20380828744952542 0.37766259061917745 0.02995398427987339 0.0001322253403168177 0.038397440758168415 -0.03813299007753478 0.02473993111368039 0.17199737338988433 -0.12251751116252355
0.12080536912751677 0.1979428406274154 0.3664441527916314 0.029441528463199418 -0.0026053812230911392 0.03149509955056439 -0.03670586199674667 0.01668500958406643 0.1428739043046761 -0.10950388513654324
0.12751677852348994 0.18798684334552235 0.35246702508281114 0.023506661608233587 -0.005189304969422922 0.028604893899880482 -0.03898350383872633 0.008708669178362629 0.1141562549928916 -0.09673891663616634
0.1342281879194631 0.17420519882446112 0.3361459188277125 0.012264478821209734 -0.00776103811797629 0.0292482450261522 -0.044770321262104784 0.0008628327480820352 0.08686931370415604 -0.08514364820799197
0.14093959731543623 0.15701795554601414 0.31776979082424983 -0.003733879732221529 -0.010032737655223913 0.02966195928847393 -0.04972743459892176 -0.0066523308573401205 0.0637091889360242 -0.07701385065070446
0.1476510067114094 0.13736222543818696 0.29793349782758166 -0.023209046951207735 -0.013172496358182214 0.03019554231296536 -0.056540535029329785 -0.013720758380585377 0.04808620119193822 -0.07552771795310897
0.15436241610738255 0.11671544423666408 0.27835661088503905 -0.04492572241171086 -0.0173892846368252 0.030848253424835 -0.06562682269848541 -0.02004468751279694 0.041722057284288 -0.08181143230988189
0.1610738255033557 0.09592002466130309 0.2597364664372504 -0.06789641711464423 -0.021935811413370043 0.03140265532240796 -0.07527427814914804 -0.025287551114249362 0.042186945363703335 -0.09276204759220207
0.16778523489932887 0.07545515603076412 0.24253261768743373 -0.09162230562590547 -0.025248965512387613 0.03278598771384056 -0.08328391873861579 -0.029232504719606443 0.04583862527194562 -0.1043036347111585
0.174496644295302 0.05616593530565396 0.22707425292191435 -0.11474238231060645 -0.02668727577279587 0.03176851946604271 -0.08514307101163446 -0.03197815317085103 0.05035472003393874 -0.1143110263756408
0.18120805369127516 0.03864104331813192 0.21334164560899968 -0.13605955897273583 -0.028432912838142057 0.0285627553845119 -0.08542858106079601 -0.033718904826428184 0.054573443583877126 -0.1220112532367335
0.18791946308724833 0.022505239921269453 0.20086109478846226 -0.15585061494592334 -0.031520023558338384 0.02506858071030158 -0.08810862782697834 -0.03465641667709212 0.05827206783463688 -0.12758490118882113
0.19463087248322147 0.007373218449261487 0.1892222450496706 -0.17447580815114766 -0.03452067130682239 0.021644084511647295 -0.09068542712529207 -0.03500447435228814 0.06148292370877688 -0.13149187241335314
0.20134228187919462 -0.006383689664082152 0.17818540292019083 -0.19095278224835513 -0.03651143386947211 0.019330504032329172 -0.0923533717712734 -0.03489554186981601 0.06440428243438782 -0.13419536617401984
0.2080536912751678 -0.018399059561235036 0.16829241549618532 -0.20509053461865537 -0.03687738462123948 0.01741665309862373 -0.0911714223411027 -0.03441915600549088 0.06729192685015598 -0.13613023886113773
0.21476510067114093 -0.028893258595522928 0.15881226238820412 -0.21659877957924994 -0.03658301302097904 0.014138220080829662 -0.08730424612278775 -0.03361183106689736 0.07010742795617918 -0.1373310900899739
0.22147651006711408 -0.038546758951719516 0.1499295384669461 -0.22702305637038514 -0.03692473903166838 0.011354220736884607 -0.08520369880022137 -0.032477727256723064 0.07291343381725085 -0.137868888330697
0.22818791946308725 -0.04681974707094365 0.14243932814493215 -0.23607882228681942 -0.03780597854155235 0.010746198985953859 -0.08635815606905856 -0.031037224140254685 0.07590105603464167 -0.13797550431515104
0.2348993288590604 -0.0537261667560979 0.13607848558849536 -0.24353081910069116 -0.037963091199508074 0.012483413893190125 -0.08840959629220627 -0.02944083142034084 0.07926102304330904 -0.1381426858839907
0.24161073825503354 -0.05988296097887088 0.13081311961116915 -0.2505790415689109 -0.03629880547225119 0.013343539332886963 -0.08594115027738936 -0.027769057661386487 0.08265119988553413 -0.1381893152083071
0.2483221476510067 -0.06473840075868102 0.127214276137403 -0.25669107765476507 -0.0343585792977059 0.013520149930746676 -0.08223730852615849 -0.02629796156868937 0.08569527724579767 -0.1382912003831764
0.2550335570469799 -0.06765308793391828 0.12549853273086262 -0.2608047085986992 -0.03283789963297065 0.014363641207808392 -0.0800394404737497 -0.0251751172661164 0.08802163367481637 -0.13837186820704916
0.26174496644295303 -0.06870894268414836 0.1259772198971985 -0.26339510526549526 -0.03194296842770994 0.01679070726752331 -0.08067664412294319 -0.024342401484561817 0.08925523823822493 -0.13794004120734857
0.2684563758389262 -0.06764921708905886 0.12914336730416395 -0.2644418014822817 -0.031275268482786556 0.019891154202417792 -0.08244169116799091 -0.023789453632074433 0.08923560431648227 -0.13681451158063113
0.2751677852348993 -0.0643839423925411 0.13595916146165538 -0.2647270462467376 -0.030276213566611077 0.02230294882817233 -0.08285537596139449 -0.023507600808532404 0.08794394348074355 -0.13495914509780838
0.28187919463087246 -0.058887758263301206 0.14650462188352542 -0.2642801384101278 -0.029384184033334718 0.023817238461622488 -0.08258560652829192 -0.023239959415125702 0.08531937043763678 -0.1317992892678882
0.2885906040268456 -0.051991628381619394 0.16100460552745194 -0.2649878622906907 -0.02877941642868258 0.025757027168610797 -0.08331586002597596 -0.02264880322356612 0.08109801123563008 -0.1263956176827623
0.2953020134228188 -0.04373305911084243 0.17936609668311496 -0.2668322149047998 -0.02863968395246569 0.02791666313131047 -0.08519603103624185 -0.021472720173509388 0.0749203617332777 -0.11786580208029647
0.30201342281879195 -0.034191140122584 0.20090810867001468 -0.2692903889151827 -0.028417444083580237 0.028686734438724073 -0.08552162260588454 -0.019574619058196664 0.06710512238024915 -0.1062543604966425
0.3087248322147651 -0.024422560383203364 0.22403829440776618 -0.2728834151741729 -0.02782017748128447 0.02928547494634588 -0.08492582990891481 -0.016884728149019798 0.05886273675183762 -0.09263219304987722
0.31543624161073824 -0.014962401457626411 0.24715209656002843 -0.27707689947528125 -0.027430973266907053 0.0304907073417594 -0.0853526538755735 -0.013428720654161399 0.052378105504450115 -0.07923554681277291
0.3221476510067114 -0.005257674694985218 0.26971837628795803 -0.2802337256779285 -0.027743990548398576 0.03125668738607175 -0.0867446684828689 -0.009476945181472764 0.05084266210806168 -0.06979655247100722
0.32885906040268453 0.004184916387413714 0.29227546291879597 -0.2839056301439686 -0.028553843288177876 0.031412611049190645 -0.08852029762554639 -0.005364187699357635 0.05649353801963505 -0.06722191341835032
0.33557046979865773 0.012675912024691921 0.3157883163397644 -0.29043649229038054 -0.029072684338266108 0.0321496372918223 -0.0902950059683545 -0.0014252748356153567 0.06740136056332642 -0.07025191023455714
0.3422818791946309 0.020723750827268038 0.34083586424029205 -0.299388362585756 -0.02947764159060405 0.03349398959238982 -0.09244927277359792 0.0019085883111085655 0.07882428455120333 -0.07500710792898618
0.348993288590604 0.02828947790773548 0.3669749121987363 -0.3103959563832653 -0.030040117131621462 0.03541133889543512 -0.09549157315867804 0.004082100563495633 0.08607396477375726 -0.077909763646766
0.35570469798657717 0.03426328187331698 0.3925589446471758 -0.32403238090054176 -0.030576601551515294 0.03780848255591745 -0.09896168565894803 0.004596738099785183 0.08570109500387874 -0.07650761880430837
0.3624161073825503 0.0388613856311643 0.4159487308643722 -0.33822595960204355 -0.030515885426623337 0.04085282108765692 -0.1018845919409036 0.0030707144911681626 0.07711236537588684 -0.07097093639355051
0.36912751677852346 0.04191473454750093 0.43500938934208244 -0.35117992024708056 -0.029850699745438875 0.044849248795798644 -0.10455064828667639 -0.00028296916585241025 0.06589729281030018 -0.066463231142005
0.37583892617449666 0.04269659501563219 0.44955052961617364 -0.3641573395849093 -0.029067263386885648 0.047548438387175374 -0.10568296516094666 -0.00493949434629192 0.05909526323992071 -0.06897425193250455
0.3825503355704698 0.04116039112059693 0.45992007161626774 -0.37759928937507387 -0.027827954286413083 0.049575181569340494 -0.10523109014216667 -0.010115562608659538 0.06198688931295486 -0.08221801453027393
0.38926174496644295 0.03810741479544788 0.4672361785740503 -0.39102134898315455 -0.026419385266452027 0.05157781139861173 -0.10441658193151579 -0.014711724176434212 0.07038651202907965 -0.09980996038194807
0.3959731543624161 0.03350295184285855 0.4728428851518865 -0.40583698146616937 -0.02482111211836296 0.0541454339488881 -0.10378765818561403 -0.017784032520443742 0.07833539811989906 -0.11390346316078656
0.40268456375838924 0.026826254543749248 0.4773131852940299 -0.42366067620653136 -0.02294944966411553 0.057518411688997774 -0.10341731101722884 -0.01870458650191062 0.08439140865952506 -0.1218005816633463
0.4093959731543624 0.019161891948615322 0.48275945698370243 -0.44443567308647175 -0.021310488855039153 0.0610967759485659 -0.1037177536586442 -0.017128969978075028 0.08891410749228418 -0.12317204744843424
0.4161073825503356 0.009232779503522451 0.4903865233003687 -0.47192096429332375 -0.020305615897369615 0.06466815419702074 -0.10527938599175996 -0.012966363154417305 0.09354763876396649 -0.1194803650728011
0.4228187919463087 -0.004131995621465544 0.5000291214100939 -0.5082931126530249 -0.019925167903151415 0.068309724361654 -0.10816006016795682 -0.006400405442894382 0.10126241911497708 -0.11406323000076585
0.42953020134228187 -0.022539708432337102 0.5116407240534273 -0.5567201409181015 -0.020260371011685912 0.06998779268015534 -0.11050853470352717 0.002239964815176385 0.11465694633487904 -0.11017701670452627
0.436241610738255 -0.04839997089675824 0.5247490887554689 -0.6215490305489855 -0.021879086211970777 0.0713204331781392 -0.11507860560208076 0.012495121701882378 0.1341933020189792 -0.10920305861521444
0.44295302013422816 -0.08390229169285918 0.5371928914465436 -0.704997474832262 -0.025063896083957902 0.07033314969774487 -0.12046094186566067 0.02401954320222727 0.15904146991713602 -0.11100238351268149
0.44966442953020136 -0.13141820435532944 0.5452518056966666 -0.8080882144073256 -0.029011465630261118 0.0655092772612611 -0.12353220852178334 0.0364628218658707 0.18782519526466018 -0.11489955153291877
0.4563758389261745 -0.19474625612461258 0.5425155772740592 -0.9320080895232844 -0.03366362387433822 0.057947667511335496 -0.12527491526001194 0.04959742737582924 0.21894996675343126 -0.11975511200177276
0.46308724832214765 -0.2772013649171146 0.5262079260386734 -1.0806106558729025 -0.03890421049308708 0.05076163647555136 -0.1285700574617255 0.06328220722860481 0.2518436330947941 -0.12527921863758446
0.4697986577181208 -0.37852674314188445 0.498029901748092 -1.2550833880318608 -0.04436276521658529 0.04674247226387891 -0.1354680026970495 0.07762036297203437 0.2873202312773794 -0.13207950533331062
0.47651006711409394 -0.5027425446448509 0.45088591366282726 -1.4563710029525292 -0.04971811130438812 0.04481312669139198 -0.14424934930016822 0.09308371032725278 0.32718129469777724 -0.1410138740432717
0.4832214765100671 -0.6502634129609406 0.3864697651326614 -1.6869965910545426 -0.05456233550549689 0.04443736875641143 -0.1535620397674052 0.11020989000311941 0.3744650475402213 -0.15404526753398246
0.4899328859060403 -0.8207117275328425 0.30172879687763754 -1.9431522519433226 -0.05877462636099463 0.045978032142520164 -0.16352728486450943 0.12982083797711724 0.4327093490982732 -0.1730676731440387
0.4966442953020134 -1.012022632040241 0.19772087420383455 -2.2217661382843166 -0.061773831662696684 0.05007874723983668 -0.17362641056523004 0.15277019630378458 0.5048433829638037 -0.19930299035623456
0.5033557046979865 -1.2239249364767186 0.07458068306454946 -2.5224305560179867 -0.06397568548319361 0.05619299590784009 -0.1841443668742273 0.180148212092967 0.5930564946256107 -0.23276007043967678
0.5100671140939598 -1.4514469080303471 -0.0639601875565381 -2.838933628504156 -0.06560258759049294 0.06327027800156447 -0.19447545318255033 0.21270111520194873 0.697684398840476 -0.27228216843657854
0.5167785234899329 -1.687860920000974 -0.21356942318851968 -3.162152416813428 -0.06640751128415806 0.07139912712058158 -0.2042141496888977 0.2503426346415289 0.8165972381389557 -0.31591196885589795
0.5234899328859061 -1.924914321390916 -0.37111093144881413 -3.478717711333018 -0.06603093888920925 0.07966888343656853 -0.21173076121498702 0.29343520850789234 0.9479776878414736 -0.361107270825689
0.5302013422818792 -2.153476897542902 -0.5319804568161044 -3.7749733382697 -0.06434833759168461 0.08730982753144954 -0.21600650271481875 0.34032973275747275 1.0861298830189205 -0.4054704175039751
0.5369127516778524 -2.3616377261814443 -0.6883854691256803 -4.034889983237209 -0.06188114392099161 0.09197509170851983 -0.21573737955050307 0.3891635238869252 1.2241846056773862 -0.44585755790353576
0.5436241610738255 -2.536807798868928 -0.8312175105844364 -4.242398087153419 -0.058127852710138005 0.0935487582765637 -0.20980446369683972 0.4370617103374396 1.3543044413790577 -0.4801810207041784
0.5503355704697986 -2.6678828349938164 -0.9519791005139715 -4.383786569473662 -0.052553397491510015 0.09405443542047275 -0.19916123040349276 0.4809524942755042 1.4690701362260723 -0.5071651476750638
0.5570469798657718 -2.744059398335345 -1.0371828486679688 -4.450935948002721 -0.045031928973893014 0.0970927654936653 -0.18715662344145134 0.517343136782937 1.5602263354475254 -0.5255400618816514
0.5637583892617449 -2.756913707810526 -1.075121588937018 -4.438705826684034 -0.03620764173653423 0.10305575599290259 -0.17547103946597106 0.5431334662540408 1.6213273994394832 -0.5350604669314016
0.5704697986577181 -2.704039352494894 -1.0567376414293568 -4.351341063560431 -0.027422531984961456 0.10922489875364906 -0.16406996272357197 0.556858058242156 1.65112604736985 -0.5374099308855381
0.5771812080536912 -2.5825432498784173 -0.9752140256843205 -4.189872474072514 -0.018889566710635113 0.114676428927185 -0.15245556234845523 0.5580618009316297 1.651593057591311 -0.5354694557280514
0.5838926174496644 -2.3959834963024713 -0.8339093706710385 -3.958057621933904 -0.010398854557059748 0.11860393207400799 -0.13940164118812748 0.5464562921667435 1.624553019133077 -0.53164043479959
0.5906040268456376 -2.1533096017341253 -0.646118898635647 -3.6605003048326035 -0.0021296867012408163 0.11895551100340936 -0.123214884405891 0.5226542424376948 1.5745936372433773 -0.5292851523679878
0.5973154362416108 -1.8701780365778766 -0.4358101538350698 -3.3045459193206836 0.004726357576717094 0.11629944902927745 -0.10684673387584327 0.4888922781072534 1.5073948891603661 -0.5296103329458595
0.6040268456375839 -1.5645240800948206 -0.23074542520201358 -2.8983027349876274 0.009696563056669006 0.11193241060548194 -0.09253928449214392 0.4470109359013405 1.4247484887310673 -0.5307266169283862
0.610738255033557 -1.2550360310256223 -0.052009740611976385 -2.458062321439268 0.01248665731741895 0.10623560216493909 -0.08126228753010119 0.3990315718887324 1.325809927271771 -0.527746783494306
0.6174496644295302 -0.9613896410441176 0.08663031319127046 -2.0094095952795055 0.013857229632345225 0.10026625464862238 -0.07255179538393192 0.34742795742139876 1.2081396979016499 -0.5132837830588524
0.6241610738255033 -0.6980251357912939 0.18610201151739691 -1.5821522830999846 0.014409074391801361 0.09647781749847337 -0.06765966871487064 0.29400891843772664 1.0696344318417392 -0.481616594966286
0.6308724832214765 -0.4766951797015017 0.2517148609881084 -1.205105220391112 0.014209642830300002 0.09254972384416472 -0.06413043818356472 0.24055276035215328 0.9125545528810839 -0.4314490321767774
0.6375838926174496 -0.3024115534017533 0.28808049135759173 -0.8929035981610983 0.012930488206664434 0.087222076633671 -0.06136110022034213 0.18930901895446034 0.7440404868900474 -0.3654224489811267
0.6442953020134228 -0.17388389942393026 0.29337784544445966 -0.6411456442923201 0.009401562097750765 0.07208864084490231 -0.053285516649400774 0.1415476533220567 0.571381278937314 -0.28828597229320063
0.6510067114093959 -0.08438716281509578 0.26751267554318386 -0.43628700117337543 0.00636333600415996 0.05598156573478194 -0.04325489372646202 0.09823340491924647 0.4047136174270178 -0.20824680758852482
0.6577181208053691 -0.03131900262303553 0.22494978631276505 -0.2875877915588361 0.004412216327670452 0.04404129769228788 -0.03521686503694698 0.06024790851889446 0.2557148288865131 -0.1352190118487242
0.6644295302013423 -0.011197649347145216 0.1683033729001915 -0.19069867159448192 0.003288304268443593 0.03779467179012336 -0.031218063253236172 0.028417427330072364 0.14035302163128252 -0.08351816697113779
0.6711409395973155 -0.015052314433670996 0.11727073779002098 -0.14737536665736298 0.0029596720242876635 0.033199813740472976 -0.027280469691897652 0.002455478820409819 0.08793915047521202 -0.08302819283439238
0.6778523489932886 -0.03152612708658139 0.0933190025141527 -0.15637125668731547 0.0024981308441313424 0.028147364541493806 -0.02315110285323112 -0.017724392811288587 0.09624079133790168 -0.13168957696047887
0.6845637583892618 -0.05060022150638491 0.07520410207546752 -0.17640454508823733 0.0017028493575309525 0.02277292335787372 -0.019367224642811817 -0.03163529189197896 0.11490220641638411 -0.17817279020034205
0.6912751677852349 -0.0647682369198383 0.05533644931278063 -0.18487292315245724 0.0011494462562032556 0.018831091336643322 -0.016532198824236812 -0.04038230453972663 0.1275094688044102 -0.20827407788386346
0.697986577181208 -0.07105071112412627 0.038916559117299146 -0.1810179813655517 0.0006178283666319291 0.01639489165805741 -0.01515923492479355 -0.04378836156222987 0.13234772253912014 -0.21992444566357988
0.7046979865771812 -0.06961662141092446 0.02718907712681702 -0.16642231994866596 0.0003941635758793078 0.015839037680131576 -0.015050710528372962 -0.04235923689405343 0.13183106452131269 -0.21654953830941956
0.7114093959731543 -0.06436952751260998 0.01979394767590527 -0.14853300270112524 0.000535865207660997 0.01677206676050733 -0.015700336345185337 -0.036821512195843634 0.12948126845691832 -0.20312429284860561
0.7181208053691275 -0.05739946705837393 0.01579687223332061 -0.13059580635006848 0.0010015918892909246 0.018204356888680658 -0.016201173110098808 -0.028171932391725964 0.12977858370429646 -0.1861224484877484
0.7248322147651006 -0.05079188389789763 0.01104496557433033 -0.11262873337012558 0.0018110011584017715 0.01778928789137313 -0.014167285574569586 -0.01773093869261626 0.1363846029468341 -0.17184648033206665
0.7315436241610738 -0.045238258434421294 0.005662553101405711 -0.09613906997024829 0.003071627145474316 0.015783612200817622 -0.009640357909868988 -0.006918343170574978 0.15076446259614146 -0.16460114893729144
0.7382550335570469 -0.04078936078897273 0.0022520161791162174 -0.08383073775706168 0.004263486616217853 0.016710008674659188 -0.00818303544222348 0.0030986778467750643 0.1701375920239851 -0.16394023633043497
0.7449664429530202 -0.03729777651979379 -0.0004358423810580936 -0.07415971065852948 0.00496385006070574 0.017929871087656937 -0.008002170966245456 0.011274163595609133 0.18874007847773025 -0.166191751286512
0.7516778523489933 -0.03415706942349965 -0.001813726086138251 -0.06650041276086105 0.005110589667386715 0.01796925679629267 -0.007748077461519241 0.01701608183009852 0.20159705054053684 -0.16756488688033983
0.7583892617449665 -0.03129705362617587 -0.0028802110843475573 -0.05971389616800419 0.004862912198300601 0.017788240490630672 -0.008062416094029471 0.020313399448445808 0.20669584722318166 -0.16606904832629002
0.7651006711409396 -0.028759219631122573 -0.0038220101809024604 -0.053696429081342686 0.004284111575146941 0.016221102441143345 -0.007652879290849462 0.02134155439957344 0.20306169945632632 -0.16037859065717944
0.7718120805369127 -0.02640382897305708 -0.0039253470952161085 -0.04888231085089805 0.003361786549720427 0.013225072705161356 -0.006501499605720501 0.020532676100591934 0.1913460642346993 -0.15028071203351545
0.7785234899328859 -0.02427933392704993 -0.004207173670605663 -0.0443514941834942 0.0023277098841214703 0.010030025322578653 -0.005374605554335713 0.01867345417748965 0.17404732948060123 -0.13670042112562195
0.785234899328859 -0.022357615429460707 -0.004741845104006954 -0.039973385754914464 0.0013438119120509392 0.00749286746812424 -0.004805243644022361 0.017390596717558045 0.15564807626512225 -0.12086688283000616
0.7919463087248322 -0.020613858409576614 -0.00530737933809773 -0.0359203374810555 0.0005964481115295913 0.006025654578328178 -0.004832758355268995 0.016131775381869457 0.13673592705972795 -0.10447237629598904
0.7986577181208053 -0.01901021505877693 -0.0056072895498386 -0.032413140567715264 -1.1988545846985912e-05 0.005165532364042003 -0.005189509455735974 0.015423392306473804 0.11973416390477869 -0.08888737929183109
0.8053691275167785 -0.01744668613982797 -0.005349338892387709 -0.029544033387268236 -0.0005510665762730126 0.005061180620130928 -0.006163313772676954 0.01525104846049716 0.10612737516795855 -0.07562527824696423
0.8120805369127516 -0.015940733827434793 -0.004879373063897095 -0.02700209459097249 -0.0008624747738960915 0.004959708570259119 -0.006684658118051302 0.015355542135878947 0.09646253799308568 -0.06575145372132779
0.8187919463087248 -0.014452785187294169 -0.004266464039398409 -0.02463910633518993 -0.0009788263506650824 0.004274940703311974 -0.006232593404642139 0.015219433090970864 0.08938107531700107 -0.05894220913505935
0.825503355704698 -0.012990421583725886 -0.003514635409635933 -0.02246620775781584 -0.0010847661487800532 0.0035082043331950974 -0.005677736630755204 0.01441799811233858 0.08307188374452996 -0.054235887519852796
0.8322147651006712 -0.011597477373643477 -0.002754022971027727 -0.020440931776259226 -0.0011704969026646104 0.0029556361996565987 -0.00529663000498582 0.012610306872269375 0.0755881352059 -0.05036752146136126
0.8389261744966443 -0.010156128340934035 -0.001966003125027418 -0.01834625355684065 -0.0012409338580875965 0.0029042060395740726 -0.005386073755749265 0.009665916727305563 0.06583688581960809 -0.046505052364996954
0.8456375838926175 -0.008675498258012702 -0.001114340416035372 -0.016236656099990032 -0.0011729213626500204 0.003062588209136993 -0.005408430934437034 0.005504690797761468 0.05359020566741925 -0.04258082407189631
0.8523489932885906 -0.0072167302300651754 -0.00015039115665148838 -0.014283069303478862 -0.0009293666013904911 0.0033663274194454815 -0.005225060622226464 0.0005023919162602334 0.04156183966475001 -0.040557055832229544
0.8590604026845637 -0.0058426508744299395 0.0008969660193962267 -0.012582267768256106 -0.0004513811452628292 0.0037011338563931167 -0.0046038961469187754 -0.004908801510768802 0.03362866531625862 -0.04344626833779622
0.8657718120805369 -0.004625179080795364 0.0018151500399001767 -0.011065508201490905 6.011537506382069e-05 0.004049237524282377 -0.003929006774154736 -0.010281379754869582 0.03244358432282606 -0.05300634383256523
0.87248322147651 -0.0036018155465332765 0.0024787463621073454 -0.009682377455173898 0.00039150922574916216 0.004372607266217019 -0.003589588814718694 -0.015154793975377591 0.03634996325521569 -0.06665955120597086
0.8791946308724832 -0.0028084209090335883 0.0029460700793798584 -0.008562911897447035 0.00041206413726096726 0.004659486539387265 -0.0038353582648653303 -0.019054296608095357 0.04187581943291803 -0.07998441264910874
0.8859060402684563 -0.0022686213528242114 0.0034054655366215158 -0.007942708242269938 0.00012490233036844642 0.0048714766052197385 -0.004621671944482845 -0.02179985541061474 0.04693766591894821 -0.0905373767401777
0.8926174496644295 -0.001925983130955854 0.003906617887829239 -0.007758584149740947 -0.00034013630514473267 0.0049560614843491765 -0.005636334094638642 -0.023404442266601506 0.0505533329720675 -0.0973622175052705
0.8993288590604027 -0.00165664567904873 0.00415047185105369 -0.0074637632091511495 -0.0009785332205013977 0.00458501679390776 -0.006542083234910555 -0.023930637513624196 0.05217714332665469 -0.10003841835390309
0.9060402684563759 -0.0013455473762394696 0.004216768284828351 -0.006907863037307291 -0.0015920123442464186 0.004345426402952664 -0.0075294510914455 -0.023539543028943743 0.05161658082519785 -0.09869566688308534
0.912751677852349 -0.0009616406145183769 0.004605749585279162 -0.006529030814315916 -0.0018900272178518965 0.004752663508278326 -0.00853271794398212 -0.022533210354503074 0.049461254505388755 -0.09452767521439491
0.9194630872483222 -0.0003224670552640803 0.005690615460133412 -0.006335549570661573 -0.001804446713329191 0.005110403880046054 -0.008719297306704435 -0.021339897979335113 0.04665484788299332 -0.08933464384166354
0.9261744966442953 0.0004930381647295972 0.007183729403510513 -0.006197653074051318 -0.0013894779616067377 0.005381381871022127 -0.008160337794235603 -0.020194479973835836 0.043917018860901116 -0.08430597880857278
0.9328859060402684 0.0013419488734774845 0.008748760832220563 -0.006064863085265594 -0.0007427456034859304 0.006095008793610539 -0.007580500000582399 -0.01929212117701652 0.04201471802743918 -0.08059896038147223
0.9395973154362416 0.0020216813115447765 0.009957095995157582 -0.005913733372068028 -5.948198336154147e-05 0.006841691386779611 -0.006960655353502695 -0.018859913056476635 0.04189576677539833 -0.0796155928883516
0.9463087248322147 0.002272123472576875 0.010309238199462743 -0.0057649912543089946 0.0004585513247802478 0.007586716749067016 -0.006669614099506521 -0.01895724930350343 0.043895894842708186 -0.08181039344971504
0.9530201342281879 0.0020003320870007092 0.00959025990784669 -0.005589595733845271 0.000834942600151458 0.007695887792654069 -0.006026002592351153 -0.019383626492310645 0.047762478314094185 -0.08652973129871547
0.959731543624161 0.0012029605316144915 0.008732576974060675 -0.006326655910831693 0.0010446959274695207 0.008208134176037697 -0.006118742321098656 -0.019992097357107764 0.05298789064879768 -0.0929720853630132
0.9664429530201342 0.0001405062742687598 0.007988773909363735 -0.007707761360826216 0.0011310458896801883 0.009615188918980116 -0.0073530971396197405 -0.0204958383523982 0.058874643903263135 -0.09986632060805953
0.9731543624161073 -0.0006981511018175008 0.007104168063919212 -0.008500470267554214 0.0012045400830645678 0.011472179744012755 -0.00906309957788362 -0.01988787147785154 0.06298650429922577 -0.10276224725492884
0.9798657718120806 -8.647175441327093e-05 0.006749143653185943 -0.0069220871620124845 0.001652147159154002 0.014000147755091931 -0.010695853436783927 -0.016850435725156092 0.06327413402131082 -0.09697500547162302
0.9865771812080537 0.0009731400521126348 0.00864249698184897 -0.006696216877623701 0.00271978888157819 0.017884598365285203 -0.012445020602128824 -0.01005572506669273 0.06069281521657318 -0.08080426534995863
0.9932885906040269 0.0017694577629527445 0.013209054437846849 -0.00967013891194136 0.005526722824990343 0.02715014663067663 -0.016096700980695947 0.0016865087375505495 0.06413362066718648 -0.06076060319208537
1.0 0.0017229121451138724 0.0183777133860525 -0.014931889095824755 0.01211512366424431 0.048061731890128585 -0.023831484561639964 0.01945283735518013 0.09881639206008808 -0.059910717349727825


==> ref3dNi/RampFootProgressAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -110.06492339544506 -106.85294029698804 -113.27690649390209 -1.9912024349068336 0.12366471479286245 -4.10606958460653 -6.119887598405802 -1.2234723959516591 -11.016302800859943
0.006711409395973154 -109.18214108549752 -106.09049032662082 -112.27379184437422 -1.949567478669669 0.15936890059071795 -4.058503857930056 -6.005462088240026 -1.126850668745222 -10.88407350773483
0.013422818791946308 -108.30270622229635 -105.32669829751552 -111.27871414707718 -1.9291324427109655 0.17096677429845086 -4.029231659720382 -5.894017960365722 -1.0207458807676772 -10.767290039963767
0.020134228187919462 -107.44198632845624 -104.58173342362068 -110.3022392332918 -1.9276742933386124 0.16289341591616302 -4.018242002593388 -5.790280818290321 -0.9092743321460102 -10.671287304434632
0.026845637583892617 -106.61485993858307 -103.8721829474785 -109.35753692968763 -1.9397862388215017 0.14434015751415896 -4.023912635157163 -5.698654359522836 -0.7971473513706178 -10.600161367675053
0.03355704697986577 -105.84416701543755 -103.22057464149925 -108.46775938937584 -1.9536370163238 0.13447796079176944 -4.0417519934393695 -5.624006458583237 -0.6910732901441774 -10.556939627022295
0.040268456375838924 -105.13860800366834 -102.6437907347888 -107.63342527254788 -1.9527466446924278 0.15967042895761452 -4.06516371834247 -5.568460402749184 -0.6006142894279307 -10.536306516070438
0.04697986577181208 -104.49538520710888 -102.13723415926395 -106.85353625495381 -1.9280441225496407 0.23187995097976066 -4.087968196079042 -5.522134445351693 -0.5224108678384916 -10.521858022864894
0.053691275167785234 -103.91467864993677 -101.69454517267707 -106.13481212719648 -1.875493577912376 0.35474316844959763 -4.10573032427435 -5.482524930291109 -0.455400292273926 -10.50964956830829
0.060402684563758385 -103.40322230049881 -101.31608787377321 -105.49035672722441 -1.7910089965774585 0.5304349975472822 -4.112452990702199 -5.450123648714796 -0.3996444325145001 -10.500602864915091
0.06711409395973154 -102.96501126349575 -100.99792367083744 -104.93209885615407 -1.6793569439570908 0.7450638219892067 -4.1037777099033885 -5.434350054131116 -0.3593786612186891 -10.509321447043543
0.0738255033557047 -102.59639326357917 -100.73025516110998 -104.46253136604837 -1.5504583852271177 0.9770927164623742 -4.07800948691661 -5.438929314615529 -0.3404427384148425 -10.537415890816217
0.08053691275167785 -102.28711125932715 -100.50544307529128 -104.06877944336301 -1.4124630754337402 1.2099018462069926 -4.034827997074473 -5.459692991523888 -0.33944388737971565 -10.579942095668061
0.087248322147651 -102.03384040324033 -100.31755814516026 -103.7501226613204 -1.2694453822604794 1.437105052595128 -3.975995817116087 -5.493211778791533 -0.3525367086467073 -10.63388684893636
0.09395973154362416 -101.82785603401568 -100.16108528519743 -103.49462678283393 -1.1249901333816879 1.6537074185378433 -3.903687685301219 -5.5336196645748705 -0.3745084245239019 -10.69273090462584
0.10067114093959731 -101.66319286478517 -100.02925522988706 -103.29713049968329 -0.9802334597938221 1.8589126630722292 -3.8193795826598738 -5.577831299476326 -0.4014359659214275 -10.754226633031225
0.10738255033557047 -101.52798826823405 -99.91725833868962 -103.13871819777849 -0.8344685142573959 2.0554718926402917 -3.7244089211550837 -5.620961063233883 -0.42911277823011584 -10.81280934823765
0.11409395973154363 -101.4171956188252 -99.81979820184196 -103.01459303580845 -0.6893164600482168 2.243910901700116 -3.6225438217965493 -5.661763797953229 -0.4550551115210526 -10.868472484385407
0.12080536912751677 -101.32523853015968 -99.7348014029636 -102.91567565735576 -0.5465885255190572 2.422366060526108 -3.515543111564222 -5.699958650969475 -0.4779961298096378 -10.921921172129313
0.12751677852348994 -101.24595417483022 -99.65916759061014 -102.8327407590503 -0.40819974533063746 2.5888195328918955 -3.4052190235531703 -5.734157469725289 -0.4978961262795405 -10.970418813171037
0.1342281879194631 -101.17533238845589 -99.58971724477084 -102.76094753214093 -0.27758903307724353 2.738738272514813 -3.2939163386693 -5.764753780868458 -0.5154054985901082 -11.014102063146808
0.14093959731543623 -101.11124753845505 -99.52402142983868 -102.69847364707141 -0.15633939948629264 2.870500207627372 -3.183179006599957 -5.792966538288101 -0.531451061058763 -11.05448201551744
0.1476510067114094 -101.05127674767613 -99.46080732665158 -102.64174616870068 -0.0475550982255752 2.9809633055806883 -3.076073502031839 -5.820295518942297 -0.5477212474399717 -11.092869790444622
0.15436241610738255 -100.99276240082266 -99.39925538849243 -102.58626941315288 0.0453443627419513 3.065573514743392 -2.9748847892594896 -5.84831431805689 -0.5654988267279863 -11.131129809385794
0.1610738255033557 -100.93384479414176 -99.33847838424211 -102.52921120404142 0.12335222040324025 3.1266681145546698 -2.8799636737481893 -5.8759870580743945 -0.5848153104751157 -11.167158805673672
0.16778523489932887 -100.87540589158921 -99.27859699334527 -102.47221478983315 0.18779572831200367 3.167740223077892 -2.792148766453885 -5.904577826427388 -0.6059635117729574 -11.203192141081818
0.174496644295302 -100.81802870204396 -99.21880630352915 -102.41725110055877 0.2384345592306197 3.1894076141197165 -2.712538495658477 -5.933067477113122 -0.6282447792139916 -11.237890175012252
0.18120805369127516 -100.76007014326015 -99.15854622582539 -102.36159406069491 0.2771933957392972 3.195451719119433 -2.6410649276408384 -5.961914881668817 -0.6516096440163306 -11.272220119321304
0.18791946308724833 -100.70140139508388 -99.09724204926773 -102.30556074090002 0.30602271414231524 3.189720472131319 -2.5776750438466887 -5.990727986242861 -0.6759119831866558 -11.305543989299068
0.19463087248322147 -100.64136952908973 -99.03373805495052 -102.24900100322894 0.3269974200846923 3.1755805865084032 -2.5215857463390186 -6.019632136259675 -0.7010957128236566 -11.338168559695694
0.20134228187919462 -100.58084296969444 -98.96889639913701 -102.19278954025188 0.3423686204452037 3.1564847041081725 -2.471747463217765 -6.048042436366805 -0.7265729845451716 -11.369511888188438
0.2080536912751678 -100.51820651687592 -98.90182698567247 -102.13458604807937 0.35243467807217105 3.1327051128964616 -2.4278357567521196 -6.075544908110385 -0.7528741247386055 -11.398215691482164
0.21476510067114093 -100.45242494476634 -98.83137476450088 -102.07347512503179 0.35777965093306663 3.104701405999826 -2.3891421041336924 -6.103455220581381 -0.7803893654953935 -11.426521075667369
0.22147651006711408 -100.38457300985172 -98.75726474742982 -102.01188127227363 0.3587902450687122 3.072863799027265 -2.3552833088898404 -6.131972554217627 -0.8087554171339857 -11.455189691301268
0.22818791946308725 -100.31498348131781 -98.67896379831679 -101.95100316431883 0.3561589843116289 3.0385221310339916 -2.326204162410734 -6.1625343240650095 -0.8389288175285463 -11.486139830601473
0.2348993288590604 -100.24173030694625 -98.59608732830881 -101.88737328558369 0.3506328435418314 3.002620207774686 -2.301354520691023 -6.193826875824909 -0.8706615736543784 -11.51699217799544
0.24161073825503354 -100.16397616129628 -98.50751174240226 -101.8204405801903 0.34429864045152647 2.968166038264995 -2.2795687573619423 -6.224478482666362 -0.9036962900954304 -11.545260675237294
0.2483221476510067 -100.08372514624752 -98.41313566256835 -101.75431462992668 0.33953938068684314 2.93857105315571 -2.2594922917820237 -6.259781327083943 -0.9388433835913554 -11.58071927057653
0.2550335570469799 -99.99815244070203 -98.31185000609418 -101.68445487530988 0.3348682296952771 2.9121174343211504 -2.242380974930596 -6.295107174543066 -0.9751858699351592 -11.615028479150972
0.26174496644295303 -99.90807827198574 -98.2039082849306 -101.61224825904088 0.33060301177700907 2.8895816401124748 -2.2283756165584565 -6.331155013803548 -1.0130791870168263 -11.64923084059027
0.2684563758389262 -99.81346500062517 -98.088476523977 -101.53845347727335 0.3251936411304487 2.869229831142291 -2.218842548881393 -6.369604404636849 -1.052844202384522 -11.686364606889176
0.2751677852348993 -99.71373840093386 -97.96562999597204 -101.46184680589569 0.31902116307290845 2.85136635904215 -2.2133240328963333 -6.408912707888337 -1.0942958551223985 -11.723529560654276
0.28187919463087246 -99.61035011185685 -97.83545976673697 -101.38524045697672 0.3113696184281682 2.8355315221668036 -2.212792285310467 -6.449559685528091 -1.1368176171218405 -11.762301753934342
0.2885906040268456 -99.50238781246962 -97.69873927955662 -101.30603634538262 0.30268987811802645 2.8220250327157066 -2.216645276479654 -6.490479847232757 -1.1803348003914822 -11.800624894074033
0.2953020134228188 -99.3908973335001 -97.55570003889477 -101.22609462810544 0.29346385535870595 2.8116633635977095 -2.2247356528802973 -6.532326447532899 -1.224354883762671 -11.840298011303126
0.30201342281879195 -99.27489233537594 -97.4058045998197 -101.14398007093217 0.2825424287110761 2.803815097539004 -2.2387302401168516 -6.574553794477333 -1.2685474246485802 -11.880560164306086
0.3087248322147651 -99.15262641349506 -97.24897891450644 -101.05627391248368 0.27091914445162313 2.7996236891571304 -2.257785400253884 -6.615071088142484 -1.3116654871272626 -11.918476689157705
0.31543624161073824 -99.02490640849271 -97.08557051395005 -100.96424230303538 0.259685658775411 2.799887056477508 -2.2805157389266864 -6.655722909020666 -1.3543711781631371 -11.957074639878194
0.3221476510067114 -98.89124435227254 -96.91505537736114 -100.86743332718393 0.24896667275251214 2.8037250704452785 -2.305791724940254 -6.698142453123243 -1.397203672032922 -11.999081234213563
0.32885906040268453 -98.75066512429305 -96.73723303704075 -100.76409721154535 0.23947389587366447 2.8100111101338667 -2.331063318386538 -6.741055855881167 -1.4400356561197825 -12.042076055642552
0.33557046979865773 -98.60283624438982 -96.55230135909358 -100.65337112968606 0.23254290905706795 2.8169317102441447 -2.351845892130009 -6.784882902646632 -1.4830330269270888 -12.086732778366175
0.3422818791946309 -98.44756111967986 -96.35870181069102 -100.5364204286687 0.22812455549779742 2.823410020544061 -2.3671609095484665 -6.832222989800185 -1.5272565295902991 -12.13718945001007
0.348993288590604 -98.28541966873708 -96.15593771545896 -100.4149016220152 0.22346405467055563 2.8275733093058593 -2.380645199964748 -6.881668968857488 -1.5722105786703322 -12.191127359044643
0.35570469798657717 -98.1161150833021 -95.94279829376298 -100.28943187284123 0.21827585806661362 2.830294420097458 -2.393742703964231 -6.933074933347601 -1.6178656890641037 -12.2482841776311
0.3624161073825503 -97.93859686522988 -95.71734806162486 -100.1598456688349 0.21152639285227903 2.831612721044749 -2.4085599353401914 -6.987177887956574 -1.6653228337252681 -12.30903294218788
0.36912751677852346 -97.7507185084831 -95.47716934590738 -100.02426767105882 0.2009233903758663 2.8297735789566683 -2.4279267982049357 -7.043777440989622 -1.71414583867523 -12.373409043304015
0.37583892617449666 -97.55132467241937 -95.21989946645886 -99.88274987837988 0.18504016667097406 2.824236448641109 -2.4541561152991607 -7.103029440896523 -1.7646865286476245 -12.441372353145422
0.3825503355704698 -97.33939624828038 -94.94352263863398 -99.73526985792678 0.16257925591937944 2.8124700402601657 -2.4873115284214067 -7.1645699347061855 -1.8175836236895888 -12.511556245722783
0.38926174496644295 -97.11163291508599 -94.64468367013174 -99.57858216004024 0.13335323290535958 2.7940391125190143 -2.5273326467082953 -7.227554884007953 -1.8718737590822938 -12.58323600893361
0.3959731543624161 -96.864850767713 -94.31932207275526 -99.41037946267073 0.09804320507691014 2.7685198746709596 -2.572433464517139 -7.29109039950922 -1.9267304092305988 -12.655450389787841
0.40268456375838924 -96.59766230772439 -93.9647073739644 -99.23061724148438 0.05593408444842778 2.735457242601581 -2.623589073704725 -7.354186814870564 -1.9814576126332781 -12.72691601710785
0.4093959731543624 -96.30715305070389 -93.57656804500095 -99.03773805640682 0.00710765969263719 2.6951193030646743 -2.6809039836793995 -7.416279665323271 -2.035958447103371 -12.79660088354317
0.4161073825503356 -95.98963631803471 -93.15115005279418 -98.82812258327525 -0.047864236437533764 2.648641784404238 -2.7443702572793054 -7.475821589622465 -2.0890446277601926 -12.862598551484737
0.4228187919463087 -95.64201285867127 -92.6832417540791 -98.60078396326342 -0.10988195486820333 2.5953137444919343 -2.815077654228341 -7.533597059984291 -2.139926052733289 -12.927268067235293
0.42953020134228187 -95.2609887781899 -92.16910892650355 -98.35286862987624 -0.17870039402309398 2.535305158936057 -2.8927059469822445 -7.589339276860781 -2.1890763772691963 -12.989602176452365
0.436241610738255 -94.84133901232508 -91.60360793731326 -98.0790700873369 -0.255037443648339 2.467513355895822 -2.9775882431925003 -7.639422259885228 -2.234658062979147 -13.044186456791309
0.44295302013422816 -94.38002374004753 -90.98335565629777 -97.7766918237973 -0.33891934653841316 2.3919541954658983 -3.069792888542725 -7.686120527325022 -2.277368649604047 -13.094872405045997
0.44966442953020136 -93.87031208609508 -90.30359863409453 -97.43702553809564 -0.43119428435852575 2.3070527697357166 -3.169441338452768 -7.726986379665824 -2.3162107519751407 -13.137762007356507
0.4563758389261745 -93.30793543707524 -89.55967398394682 -97.05619689020367 -0.5322061922742364 2.2119147610281398 -3.2763271455766128 -7.761021260765348 -2.349464952986744 -13.172577568543954
0.46308724832214765 -92.68666257312385 -88.74663485096765 -96.62669029528006 -0.6414624991468316 2.1058629281861143 -3.3887879264797776 -7.788196233536214 -2.376661507599744 -13.199730959472683
0.4697986577181208 -92.0021068267401 -87.86209480699316 -96.14211884648705 -0.7581344361226667 1.9883858546330668 -3.5046547268784005 -7.806801596050974 -2.3972216900609977 -13.21638150204095
0.47651006711409394 -91.24459273000126 -86.89825214113493 -95.59093331886758 -0.881766693400031 1.8583538809628246 -3.6218872677628866 -7.8147180483679985 -2.4092072873493064 -13.22022880938669
0.4832214765100671 -90.40926762960804 -85.85078975345913 -94.96774550575695 -1.0105589548315201 1.7171358129371925 -3.738253722600233 -7.81152469043173 -2.410926964506726 -13.212122416356735
0.4899328859060403 -89.48600056692646 -84.71158358034315 -94.26041755350978 -1.143860143398224 1.5646663009426311 -3.8523865877390793 -7.793040185988024 -2.4001788290565926 -13.185901542919455
0.4966442953020134 -88.47076662220195 -83.4757681499503 -93.4657650944536 -1.2794339378627713 1.4036431376941618 -3.9625110134197046 -7.760326843843982 -2.3748421528519668 -13.145811534835998
0.5033557046979865 -87.35109416954988 -82.13029390522138 -92.57189443387838 -1.4151160222439454 1.2354038046188383 -4.065635849106729 -7.711236515196548 -2.333594387493368 -13.08887864289973
0.5100671140939598 -86.11611960065032 -80.6635582112147 -91.56868099008594 -1.5475062513857756 1.0631405390379443 -4.158153041809495 -7.64486963841705 -2.2757266898181943 -13.014012587015905
0.5167785234899329 -84.76245451526394 -79.06954376123589 -90.45536526929199 -1.6740177040551916 0.8913184747892333 -4.239353882899616 -7.562404028857672 -2.2021009448935125 -12.922707112821831
0.5234899328859061 -83.27188566148372 -77.32982977279357 -89.21394155017387 -1.7911834654914067 0.7240428191623918 -4.306409750145205 -7.463708384077422 -2.1130826992825646 -12.814334068872279
0.5302013422818792 -81.6381619200467 -75.43539272178667 -87.84093111830673 -1.8955027207676791 0.5673699525152667 -4.358375394050625 -7.352448339766004 -2.0108016435286826 -12.694095036003326
0.5369127516778524 -79.84746275098314 -73.37322411804851 -86.32170138391777 -1.9817126664168216 0.4296645422221994 -4.393089875055843 -7.231992298209185 -1.8980594925185192 -12.56592510389985
0.5436241610738255 -77.89557977684217 -71.13838228990866 -84.65277726377568 -2.044394451326719 0.3234473421036337 -4.4122362447570715 -7.1083700281629065 -1.7797485188991908 -12.436991537426621
0.5503355704697986 -75.76920608334382 -68.72317098988731 -82.81524117680033 -2.0776931243772845 0.26169275033395545 -4.417078999088524 -6.98582185192435 -1.6606213445764197 -12.31102235927228
0.5570469798657718 -73.4656356399461 -66.12563946742884 -80.80563181246336 -2.0751275428168467 0.25974945772174873 -4.410004543355442 -6.871284981397454 -1.5447645389493676 -12.19780542384554
0.5637583892617449 -70.98187897647536 -63.354502169928594 -78.60925578302212 -2.030182855107759 0.3336182848173892 -4.393983995032908 -6.77151925267303 -1.4378483709554084 -12.10519013439065
0.5704697986577181 -68.32331599066241 -60.42648967862585 -76.22014230269897 -1.9375458804741055 0.49656757296669185 -4.371659333914903 -6.690237162078451 -1.3449266342065371 -12.035547689950365
0.5771812080536912 -65.49644814706737 -57.36283760923406 -73.63005868490067 -1.793947824290301 0.7563075646900863 -4.3442032132706885 -6.631936986632764 -1.2692735765573184 -11.994600396708211
0.5838926174496644 -62.515441127183294 -54.19678996286339 -70.8340922915032 -1.5980386819888288 1.1119753591764558 -4.3080527231541135 -6.597726929086662 -1.2143962096856997 -11.981057648487624
0.5906040268456376 -59.4055913029583 -50.9693455334873 -67.8418370724293 -1.3534268003747552 1.5556644410392364 -4.262518041788747 -6.587989639604264 -1.1818867577643388 -11.99409252144419
0.5973154362416108 -56.20177088109829 -47.729443343585174 -64.67409841861141 -1.0702059504597936 2.0703479684067547 -4.210759869326342 -6.601567384722164 -1.1699630055432602 -12.033171763901066
0.6040268456375839 -52.94687327386163 -44.533966820547434 -61.35977972717582 -0.7609731995718866 2.6347409738255814 -4.156687372969355 -6.632744040242056 -1.1749251926214654 -12.090562887862646
0.610738255033557 -49.69266113774373 -41.439789131173356 -57.9455331443141 -0.4433502823912626 3.2220381975231107 -4.108738762305636 -6.675807922781275 -1.1919588746950964 -12.159656970867454
0.6174496644295302 -46.49659644420358 -38.50491636431591 -54.488276524091255 -0.13664377301721703 3.80391652799037 -4.077204074024804 -6.7239969854836215 -1.2138110343892574 -12.234182936577986
0.6241610738255033 -43.424555033557105 -35.78206808279093 -51.06704198432328 0.13715673477135312 4.3515673516721725 -4.077253882129466 -6.768344018138596 -1.2283999541985908 -12.308288082078601
0.6308724832214765 -40.54146045965507 -33.32064659712721 -47.76227432218293 0.3585282379607321 4.834404612320397 -4.117348136398934 -6.804706580315979 -1.2273088728632215 -12.382104287768737
0.6375838926174496 -37.90641490961136 -31.143645851702914 -44.6691839675198 0.5118030194216793 5.225313813819181 -4.201707774975823 -6.824290380206206 -1.2007688085791424 -12.44781195183327
0.6442953020134228 -35.57936877735629 -29.250412298035563 -41.90832525667701 0.5925092464974221 5.509174333717991 -4.324155840723146 -6.824502296548418 -1.1411677837997791 -12.507836809297057
0.6510067114093959 -33.604862591187654 -27.635827338760027 -39.573897843615285 0.5996021762266046 5.675257723853114 -4.476053371399904 -6.793636569249788 -1.0369476626699798 -12.550325475829595
0.6577181208053691 -32.02170523434351 -26.281297468644368 -37.762113000042646 0.5412412844300852 5.728706774158337 -4.646224205298167 -6.732215217558051 -0.8854642815585256 -12.578966153557577
0.6644295302013423 -30.88123515778064 -25.222167069271652 -36.54030324628963 0.4292728771995491 5.685477481465401 -4.826931727066302 -6.6441853254700085 -0.6849034406235761 -12.603467210316442
0.6711409395973155 -30.218944927536246 -24.511170216978805 -35.92671963809369 0.28155112428112933 5.568265316484455 -5.0051630679221955 -6.53836550368641 -0.4401433126961889 -12.636587694676631
0.6778523489932886 -30.02599634137868 -24.176947740926003 -35.875044941831355 0.12074890134228185 5.40595389727848 -5.164456094593917 -6.424298731259322 -0.15759066412433143 -12.691006798394312
0.6845637583892618 -30.28153524254169 -24.2523779075886 -36.310692577494784 -0.031548398460961434 5.220998716184659 -5.284095513106581 -6.313069246509515 0.1493564730054544 -12.775494966024484
0.6912751677852349 -30.931510371420202 -24.722367345534785 -37.14065339730562 -0.1571604274664772 5.02985221554129 -5.344173070474245 -6.2152550172192855 0.4618389662359439 -12.892349000674514
0.697986577181208 -31.920488355774165 -25.558878555152543 -38.28209815639578 -0.24916607140925684 4.841621912347621 -5.339954055166135 -6.140990545444443 0.7597972822379306 -13.041778373126817
0.7046979865771812 -33.18864388122335 -26.70811740337908 -39.669170359067614 -0.3102852454149815 4.6569013169064135 -5.277471807736376 -6.097862621780814 1.0232038571257194 -13.218929100687347
0.7114093959731543 -34.68105384412303 -28.11443309131673 -41.24767459692932 -0.3476064536137396 4.471728223563088 -5.166941130790566 -6.0927394445648755 1.2318731278890143 -13.417352017018764
0.7181208053691275 -36.36212627176347 -29.735087120030133 -42.989165423496814 -0.3672427101135244 4.283188887754072 -5.017674307981121 -6.13227728131505 1.3680812412452266 -13.632635803875326
0.7248322147651006 -38.20276182833802 -31.53441454722271 -44.87110910945333 -0.3764163852273123 4.093497080967072 -4.846329851421697 -6.21874509556602 1.4235132095497631 -13.861003400681803
0.7315436241610738 -40.183346139202676 -33.486017179251235 -46.88067509915412 -0.37911704938649665 3.905230036222826 -4.663464134995819 -6.355248106118083 1.3899214841720688 -14.100417696408234
0.7382550335570469 -42.283326994316845 -35.56586320723902 -49.00079078139467 -0.3762770347856101 3.7200338663618364 -4.472587935933056 -6.542230974280989 1.264576967270652 -14.34903891583263
0.7449664429530202 -44.487336323592736 -37.75653754902371 -51.21813509816176 -0.369252393879139 3.541024600460588 -4.279529388218866 -6.777579580942933 1.0511270458047255 -14.60628620769059
0.7516778523489933 -46.783201597954616 -40.04752057425748 -53.51888262165175 -0.35678279641991467 3.375066413333651 -4.088632006173481 -7.058100813145468 0.7576761333178288 -14.873877759608764
0.7583892617449665 -49.15870406436282 -42.42830162757986 -55.88910650114578 -0.33639440377734264 3.2284350457545443 -3.9012238533092294 -7.37874677081023 0.39490891325208466 -15.152402454872545
0.7651006711409396 -51.59847661011302 -44.88544304497907 -58.311510175246966 -0.3097179102856027 3.1032646691536057 -3.7227004897248106 -7.7305444013019855 -0.025470780557603767 -15.435618022046366
0.7718120805369127 -54.091307660455435 -47.410791906487624 -60.771823414423245 -0.2801204028866009 2.9976659396186474 -3.5579067453918496 -8.106366945889501 -0.486772711764325 -15.725961180014679
0.7785234899328859 -56.627664597662836 -49.99712671603503 -63.258202479290645 -0.253459696709603 2.905121690959171 -3.4120410843783766 -8.498273903773542 -0.9736952763098028 -16.022852531237284
0.785234899328859 -59.198173626801115 -52.636087064798254 -65.76026018880398 -0.23581202249086364 2.8183742557647347 -3.2899983007464617 -8.898376200985588 -1.471428512564768 -16.32532388940641
0.7919463087248322 -61.79300380174244 -55.31671168064662 -68.26929592283825 -0.23238954341156348 2.730057208383413 -3.1948362952065406 -9.299017781852791 -1.9662877529974425 -16.63174781070814
0.7986577181208053 -64.40526175330355 -58.035118375772655 -70.77540513083444 -0.2470802803430739 2.633687777138166 -3.127848337824314 -9.694303917003628 -2.4490696482825465 -16.93953818572471
0.8053691275167785 -67.02533642780716 -60.779456601117246 -73.27121625449708 -0.28178063591785146 2.5248101136118857 -3.088371385447589 -10.076634845465842 -2.9084634556660394 -17.244806235265642
0.8120805369127516 -69.64691686745313 -63.543273309085635 -75.75056042582062 -0.33805451017616384 2.398912356150034 -3.0750213765023613 -10.436473102723207 -3.334849173860859 -17.538097031585554
0.8187919463087248 -72.2646151263774 -66.32122867294882 -78.20800157980597 -0.41431565266394277 2.2549349054789345 -3.08356621080682 -10.768755401551273 -3.723652772774269 -17.813858030328277
0.825503355704698 -74.87341009490466 -69.1054441317206 -80.64137605808871 -0.5088504447603486 2.0931063904729665 -3.1108072799936632 -11.066427141570438 -4.068867433148177 -18.0639868499927
0.8322147651006712 -77.46670964608774 -71.8858818227733 -83.04753746940217 -0.619876809607737 1.9151030229704018 -3.1548566421858757 -11.3231878687176 -4.366122042870374 -18.280253694564827
0.8389261744966443 -80.04184990620706 -74.66072463074401 -85.42297518167011 -0.7442625156191309 1.7245311944736685 -3.2130562257119304 -11.526737098752204 -4.609765066082661 -18.44370913142175
0.8456375838926175 -82.59168084121879 -77.42157573630419 -87.76178594613339 -0.8784263689863407 1.5255548026107761 -3.2824075405834576 -11.668755018771098 -4.795512995992103 -18.541997041550093
0.8523489932885906 -85.11073579696254 -80.16063641234201 -90.06083518158307 -1.0187454202948578 1.3226465988410634 -3.360137439430779 -11.741035176608726 -4.919361604688 -18.562708748529452
0.8590604026845637 -87.59229511303798 -82.8672046645319 -92.31738556154406 -1.1613698526741423 1.120824831111083 -3.443564536459368 -11.73530980627233 -4.978945743571599 -18.49167386897306
0.8657718120805369 -90.03002172940363 -85.52999725702988 -94.53004620177738 -1.3031939191532227 0.9240427065680032 -3.5304305448744486 -11.645552767992273 -4.9711065708946585 -18.319998965089887
0.87248322147651 -92.41845297150086 -88.13844331185805 -96.69846263114366 -1.4414817998440936 0.7357357679237957 -3.618699367611983 -11.471303945454157 -4.892728338464371 -18.04987955244394
0.8791946308724832 -94.7485902997207 -90.67938968501274 -98.81779091442867 -1.575137788448317 0.5584281695596309 -3.708703746456265 -11.213938009882293 -4.743539877016245 -17.684336142748343
0.8859060402684563 -97.0141731960484 -93.14106889019122 -100.88727750190559 -1.7017562373875526 0.39481828675954067 -3.798330761534646 -10.878635879315514 -4.525791369067269 -17.231480389563757
0.8926174496644295 -99.2043854363805 -95.50341360010368 -102.90535727265733 -1.8208129822539492 0.24590052934537554 -3.887526493853274 -10.478106278105933 -4.246503581831401 -16.709708974380465
0.8993288590604027 -101.30775633415313 -97.74525186819339 -104.87026080011286 -1.9303589820278746 0.11410395525150241 -3.9748219193072516 -10.026036096431426 -3.9149570214696388 -16.137115171393212
0.9060402684563759 -103.30675728042017 -99.84308969696369 -106.77042486387666 -2.0281503905781832 0.0017267390631672264 -4.058027520219534 -9.532868699329542 -3.541473653571294 -15.52426374508779
0.912751677852349 -105.18359240485229 -101.77823787271561 -108.58894693698898 -2.1130407855939533 -0.09040194364078324 -4.135679627547123 -9.0201837021097 -3.1438645411882016 -14.896502863031198
0.9194630872483222 -106.91009798518775 -103.52041044769986 -110.29978552267563 -2.184035261953674 -0.162385620022091 -4.205684903885257 -8.514779787599846 -2.747769690770265 -14.281789884429426
0.9261744966442953 -108.46148485694832 -105.05246868622787 -111.87050102766877 -2.24171003984465 -0.21592705306240312 -4.267493026626897 -8.040660222710967 -2.38043205155442 -13.700888393867514
0.9328859060402684 -109.8196733391692 -106.36213891449916 -113.27720776383924 -2.2856446430144373 -0.2524664321647241 -4.31882285386415 -7.614985698886628 -2.0606970668013407 -13.169274330971914
0.9395973154362416 -110.95645842955801 -107.43721381306871 -114.47570304604731 -2.3160222665252155 -0.27378199259251046 -4.35826254045792 -7.253807454572932 -1.8036202284418046 -12.70399468070406
0.9463087248322147 -111.83633161865859 -108.26365452676262 -115.40900871055456 -2.331483576627622 -0.27950132915476233 -4.383465824100481 -6.969528267972824 -1.620349244430506 -12.318707291515143
0.9530201342281879 -112.45295556852444 -108.83895722033648 -116.06695391671241 -2.3305431743704745 -0.2687181803421006 -4.392368168398848 -6.7577892011227405 -1.506555800906467 -12.009022601339014
0.959731543624161 -112.81301896702655 -109.17017376449627 -116.45586416955683 -2.3140930483427105 -0.2426181775873335 -4.385567919098087 -6.608084325281032 -1.4443311077029133 -11.771837542859151
0.9664429530201342 -112.91604861950617 -109.26827496778367 -116.56382227122867 -2.2812213404346453 -0.19978763061906024 -4.362655050250231 -6.510113207144944 -1.4169430200095325 -11.603283394280357
0.9731543624161073 -112.74061105784591 -109.13142351659125 -116.34979859910057 -2.231786424208039 -0.1397595698279268 -4.323813278588151 -6.445999447723259 -1.4064698042578536 -11.485529091188663
0.9798657718120806 -112.30089440993797 -108.7740890586873 -115.82769976118864 -2.1707914048027557 -0.0693101693503948 -4.2722726402551165 -6.386070440179527 -1.3929005104292411 -11.379240369929812
0.9865771812080537 -111.66993591507212 -108.24131180659279 -115.09856002355144 -2.103251423950838 0.006017442204607981 -4.212520290106284 -6.31463838277349 -1.3643385231547978 -11.264938242392182
0.9932885906040269 -110.90042939124879 -107.57782320489905 -114.22303557759854 -2.0348429920185653 0.07926167252981564 -4.148947656566946 -6.227080134487615 -1.3151007317303423 -11.139059537244886
1.0 -110.0466790890269 -106.83746053794466 -113.25589764010913 -1.9725637837681174 0.14195846217807317 -4.087086029714308 -6.12439582407868 -1.2413238972787264 -11.007467750878632


==> ref3dNi/RampHipAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 59.431560869565146 67.06161660557642 51.801505133553874 1.6195479774534172 6.310134997304752 -3.0710390423979184 2.0140103244306435 10.713846414726529 -6.685825765865243
0.006711409395973154 59.17643087248322 66.8332807544398 51.519580990526656 1.8511445439570917 6.548905847697154 -2.846616759782971 2.2592311627218042 10.985076694580947 -6.466614369137339
0.013422818791946308 58.88568786944018 66.57080595238295 51.200569786497404 2.1104538071580023 6.802786337278555 -2.58187872296255 2.496263508227385 11.248838267885041 -6.256311251430272
0.020134228187919462 58.56310481470675 66.27829909239539 50.8479105370181 2.3972900365250744 7.071160289540138 -2.2765802164899895 2.7221592216124106 11.501864762602011 -6.057546319377189
0.026845637583892617 58.211375020495495 65.95778571849976 50.464964322491234 2.709425083657092 7.351729112437246 -1.9328789451230617 2.9329732713921635 11.739886269765297 -5.8739397269809706
0.03355704697986577 57.831576646240585 65.61226087829797 50.0508924141832 3.041137593321939 7.638472531042049 -1.5561973443981705 3.1253885379102875 11.960840846650111 -5.710063770829535
0.040268456375838924 57.424481944502354 65.24548797623072 49.60347591277398 3.382873755275612 7.919576505645052 -1.1538289950938285 3.295569577608071 12.161142428370201 -5.57000327315406
0.04697986577181208 56.98850007920295 64.85505938938176 49.121940769024135 3.7270264954170655 8.190833554786296 -0.7367805639521658 3.445412355073711 12.341956891850295 -5.4511321817028735
0.053691275167785234 56.520187353926104 64.43816783094273 48.60220687690948 4.063754220849834 8.445397766181884 -0.3178893244822172 3.5733281595415987 12.501105377345535 -5.354449058262337
0.060402684563758385 56.011769009407146 63.9875823089771 48.03595570983719 4.383960920605972 8.674258011696088 0.09366382951585628 3.6742453507107458 12.633938711663419 -5.285448010241928
0.06711409395973154 55.45479867856107 63.49549383498571 47.41410352213643 4.680010823072375 8.873971495177972 0.4860501509667774 3.7432115413564566 12.73144824909227 -5.245025166379357
0.0738255033557047 54.846461139133154 62.9574111202773 46.73551115798901 4.947489013579842 9.045830297252978 0.8491477299067061 3.7784442386621677 12.791841998389748 -5.234953521065412
0.08053691275167785 54.185566187280266 62.36823272603434 46.00289964852619 5.184787035060511 9.192658436887815 1.1769156332332065 3.779617564808872 12.814648880692284 -5.25541375107454
0.087248322147651 53.46815695527121 61.72148267407011 45.214831236472314 5.389834381005325 9.312161664310079 1.4675070977005702 3.7458892649119706 12.796748734594615 -5.304970204770673
0.09395973154362416 52.69237212472381 61.01311666540907 44.37162758403855 5.563538126043465 9.407035030246583 1.720041221840348 3.679377395135135 12.739751636798754 -5.380996846528485
0.10067114093959731 51.86309309961511 60.24632281523793 43.47986338399228 5.709137651010883 9.485022705194925 1.9332525968268408 3.5864489629396816 12.650269478604741 -5.477371552725379
0.10738255033557047 50.98376613725732 59.42216952651106 42.545362748003576 5.828967337909041 9.548159101706396 2.1097755741116844 3.4787862727241663 12.541051209682388 -5.583478664234056
0.11409395973154363 50.059734058665825 58.54498534903497 41.57448276829668 5.929458144506514 9.604288797856693 2.254627491156335 3.36269099896425 12.420682944238706 -5.695300946310205
0.12080536912751677 49.098917741464824 57.624985875275186 40.57284960765446 6.012780148861286 9.656211869211088 2.369348428511484 3.249279787370464 12.302653323839635 -5.804093749098708
0.12751677852348994 48.1069069184487 56.66747449229565 39.54633934460175 6.08075343737546 9.701313482027965 2.4601933927229545 3.14699087659858 12.197202919373979 -5.903221166176819
0.1342281879194631 47.09057831506103 55.68227506361282 38.49888156650924 6.137158322932737 9.743987661606727 2.530328984258746 3.0607578960288464 12.1081008369297 -5.986585044872006
0.14093959731543623 46.05504633095725 54.67570031547689 37.43439234643762 6.183127969322609 9.784045707065367 2.5822102315798507 2.995280849354567 12.03858082037655 -6.0480191216674175
0.1476510067114094 45.00961111481647 53.65895353414644 36.3602686954865 6.218781383039717 9.82220077997002 2.6153619861094146 2.9516589370431547 11.988839904411662 -6.085522030325354
0.15436241610738255 43.95806231884059 52.63644986692141 35.27967477075977 6.242778921062987 9.855570595720941 2.6299872464050322 2.926969519723764 11.954719457412759 -6.100780417965231
0.1610738255033557 42.90091637139246 51.6093628525395 34.19246989024543 6.253473253743096 9.882550378996877 2.6243961284893156 2.9183862881167744 11.935192886379376 -6.098420310145826
0.16778523489932887 41.84097236928037 50.58294657164799 33.09899816691276 6.249360263892892 9.90256713850124 2.5961533892845434 2.916220638971197 11.922727022511774 -6.09028574456938
0.174496644295302 40.78041134547781 49.5579150639733 32.00290762698232 6.227797896962503 9.911483733203639 2.5441120607213676 2.911447364582519 11.910303265892306 -6.087408536727267
0.18120805369127516 39.72128801672988 48.536588365571525 30.905987667888233 6.18747832286326 9.907945210727144 2.467011434999376 2.895546329283694 11.890751491411084 -6.099658832843695
0.18791946308724833 38.659649146136466 47.51552323626469 29.80377505600824 6.12651559597038 9.889985175408114 2.3630460165326457 2.869640658651048 11.864947325184442 -6.125666007882347
0.19463087248322147 37.598770348909916 46.497552708531316 28.699987989288516 6.042597124080489 9.85288977865774 2.2323044695032377 2.8234607219564585 11.825150641562018 -6.178229197649102
0.20134228187919462 36.53823502438621 45.48220951572036 27.594260533052058 5.935540746189224 9.795175341284235 2.075906151094212 2.7555031051415217 11.772378548097423 -6.261372337814381
0.2080536912751678 35.47563502160711 44.466889664651966 26.484380378562257 5.806026648790416 9.716869367890705 1.8951839296901278 2.664513550812174 11.70718369593293 -6.378156594308582
0.21476510067114093 34.41625701363125 43.45660784884603 25.37590617841647 5.6542459408904095 9.615986987941856 1.6925048938389629 2.547324951686191 11.62844112234858 -6.533791218976198
0.22147651006711408 33.36104052524072 42.45283996259993 24.269241087881504 5.48142170059041 9.492576407191379 1.4702669939894415 2.409939333001236 11.543173457256877 -6.723294791254404
0.22818791946308725 32.30836910472858 41.45332052402272 23.163417685434432 5.290764543457415 9.348214693829549 1.2333143930852817 2.25625031114539 11.455199672422488 -6.942699050131708
0.2348993288590604 31.25663557269301 40.45699002848045 22.05628111690557 5.084077082009533 9.182712940155064 0.9854412238640018 2.0881398479334994 11.365655841809087 -7.189376145942088
0.24161073825503354 30.20286127641837 39.46155035488307 20.94417219795367 4.863197888402872 8.998969134106368 0.727426642699375 1.919538875550598 11.286802528273109 -7.447724777171912
0.2483221476510067 29.147816479914432 38.46773316519364 19.827899794635222 4.630389853460331 8.79795261497081 0.46282709194985117 1.7366603239281901 11.203118796597181 -7.729798148740802
0.2550335570469799 28.095671143301793 37.47885465139035 18.712487635213236 4.3856307314180585 8.581316495545284 0.18994496729083288 1.5614593400169503 11.131556966691507 -8.008638286657606
0.26174496644295303 27.044293171870414 36.49328954741133 17.5952967963295 4.133945239293995 8.353809712125132 -0.08591923353714215 1.3904026214246794 11.066428119922803 -8.285622877073445
0.2684563758389262 26.00094104825824 35.51720005511859 16.484682041397893 3.8767427474103817 8.11791114678352 -0.36442565196275645 1.235068802008421 11.015919609279813 -8.545782005262971
0.2751677852348993 24.96799237932664 34.553185549167075 15.382799209486201 3.6145660970593503 7.874440259048363 -0.645308064929663 1.1027587656120166 10.984957164197542 -8.77943963297351
0.28187919463087246 23.94386491080634 33.60091535114422 14.286814470468462 3.3491907183431238 7.624012107004769 -0.9256306703185215 0.9944689384106602 10.973274393282587 -8.984336516461266
0.2885906040268456 22.933799321605736 32.66514744041511 13.20245120279636 3.0854993646588 7.37138917422371 -1.2003904449061094 0.8950050540219825 10.966367111767854 -9.176357003723888
0.2953020134228188 21.938133621854462 31.746755773550923 12.129511470157999 2.822338491630885 7.1203415029178 -1.4756645196560298 0.8085871970419781 10.968500466432099 -9.351326072348142
0.30201342281879195 20.958798011142587 30.846651586397734 11.070944435887439 2.561015931786929 6.868404829305852 -1.7463729657319935 0.7487071643247609 10.995267757013876 -9.497853428364353
0.3087248322147651 19.994617991523896 29.96610662678482 10.023129356262972 2.307754535112064 6.622318680064771 -2.0068096098406425 0.6954516381066318 11.03425744856835 -9.643354172355089
0.31543624161073824 19.04886465611044 29.10639076823206 8.99133854398882 2.0658355719440884 6.388685088640005 -2.2570139447518285 0.641564527513999 11.072767697607924 -9.789638642579925
0.3221476510067114 18.121931499867987 28.267631852066366 7.976231147669607 1.8310819380299304 6.158276040012873 -2.496112163953012 0.5915967280937096 11.105193388454232 -9.921999932266814
0.32885906040268453 17.21301945313825 27.448774307193382 6.977264599083119 1.6075998687460908 5.937537534841851 -2.7223377973496694 0.5390153280906519 11.11480071906463 -10.036770062883326
0.33557046979865773 16.320671334111463 26.648279959388532 5.993062708834396 1.3973631658826962 5.7291438064730995 -2.9344174747077068 0.47182053432684584 11.074041237366435 -10.130400168712745
0.3422818791946309 15.448313462377198 25.868097046860022 5.028529877894375 1.1988703772879248 5.532087762344532 -3.1343470077686826 0.3899992749089198 10.971892333455962 -10.191893783638122
0.348993288590604 14.593281898745262 25.105065950201574 4.081497847288951 1.017859370353774 5.351993498237357 -3.3162747575298095 0.29907659553045074 10.830586504362355 -10.232433313301453
0.35570469798657717 13.755454647689904 24.359169579083897 3.151739716295909 0.8523301035712197 5.187969207419239 -3.4833090002767997 0.20088516782233173 10.663762454103226 -10.261992118458563
0.3624161073825503 12.933527512494601 23.627513769513826 2.2395412554753786 0.7033678786338187 5.044255659188785 -3.637519901921148 0.0934109894882361 10.484767361974656 -10.297945382998185
0.36912751677852346 12.126963204749405 22.909186392807186 1.344740016691624 0.5709560032576039 4.921512980722607 -3.7796009742073995 -0.015179920440759324 10.31275950706979 -10.34311934795131
0.37583892617449666 11.330385088854614 22.200949740938164 0.4598204367710643 0.4536061813261631 4.816777025216214 -3.9095646625638882 -0.12462709903275444 10.159990658307946 -10.409244856373453
0.3825503355704698 10.547201550960859 21.504974764414555 -0.4105716624928384 0.34780388849681076 4.727385334732877 -4.031777557739255 -0.23057190286436993 10.02863969167064 -10.48978349739938
0.38926174496644295 9.776191203065299 20.819616607696506 -1.267234201565909 0.24976892644517615 4.651022348607552 -4.1514844957172 -0.3311544036775199 9.914705025898504 -10.577013833253543
0.3959731543624161 9.013234946419876 20.141952237045416 -2.115482344205665 0.16039333537023903 4.586568131719813 -4.265781460979334 -0.43039815424041467 9.811798542933994 -10.672594851414823
0.40268456375838924 8.256808154693822 19.469542088789254 -2.9559257794016123 0.07271580282546171 4.528435760808503 -4.38300415515758 -0.5246233999541463 9.72046817548976 -10.769714975398053
0.4093959731543624 7.509484889844791 18.80318540349858 -3.7842156238089997 -0.01906561234635363 4.4707234110356255 -4.508854635728333 -0.6073409273944995 9.642574345287299 -10.857256200076298
0.4161073825503356 6.769100011115794 18.14164523326566 -4.603445211034071 -0.11795291819028146 4.4049632091881294 -4.640869045568693 -0.6842679429168933 9.5756167801012 -10.944152665934986
0.4228187919463087 6.039949400410744 17.484605760223616 -5.4047069594021275 -0.22824865334250397 4.325790131208989 -4.782287437893998 -0.7520665471896844 9.52242632700974 -11.02655942138911
0.42953020134228187 5.32361088462838 16.83287539493174 -6.185653625674979 -0.35439023010546583 4.228767103968598 -4.937547564179529 -0.8083045676032082 9.484119250534016 -11.100728385740434
0.436241610738255 4.616519059493938 16.184283577608277 -6.9512454586203996 -0.4957237641792767 4.114024540776244 -5.105472069134798 -0.8628504743927077 9.452664447065636 -11.178365395851053
0.44295302013422816 3.9240190220489937 15.542131684352226 -7.6940936402542395 -0.6557048477061694 3.975269763297386 -5.286679458709725 -0.9124969597554436 9.428902444338961 -11.253896363849849
0.44966442953020136 3.2470112278930623 14.907204444148814 -8.413181988362687 -0.835500441267525 3.8143909759164063 -5.4853918584514565 -0.9586674874207611 9.409043079945182 -11.326378054786705
0.4563758389261745 2.5897117319536744 14.283367092862335 -9.103943628954987 -1.0352521077577244 3.632239607484135 -5.702743822999584 -1.0026526357850138 9.390684965679897 -11.395990237249924
0.46308724832214765 1.9525512512109726 13.674189960486022 -9.769087458064075 -1.2559799854349933 3.4293807279476907 -5.941340698817677 -1.0493959686133911 9.368308591578197 -11.467100528804979
0.4697986577181208 1.3393653447246674 13.083973554592703 -10.405242865143368 -1.495509057757028 3.207083716982689 -6.198101832496745 -1.1005059322164354 9.340312615539856 -11.541324479972728
0.47651006711409394 0.7555522858087722 12.517858185816502 -11.006753614198958 -1.752716608643961 2.9659669195355787 -6.471400136823501 -1.1582886246201725 9.304976929651707 -11.621554178892053
0.4832214765100671 0.20600743400169502 11.983483176158762 -11.571468308155373 -2.025356427339505 2.71031802831595 -6.761030882994961 -1.222008977944892 9.263308276325846 -11.70732623221563
0.4899328859060403 -0.30193824655744983 11.486197571749535 -12.090074064864435 -2.310496959285505 2.4412451014326795 -7.062239020003689 -1.293635745529201 9.213564555571594 -11.800836046629996
0.4966442953020134 -0.7637132419859106 11.032009704665708 -12.55943618863753 -2.6080010864965883 2.159790018237966 -7.375792191231143 -1.372854139716468 9.157271967621384 -11.90298024705432
0.5033557046979865 -1.1691248584962546 10.630228227348535 -12.968477944341046 -2.9143830364058494 1.8694540392060177 -7.698220112017717 -1.4554868329981112 9.096978759313641 -12.007952425309865
0.5100671140939598 -1.5108729422652039 10.288747183903327 -13.310493068433734 -3.2272831617458007 1.5712028384993317 -8.025769161990933 -1.5406485781997314 9.033334620542858 -12.11463177694232
0.5167785234899329 -1.7844228860191464 10.012711317408716 -13.58155708944701 -3.5436457286056084 1.2692133175439002 -8.356504774755116 -1.6262532713201188 8.967709403901235 -12.220215946541472
0.5234899328859061 -1.9762869287440104 9.811736741267062 -13.764310598755081 -3.8604823739739067 0.9702893734882418 -8.691254121436055 -1.7097238189459043 8.901847776070564 -12.321295413962371
0.5302013422818792 -2.0843953036113754 9.696157558336242 -13.864948165558992 -4.175147953266632 0.6756451228261735 -9.025941029359437 -1.7914398637887512 8.835818528103422 -12.418698255680924
0.5369127516778524 -2.0978160843329565 9.672608610351938 -13.868240779017851 -4.483212042267982 0.39219667133477376 -9.358620755870739 -1.8686492517376023 8.769019383245416 -12.506317886720622
0.5436241610738255 -2.0138097303805895 9.747897976290822 -13.775517437052002 -4.778744597168148 0.12376708714837559 -9.681256281484671 -1.9377555173315535 8.70161374664932 -12.577124781312426
0.5503355704697986 -1.8225232627231904 9.932589059862442 -13.577635585308824 -5.058517126847026 -0.12639316857701655 -9.990641085117037 -1.9988650610905006 8.6321362615958 -12.6298663837768
0.5570469798657718 -1.5189809082009817 10.234654206927923 -13.272616023329887 -5.31804068251143 -0.35950147846424585 -10.276579886558615 -2.0511497755568513 8.559153863723726 -12.661453414837428
0.5637583892617449 -1.0969588337085052 10.660187732663132 -12.854105400080144 -5.5550469701877265 -0.5749210767003152 -10.535172863675138 -2.089749332131673 8.485990230601564 -12.66548889486491
0.5704697986577181 -0.5553546973335001 11.208914231537339 -12.31962362620434 -5.769107928055912 -0.7731546115828927 -10.765061244528932 -2.114244088462074 8.415378185137072 -12.643866362061221
0.5771812080536912 0.11005969758417111 11.885792156565664 -11.665672761397321 -5.959078001565995 -0.9555730302203003 -10.96258297291169 -2.117447416096824 8.351236939376694 -12.58613177157034
0.5838926174496644 0.901199205544071 12.688736926546762 -10.88633851545862 -6.1254586167854725 -1.124219782057887 -11.126697451513058 -2.09976959031028 8.296718810086894 -12.496257990707456
0.5906040268456376 1.8153682220063363 13.610385401837116 -9.979648957824443 -6.267191871775956 -1.2777583099690508 -11.256625433582862 -2.0558766631090637 8.259575192827022 -12.37132851904515
0.5973154362416108 2.8443724830908588 14.63920371371649 -8.950458747534771 -6.384818199813665 -1.4169539084754046 -11.352682491151926 -1.9853947719276896 8.243154101539234 -12.213943645394613
0.6040268456375839 3.9797218069851503 15.76289656111996 -7.80345294714966 -6.478831420342235 -1.5429178933595775 -11.414744947324893 -1.8880785725040652 8.251093954173982 -12.027251099182113
0.610738255033557 5.2100146893951385 16.965488060290895 -6.545458681500619 -6.554652853750885 -1.6641814815270068 -11.445124225974762 -1.76144808212514 8.282748313244017 -11.805644477494297
0.6174496644295302 6.525401033294428 18.231781106433626 -5.180979039844771 -6.60864103071838 -1.7700132629623964 -11.447268798474365 -1.6059928533605687 8.348586264172434 -11.560571970893571
0.6241610738255033 7.911622714926293 19.546209168541704 -3.7229637386891197 -6.641434128280047 -1.85592521168748 -11.426943044872615 -1.425214809801021 8.450428357806784 -11.300857977408826
0.6308724832214765 9.353173643340696 20.892772599874498 -2.186425313193105 -6.654733444597388 -1.924635713685877 -11.384831175508898 -1.2250896765955224 8.587672313445452 -11.037851666636499
0.6375838926174496 10.833236852289241 22.255598256902324 -0.5891245523238435 -6.647371491674942 -1.9785072311897194 -11.316235752160164 -1.018118505753886 8.751474462720795 -10.787711474228567
0.6442953020134228 12.346761479579532 23.629840150394816 1.0636828087642485 -6.6247753783220045 -2.0212822879244063 -11.228268468719602 -0.7929727103678085 8.946633573010875 -10.53257899374649
0.6510067114093959 13.877382173357232 25.00732854534621 2.7474358013682547 -6.585133678183051 -2.0528546651355732 -11.117412691230529 -0.5635382610599292 9.160810318906169 -10.287886841026026
0.6577181208053691 15.417170223894276 26.3818015233908 4.452538924397755 -6.528465128019791 -2.071541114638178 -10.985389141401404 -0.3332287183987141 9.38578285008869 -10.05224028688612
0.6644295302013423 16.958192217182862 27.74917859461077 6.167205839754956 -6.453994794647548 -2.0738404364821204 -10.834149152812977 -0.10518089734044693 9.614174459724378 -9.82453625440527
0.6711409395973155 18.494759065057593 29.108667420106084 7.880850710009103 -6.361898166481859 -2.057054445988932 -10.666741886974785 0.11743231034946333 9.837056591555019 -9.602191970856094
0.6778523489932886 20.025733397946272 30.461830329525434 9.58963646636711 -6.252604332916471 -2.022129264452703 -10.48307940138024 0.33652739378687857 10.04926710576602 -9.376212318192263
0.6845637583892618 21.547335063431866 31.80908722275871 11.285582904105024 -6.125038213194939 -1.9656778436409805 -10.284398582748898 0.5505508614642814 10.245528054554809 -9.144426331626248
0.6912751677852349 23.06758331624219 33.149731312014765 12.985435320469609 -5.98301841572248 -1.8831292372722803 -10.08290759417268 0.778382274787054 10.440472828723639 -8.88370827914953
0.697986577181208 24.575417654063646 34.481039708417455 14.669795599709833 -5.820933952796419 -1.7695206096442648 -9.872347295948572 0.9989975740422727 10.617300127899629 -8.619304979815084
0.7046979865771812 26.070421518473733 35.805670369951336 16.33517266699613 -5.638213279779624 -1.6221984895335666 -9.654228070025681 1.2163898213909181 10.782067902244348 -8.349288259462513
0.7114093959731543 27.556960141453704 37.122337572589174 17.991582710318234 -5.4368695789520185 -1.4414424076662677 -9.43229675023777 1.4369591885455824 10.943807862379318 -8.069889485288153
0.7181208053691275 29.036523016104574 38.428295928811465 19.644750103397683 -5.2206720062381295 -1.2341776106411797 -9.20716640183508 1.669728702270762 11.112827128378397 -7.773369723836874
0.7248322147651006 30.503394929620516 39.722771976463775 21.284017882777256 -4.987954506274542 -0.998567174670828 -8.977341837878255 1.9077997578404018 11.287975050768278 -7.472375535087475
0.7315436241610738 31.95363657509694 41.00229565858007 22.904977491613813 -4.74211610278906 -0.738589491597673 -8.745642713980448 2.147974968909498 11.469352415735589 -7.173402477916593
0.7382550335570469 33.38166395987051 42.26352151335114 24.49980640638988 -4.486841627039054 -0.4626314946129657 -8.511051759465142 2.3884975590109363 11.65706722469943 -6.880072106677558
0.7449664429530202 34.78210005697055 43.504078897345046 26.060121216596052 -4.224620512805866 -0.17674234949990097 -8.27249867611183 2.6259089580710615 11.850396519575579 -6.598578603433456
0.7516778523489933 36.154177928772874 44.7242670484063 27.584088809139452 -3.9578277987063464 0.117677005978015 -8.033332603390708 2.856852180686983 12.044628320900813 -6.330923959526846
0.7583892617449665 37.497779946364325 45.92214230513802 29.073417587590633 -3.6877114473439265 0.41701149078815103 -7.792434385476004 3.0828559391562806 12.240433188460804 -6.074721310148243
0.7651006711409396 38.812625478344245 47.09679101022978 30.52845994645871 -3.4171247062876025 0.71832889124151 -7.5525783038167145 3.3066496564218633 12.43786948768656 -5.824570174842835
0.7718120805369127 40.09896408214876 48.248008095342534 31.949920068954988 -3.1451847681064935 1.0198972379542104 -7.310266774167197 3.5157127776100716 12.625500806280087 -5.5940752510599445
0.7785234899328859 41.352915351480526 49.37299460291293 33.33283610004812 -2.875394183244543 1.316927912292571 -7.067716278781657 3.708331193395584 12.799816675228751 -5.383154288437584
0.785234899328859 42.574301702169016 50.47271761618244 34.67588578815559 -2.6074498177584133 1.6110144283992187 -6.825914063916045 3.886865826168941 12.961185325071433 -5.18745367273355
0.7919463087248322 43.76134812761409 51.54629984471112 35.97639641051706 -2.3420489354804306 1.9009480330497683 -6.585045904010629 4.037747955416927 13.09639354171389 -5.020897630880036
0.7986577181208053 44.915691999110734 52.59349835974469 37.237885638476776 -2.0810775930009555 2.1844226123830266 -6.346577798384938 4.1617313550847 13.205933764496752 -4.882471054327351
0.8053691275167785 46.036157116456145 53.613518364880825 38.458795868031466 -1.8269899770561497 2.4586474561189977 -6.112627410231298 4.25288366582517 13.282057214251218 -4.776289882600878
0.8120805369127516 47.12067818027708 54.60543477148163 39.63592158907253 -1.5814586527589034 2.72234800836773 -5.885265313885537 4.30847791402351 13.322462276883464 -4.705506448836444
0.8187919463087248 48.17097445495855 55.569189043278584 40.77275986663851 -1.3465091205621993 2.9735326482614424 -5.666550889385841 4.323716901366599 13.324558746879525 -4.677124944146326
0.825503355704698 49.185334197618374 56.50485292714431 41.865815468092435 -1.1241635432295365 3.2085539951293125 -5.456881081588385 4.289255988381479 13.278597959291101 -4.700085982528144
0.8322147651006712 50.164000997679494 57.41181900861034 42.91618298674865 -0.9155930993035704 3.428092788026402 -5.259278986633542 4.21640888831687 13.192489440506405 -4.759671663872664
0.8389261744966443 51.10158781802768 58.28567213345501 43.917503502600354 -0.7234854970763804 3.627503264828011 -5.074474258980771 4.100836991247375 13.062894868315444 -4.8612208858206944
0.8456375838926175 52.00016567315577 59.12963388296269 44.87069746334885 -0.5485001825285621 3.8084434611338662 -4.90544382619099 3.940733055593677 12.887681735448663 -5.0062156242613085
0.8523489932885906 52.85607213861915 59.940029475251656 45.77211480198664 -0.3938553098989811 3.9639600573654774 -4.75167067716344 3.737150827840401 12.665893780170778 -5.191592124489977
0.8590604026845637 53.66675068295194 60.71369466945735 46.61980669644654 -0.25957966041824665 4.095928831479255 -4.6150881523157485 3.4927221775591564 12.400664463567722 -5.41522010844941
0.8657718120805369 54.42876206733638 61.4478059721267 47.409718162546056 -0.14544474852335104 4.20518843415573 -4.496077931202432 3.2111282754154016 12.091883888868203 -5.669627338037401
0.87248322147651 55.143114692845344 62.14483728453513 48.14139210115556 -0.04974135428124053 4.294440991852828 -4.39392370041531 2.9089096524462605 11.751597801922186 -5.933778497029666
0.8791946308724832 55.8103438075784 62.80582192848521 48.81486568667159 0.02882579861364317 4.366320923607743 -4.308669326380457 2.598206519598958 11.392258971358576 -6.195845932160659
0.8859060402684563 56.42732322453348 63.42746188701278 49.42718456205418 0.09412646712006968 4.427028923295188 -4.238775989055048 2.2847762727163805 11.026428044712434 -6.456875499279674
0.8926174496644295 56.99306941653812 64.01041661887538 49.975722214200864 0.14836263770686584 4.477163662752277 -4.180438387338546 1.9731158754629758 10.664181018152224 -6.717949267226271
0.8993288590604027 57.50591041171646 64.55020085988082 50.461619963552096 0.19556622774146457 4.522993256489587 -4.131860801006659 1.6815232219822958 10.325741349341941 -6.962694905377349
0.9060402684563759 57.963501678547104 65.0458576239015 50.88114573319272 0.2382680212611341 4.566614510987338 -4.09007846846507 1.403313259834367 10.010536619432454 -7.20391009976372
0.912751677852349 58.366611856823305 65.49504214217205 51.238181571474556 0.2802524978448458 4.613236149517762 -4.05273115382807 1.1576852022071256 9.737013357331456 -7.421642952917204
0.9194630872483222 58.72118012283418 65.90113053252838 51.54122971313997 0.32393076924840564 4.665087558938994 -4.017226020442184 0.9498854667971428 9.50733779841074 -7.607566864816453
0.9261744966442953 59.029200700320956 66.26276928841115 51.79563211223076 0.373362474074228 4.7252940683303395 -3.9785691201818834 0.7864740570101596 9.328964792996917 -7.756016678976597
0.9328859060402684 59.29311273083497 66.5794264881934 52.006798973476535 0.42935959073047314 4.794279306877041 -3.935560125416094 0.6687217387134377 9.206351626502265 -7.8689081490753905
0.9395973154362416 59.51317745633413 66.85113070939782 52.17522420327044 0.49375988332041115 4.87511974238287 -3.887599975742047 0.6029216280534143 9.145955210591138 -7.94011195448431
0.9463087248322147 59.68946112106945 67.0748015562174 52.304120685921504 0.5696873420812321 4.970420754031382 -3.8310460698689184 0.5965845915551032 9.14832022650875 -7.955151043398542
0.9530201342281879 59.82368085233514 67.25197491391923 52.39538679075105 0.654896599495046 5.078370494143236 -3.7685772951531438 0.6464274662454318 9.206651143001917 -7.913796210511053
0.959731543624161 59.91690403518272 67.3833279635886 52.45048010677684 0.7509104028943819 5.200427763170851 -3.6986069573820872 0.7461944765907984 9.317265946465943 -7.824876993284347
0.9664429530201342 59.966905067600464 67.46725719111754 52.46655294408339 0.857815385120958 5.335675638985656 -3.62004486874374 0.8933779666458229 9.47608369286132 -7.689327759569674
0.9731543624161073 59.96574654077566 67.49968835574157 52.431804725809755 0.9762647831561695 5.484488298730786 -3.5319587324184463 1.08210678011561 9.676224872375549 -7.512011312144328
0.9798657718120806 59.90970473689335 67.47509407613862 52.34431539764808 1.1116106600639184 5.651548705029395 -3.4283273849015576 1.3004819705476118 9.90689060395534 -7.3059266628601165
0.9865771812080537 59.80544772187252 67.39967879431157 52.211216649433474 1.2641688976811591 5.835879946004977 -3.307542150642658 1.5389437421612673 10.1618267729457 -7.083939288623165
0.9932885906040269 59.65488797226506 67.27863552122275 52.031140423307356 1.4357282055717207 6.037069843460507 -3.1656134323170653 1.7868662926188355 10.431285287039811 -6.85755270180214
1.0 59.45839896480324 67.11328134951613 51.803516580090346 1.6298189671014502 6.2551564665308295 -2.9955185323279294 2.0353413174948254 10.70737468339987 -6.636692048410218


==> ref3dNi/RampHipForce.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.035304597826086935 0.3202990857046601 -0.3909082813568339 0.02088496411594206 0.1805976207215894 -0.13882769248970528 0.9607297865217396 1.3444829673113052 0.5769766057321739
0.006711409395973154 -0.19400576732526026 0.19807722316796628 -0.5860887578184868 0.01681844104882793 0.1879746852926218 -0.15433780319496593 0.6872179366552728 1.135070900772487 0.2393649725380585
0.013422818791946308 -0.4020215942788224 0.021602125131102157 -0.8256453136887469 0.007388005584865286 0.19157953222008603 -0.17680352105035543 0.349736781150388 0.8816296564992858 -0.18215609419850987
0.020134228187919462 -0.641315031684244 -0.18219978670794407 -1.1004302766605438 -0.008985222364528207 0.19370968890031343 -0.21168013362936983 -0.03899763465782929 0.5786848954423252 -0.6566801647579836
0.026845637583892617 -0.8926812067147859 -0.40257608845341974 -1.382786324976152 -0.032487974186974584 0.1949343304093772 -0.25991027878332634 -0.46667437419158836 0.2309661407583154 -1.164314889141492
0.03355704697986577 -1.1326607829149473 -0.6224011135336934 -1.642920452296201 -0.05982379866333183 0.18890641192459884 -0.30855400925126253 -0.9195564399445297 -0.1459003157694192 -1.6932125641196403
0.040268456375838924 -1.367881075604376 -0.8494962922891871 -1.8862658589195649 -0.08754233729403753 0.15740067853232004 -0.33248535312039507 -1.3801737595082466 -0.5269243429090786 -2.2334231761074146
0.04697986577181208 -1.6068303811858218 -1.0864002666638077 -2.127260495707836 -0.10600864971459145 0.14546265743366638 -0.3574799568628493 -1.864822329870634 -0.9406821927066492 -2.7889624670346187
0.053691275167785234 -1.8513492560757012 -1.3265117937147655 -2.376186718436637 -0.11499189086778665 0.1528011427426969 -0.3827849244782702 -2.371972602575624 -1.3912885443095606 -3.3526566608416877
0.060402684563758385 -2.099025956785749 -1.5692216450292145 -2.6288302685422833 -0.11810651465496688 0.16867538872713747 -0.4048884180370712 -2.894489725544207 -1.8729182460178049 -3.9160612050706094
0.06711409395973154 -2.3430763039031777 -1.813398549849388 -2.8727540579569673 -0.12599232854538892 0.1803366018032553 -0.43232125889403317 -3.4096411920246767 -2.362438494862725 -4.456843889186628
0.0738255033557047 -2.575678620353774 -2.04807398965304 -3.103283251054508 -0.1419623102518933 0.19065721087457546 -0.4745818313783621 -3.9066359916767417 -2.848700888768466 -4.964571094585017
0.08053691275167785 -2.7926921049925673 -2.2806389864746315 -3.304745223510503 -0.1567231438016034 0.20605622422134984 -0.5195025118245566 -4.384349257854295 -3.3201469881489496 -5.44855152755964
0.087248322147651 -2.978228356607889 -2.4885095786082094 -3.4679471346075688 -0.16861468379985267 0.22171490579707248 -0.5589442733967778 -4.837257545124841 -3.767922336563209 -5.906592753686474
0.09395973154362416 -3.1242759823252313 -2.650794720860709 -3.5977572437897534 -0.1789807271941473 0.23098212081523892 -0.5889435752035335 -5.257870043075294 -4.191295563464276 -6.324444522686312
0.10067114093959731 -3.230620335987325 -2.7651272755452765 -3.6961133964293738 -0.18688342817321002 0.24145959668336026 -0.6152264530297803 -5.647311318104129 -4.5971534677228885 -6.6974691684853696
0.10738255033557047 -3.288872486417385 -2.839150075991159 -3.738594896843611 -0.19077772502789064 0.25497086216863635 -0.6365263122244176 -6.009739484485949 -4.9912696269129215 -7.028209342058976
0.11409395973154363 -3.3096093390025976 -2.8607773407601886 -3.7584413372450065 -0.19518574281267792 0.2687317980199889 -0.6591032836453448 -6.339798800700316 -5.3692438339997395 -7.310353767400892
0.12080536912751677 -3.3026250974752314 -2.8506863834932954 -3.7545638114571673 -0.19729174153656528 0.2876558561580992 -0.6822393392312297 -6.633242864924197 -5.723683791806705 -7.5428019380416895
0.12751677852348994 -3.27440846568566 -2.8364046557690146 -3.7124122756023055 -0.19418347914911002 0.3147785901286476 -0.7031455484268677 -6.885835490711028 -6.042183781145902 -7.7294872002761545
0.1342281879194631 -3.221431899620664 -2.778160629586612 -3.6647031696547163 -0.18780274030108238 0.3463729549628102 -0.7219784355649749 -7.097920604026847 -6.32487862970243 -7.870962578351265
0.14093959731543623 -3.142404802617865 -2.6995087511641556 -3.5853008540715745 -0.18024620722356496 0.37814233289602717 -0.7386347473431571 -7.268634132032742 -6.569524550727387 -7.967743713338097
0.1476510067114094 -3.0488085177928794 -2.6006695182101685 -3.4969475173755904 -0.17302745284639484 0.41210302639057594 -0.7581579320833657 -7.3953253234121235 -6.770700262920036 -8.019950383904211
0.15436241610738255 -2.9492703733655707 -2.4792368583469377 -3.4193038883842037 -0.16733862579983882 0.44714160649546286 -0.7818188580951405 -7.478848564064085 -6.920295721989698 -8.037401406138473
0.1610738255033557 -2.840277088526687 -2.343224279940166 -3.3373298971132077 -0.15773550174038095 0.484994074238113 -0.800465077718875 -7.525272398738316 -7.020395546405927 -8.030149251070705
0.16778523489932887 -2.7218818597412686 -2.1967321545519614 -3.247031564930576 -0.14530736582252976 0.52228222722208 -0.8128969588671395 -7.536746587880554 -7.068218242515953 -8.005274933245154
0.174496644295302 -2.600409903566912 -2.0494725273716847 -3.151347279762139 -0.13390079427042959 0.5571435598678135 -0.8249451484086726 -7.515015983297903 -7.064346807678747 -7.965685158917059
0.18120805369127516 -2.4758979525338 -1.9029330037146432 -3.048862901352957 -0.1259971899965262 0.5885469859321776 -0.84054136592523 -7.4650407431183785 -7.012700295177478 -7.917381191059279
0.18791946308724833 -2.3490011180957926 -1.7532937732490406 -2.9447084629425446 -0.12018393211166233 0.6171784245199953 -0.85754628874332 -7.3897202733197185 -6.918695588573464 -7.860744958065973
0.19463087248322147 -2.2183899508524756 -1.6043160993483667 -2.8324638023565845 -0.11304106463656953 0.6432861110662648 -0.8693682403394037 -7.295662719301909 -6.793756547436243 -7.7975688911675745
0.20134228187919462 -2.080776270762987 -1.466866900709395 -2.6946856408165787 -0.10460733611655341 0.6675965820075651 -0.8768112542406719 -7.187282184890297 -6.646474847718733 -7.72808952206186
0.2080536912751678 -1.9392150002084285 -1.3269183984637265 -2.5515116019531305 -0.09754058129698334 0.6847318473688537 -0.8798130099628205 -7.068268692456263 -6.487994007865383 -7.648543377047143
0.21476510067114093 -1.7971334853946943 -1.1933268023821668 -2.400940168407222 -0.09064028215709978 0.6984774271476855 -0.8797579914618849 -6.945512597440497 -6.328108168525433 -7.562917026355561
0.22147651006711408 -1.6629674868361906 -1.0669795231628705 -2.258955450509511 -0.0834661005405255 0.712638845859136 -0.879571046940187 -6.822308369808382 -6.173090447542557 -7.4715262920742065
0.22818791946308725 -1.5394981222332451 -0.9482540133474752 -2.130742231119015 -0.07658036341100777 0.7277716814714643 -0.88093240829348 -6.703606190059342 -6.027949157475287 -7.379263222643398
0.2348993288590604 -1.421527818845302 -0.8331351633151804 -2.0099204743754235 -0.06895842058443453 0.7416357788572676 -0.8795526200261368 -6.592203892617455 -5.89748164013868 -7.28692614509623
0.24161073825503354 -1.3022827875776404 -0.7147113589247414 -1.8898542162305394 -0.0630608930620979 0.7497711894066922 -0.8758929755308881 -6.490257637250408 -5.784273339134491 -7.1962419353663245
0.2483221476510067 -1.1744079755054408 -0.596888467110059 -1.7519274839008228 -0.06071331941028527 0.7520304990403741 -0.8734571378609446 -6.399714335320356 -5.689152331169508 -7.110276339471204
0.2550335570469799 -1.0459145288133451 -0.4831678995329225 -1.6086611580937678 -0.05986845101504854 0.7519445017748501 -0.8716814038049472 -6.321386283713369 -5.6101409522921 -7.032631615134638
0.26174496644295303 -0.9199948100972665 -0.3721054918155158 -1.4678841283790172 -0.05833622415134718 0.7504670230142757 -0.8671394713169701 -6.256227161198882 -5.548217047245182 -6.964237275152581
0.2684563758389262 -0.805965939651925 -0.2681830274595466 -1.3437488518443033 -0.05583717968791252 0.7474113021997146 -0.8590856615755398 -6.205212975113593 -5.505831740964454 -6.904594209262732
0.2751677852348993 -0.7053363403525578 -0.1794434617752162 -1.2312292189298994 -0.05261274877513304 0.7453215060079592 -0.8505470035582252 -6.167499282448898 -5.481056632355297 -6.8539419325425
0.28187919463087246 -0.6122161090517558 -0.09408155762190784 -1.1303506604816038 -0.0481229266989037 0.7470035369414124 -0.8432493903392199 -6.142677319882725 -5.472224789540535 -6.8131298502249145
0.2885906040268456 -0.5250221935605209 -0.012866718564698343 -1.0371776685563434 -0.03972462957939053 0.7505427755485508 -0.8299920347073317 -6.1291299492823095 -5.47649425601544 -6.781765642549179
0.2953020134228188 -0.4401374188409967 0.06559371973816125 -0.9458685574201546 -0.03353342750844137 0.7540983609155191 -0.8211652159324018 -6.124815522809062 -5.487777997869191 -6.761853047748932
0.30201342281879195 -0.36153863799283015 0.14517289152420476 -0.8682501675098651 -0.03217775815860045 0.7599188239312782 -0.8242743402484791 -6.129353793961114 -5.502537851079555 -6.756169736842673
0.3087248322147651 -0.28001877139395853 0.22214925196205199 -0.782186794749969 -0.03258307653924717 0.7668573366467422 -0.8320234897252365 -6.143869238400933 -5.521951310571587 -6.76578716623028
0.31543624161073824 -0.19803491441200843 0.30927551232876765 -0.7053453411527846 -0.03157451932969279 0.775539719289283 -0.8386887579486686 -6.1698388990787345 -5.549866949667126 -6.789810848490343
0.3221476510067114 -0.12069376523010557 0.4097336225971965 -0.6511211530574076 -0.02930288764225269 0.7881230498852049 -0.8467288251697102 -6.206195153751027 -5.584627631537892 -6.827762675964162
0.32885906040268453 -0.04053963498459018 0.5138799500118738 -0.5949592199810543 -0.026614938768185402 0.8033316917145157 -0.8565615692508866 -6.251675958147484 -5.622303990963941 -6.881047925331027
0.33557046979865773 0.044832422616338026 0.6104378124267785 -0.5207729671941025 -0.0209431024204149 0.8194761569120568 -0.8613623617528865 -6.308526365000623 -5.66891136431267 -6.948141365688576
0.3422818791946309 0.12979212570483686 0.6947377166724504 -0.43515346526277665 -0.012452981822363028 0.8340613559133899 -0.8589673195581159 -6.376299582030646 -5.727649068969328 -7.024950095091965
0.348993288590604 0.2195662611302012 0.777524357534892 -0.3383918352744897 -0.008418243946531014 0.8497276742214446 -0.8665641621145066 -6.452283628468604 -5.791845942326313 -7.112721314610894
0.35570469798657717 0.3139274840947892 0.8589655222043031 -0.2311105540147247 -0.005638367754665354 0.8647364911408796 -0.8760132266502102 -6.535960790779106 -5.861225935855776 -7.210695645702437
0.3624161073825503 0.41351565670446194 0.9492390161025352 -0.12220770269361142 -0.0028471595008823583 0.8799431986906935 -0.8856375176924581 -6.626788926730308 -5.93843029963725 -7.3151475538233655
0.36912751677852346 0.5156966500429366 1.048629584208348 -0.017236284122474577 0.00011849312170852025 0.8952138355423743 -0.8949768492989573 -6.725872770575401 -6.028406561919973 -7.423338979230828
0.37583892617449666 0.6214966925774312 1.1627871636954792 0.08020622145938328 0.0019500677756471348 0.9087344220104401 -0.9048342864591459 -6.832209515055502 -6.126901377309975 -7.537517652801029
0.3825503355704698 0.7301004456464769 1.2865276473878189 0.17367324390513506 0.004566853789236681 0.9213731754820129 -0.9122394679035395 -6.944276643183683 -6.236343476197905 -7.6522098101694604
0.38926174496644295 0.8385173034685345 1.4116756161211528 0.2653589908159162 0.0077771589870357285 0.9320241993199669 -0.9164698813458956 -7.061716236747398 -6.356471243428893 -7.766961230065903
0.3959731543624161 0.9555434216238002 1.550477930721112 0.3606089125264883 0.012178647045729282 0.9415665893688271 -0.9172092952773686 -7.181317512470995 -6.482550729615071 -7.8800842953269195
0.40268456375838924 1.0779865587927806 1.6949319419412392 0.4610411756443221 0.017110086008865138 0.9517702150147292 -0.917550042996999 -7.302685298678566 -6.614293530162237 -7.991077067194895
0.4093959731543624 1.2041615058721358 1.841335865686779 0.5669871460574926 0.02097740786277041 0.9630029904020623 -0.9210481746765216 -7.42391087415065 -6.750129434765791 -8.097692313535509
0.4161073825503356 1.330034675231705 1.9852993670723111 0.6747699833910988 0.026226418681478996 0.9754687424316214 -0.9230159050686634 -7.542718777773155 -6.885160789404049 -8.200276766142261
0.4228187919463087 1.4529215230313886 2.1217917908990387 0.7840512551637386 0.031705932306473755 0.9886125577929147 -0.9252006931799671 -7.658836148790421 -7.018085226362711 -8.29958707121813
0.42953020134228187 1.5729907326969308 2.252724668740294 0.8932567966535675 0.03702325194255704 1.0025624236515573 -0.9285159197664433 -7.768785858796393 -7.144131793734123 -8.393439923858665
0.436241610738255 1.6866108256562025 2.373776618741454 0.9994450325709509 0.04136976315922569 1.0157449732074166 -0.9330054468889653 -7.871877697138963 -7.2655698616798805 -8.478185532598046
0.44295302013422816 1.7927352970806072 2.4836940210039486 1.1017765731572655 0.04311053378353965 1.026602121969824 -0.9403810544027448 -7.966215254630591 -7.379163855956901 -8.55326665330428
0.44966442953020136 1.8888720769519372 2.580040400056445 1.1977037538474293 0.0447849128532522 1.0357398091048127 -0.9461699833983082 -8.051452569927887 -7.4859626341108045 -8.61694250574497
0.4563758389261745 1.9741831547931705 2.6663444469731994 1.2820218626131414 0.04653934640460214 1.0428145067882857 -0.9497358139790815 -8.125332233662641 -7.582657925461061 -8.668006541864223
0.46308724832214765 2.048923810010144 2.7478978941317007 1.3499497258885875 0.04884287672127499 1.047684571129094 -0.949998817686544 -8.185901676601775 -7.666484844302657 -8.705318508900893
0.4697986577181208 2.11545728734003 2.823557147569697 1.4073574271103633 0.05099449807856381 1.0498746919623463 -0.9478856958052186 -8.229293358205847 -7.7312798087982975 -8.727306907613396
0.47651006711409394 2.1703566391040345 2.880543070736493 1.460170207471576 0.055348124483999596 1.0490551765218623 -0.9383589275538631 -8.250544033515359 -7.769942113936695 -8.731145953094023
0.4832214765100671 2.2141184876346105 2.918338076776691 1.5098988984925297 0.0606878821438993 1.0448805164945658 -0.9235047522067673 -8.245729252157243 -7.776453773862014 -8.715004730452474
0.4899328859060403 2.2436086547417555 2.9413239962755986 1.5458933132079127 0.06564615335195295 1.0366063485138202 -0.9053140418099144 -8.209650413522862 -7.740127965034029 -8.679172862011695
0.4966442953020134 2.2588965507107432 2.9543730808041286 1.5634200206173579 0.06942882818180557 1.023953230003031 -0.8850955736394199 -8.141186045826563 -7.655679976362218 -8.626692115290908
0.5033557046979865 2.2607990242013707 2.95250052388056 1.5690975245221812 0.07269689912432098 1.0058612493824324 -0.8604674511337903 -8.033984319062895 -7.51514632237374 -8.552822315752051
0.5100671140939598 2.2495950093792985 2.9323943670155304 1.5667956517430668 0.07578820760065032 0.9812727643358978 -0.8296963491345972 -7.88323766879264 -7.312542147653693 -8.453933189931588
0.5167785234899329 2.2263753896786027 2.896671548534371 1.5560792308228346 0.07879226895980103 0.9494367513232761 -0.791852213403674 -7.685421195825865 -7.047261326769997 -8.323581064881733
0.5234899328859061 2.185639708032848 2.8404995167713585 1.5307798992943376 0.07770346276807434 0.9101745752021634 -0.7547676496660146 -7.4359289525754875 -6.71981934857969 -8.152038556571286
0.5302013422818792 2.1277361363541627 2.767295949337717 1.4881763233706082 0.07413686637868745 0.8645142729358095 -0.7162405401784346 -7.133941593230231 -6.330365290839263 -7.937517895621199
0.5369127516778524 2.0513432210318623 2.6780427511950378 1.4246436908686868 0.07059188235260602 0.813270845677011 -0.6720870809717989 -6.776776637486627 -5.880276009150952 -7.673277265822302
0.5436241610738255 1.9566544170939475 2.5757792865247247 1.3375295476631703 0.06619243351160951 0.7576552712289093 -0.6252704042056902 -6.3672023346811715 -5.374109663714204 -7.360295005648139
0.5503355704697986 1.8430023750746858 2.4589679216309066 1.227036828518465 0.06136810091476652 0.6984112695684361 -0.5756750677389031 -5.905411657148418 -4.815051129435843 -6.995772184860994
0.5570469798657718 1.7068185996498406 2.320023343447316 1.0936138558523654 0.05357811309906212 0.6349639259773937 -0.5278076997792694 -5.3956817692831445 -4.2096746458370315 -6.581688892729257
0.5637583892617449 1.5530988133589019 2.1638666893182044 0.9423309373995995 0.04486190611396059 0.570160070709706 -0.48043625848178484 -4.840712992382619 -3.564462932229183 -6.116963052536054
0.5704697986577181 1.3854946717829004 1.9919340320387073 0.7790553115270936 0.037584576948782034 0.5071109527074737 -0.43194179880990974 -4.247142072444316 -2.891513558218734 -5.602770586669897
0.5771812080536912 1.2109835029388458 1.808632510645829 0.6133344952318626 0.03389696699130155 0.44950335247732126 -0.3817094184947181 -3.6208128315408445 -2.2050123621325297 -5.03661330094916
0.5838926174496644 1.0351356482667053 1.6127103548020236 0.45756094173138717 0.03146532216446424 0.399555109075107 -0.3366244647461785 -2.9727445281948675 -1.52138473949228 -4.424104316897455
0.5906040268456376 0.864437302631345 1.411700556474613 0.317174048788077 0.028940216739630625 0.3572586951942863 -0.299378261715025 -2.318315681028806 -0.8586301560193192 -3.778001206038293
0.5973154362416108 0.7039051870009588 1.2082686112474308 0.19954176275448698 0.026070660923992874 0.3244969047101273 -0.2723555828621416 -1.6716944770467026 -0.2345592133425063 -3.108829740750899
0.6040268456375839 0.5612351547470783 1.0162040095154452 0.1062662999787114 0.027428228728139277 0.31891496928429985 -0.2640585118280213 -1.048020649452804 0.33350493444447493 -2.4295462333500826
0.610738255033557 0.43963296939622304 0.8380306922156704 0.04123524657677563 0.022885762804980076 0.2750154036212206 -0.22924387801126048 -0.4670395895795299 0.827516642533686 -1.7615958216927456
0.6174496644295302 0.34252932291329347 0.6883964200930196 -0.0033377742664326693 0.023063739104325572 0.2492850661518635 -0.20315758794321234 0.05497896775466525 1.233762636952263 -1.1238047014429324
0.6241610738255033 0.2686293232814874 0.5682525210208751 -0.030993874457900195 0.025589856503300135 0.2359200738870712 -0.1847403608804709 0.5081625399891619 1.5484131916744408 -0.532088111696117
0.6308724832214765 0.2172599414065504 0.4778939704776416 -0.04337408766454079 0.02828103864767184 0.21811899253402728 -0.1615569152386836 0.8812680777935711 1.765727760695952 -0.003191605108809892
0.6375838926174496 0.18310905310000414 0.41622727875109333 -0.05000917255108506 0.026878345710853565 0.20519890193524204 -0.1514422105135349 1.1765284951154011 1.9029291474923424 0.45012784273845985
0.6442953020134228 0.16925268096677645 0.3867632889316806 -0.0482579269981277 0.02373318700508567 0.19635523542493327 -0.14888886141476193 1.3984171512482113 1.9712348883349604 0.8255994141614622
0.6510067114093959 0.1712111987699502 0.3869862858139257 -0.0445638882740253 0.02046615311551129 0.18836044695346152 -0.14742814072243896 1.5556183270540684 1.993178650039678 1.118058004068459
0.6577181208053691 0.1844322605284504 0.4021034805012083 -0.03323895944430749 0.018878840573123813 0.18216839924470052 -0.1444107180984529 1.6559901833298591 1.9951214164558093 1.316858950203909
0.6644295302013423 0.20608796361610182 0.422598165682203 -0.010422238449999344 0.01670100664371309 0.17894929683255473 -0.14554728354512853 1.7052859063153942 1.9883021230864955 1.422269689544293
0.6711409395973155 0.23351811381285867 0.44533222886539214 0.021703998760325194 0.014582529915691932 0.18208524557437292 -0.15292018574298907 1.7049453177525815 1.9734345269328715 1.4364561085722916
0.6778523489932886 0.26607287819625675 0.47359042129420836 0.058555335098305156 0.012047474401406197 0.18524325591119875 -0.16114830710838637 1.6739574727027682 1.9441725881374459 1.4037423572680905
0.6845637583892618 0.2962807218823906 0.5043764011040721 0.08818504266070909 0.01051951556655135 0.18964545906656133 -0.16860642793345865 1.6235407794822623 1.897390734185497 1.3496908247790276
0.6912751677852349 0.320543836425723 0.5272127689827412 0.11387490386870483 0.008976854394208414 0.1964676305743806 -0.17851392178596376 1.5642568842386069 1.8365077414620916 1.2920060270151221
0.697986577181208 0.3359899455218365 0.5424625882385499 0.12951730280512305 0.008968428604749393 0.20449290589531677 -0.186556048685818 1.502825869982074 1.774107973853721 1.231543766110427
0.7046979865771812 0.34263233072060795 0.5427272555576018 0.1425374058836141 0.011042620578153849 0.21294375612739236 -0.19085851497108464 1.4465485507802174 1.7150554822942805 1.1780416192661542
0.7114093959731543 0.3402245462049269 0.5309963656879049 0.14945272672194898 0.01606883007211638 0.22737279814216313 -0.19523513799793038 1.3975732468909359 1.6535307959263068 1.141615697855565
0.7181208053691275 0.33066581890950014 0.5192508930625814 0.14208074475641885 0.021058356074311887 0.2453067173478332 -0.2031900051992094 1.3531122693595683 1.597134865408702 1.1090896733104345
0.7248322147651006 0.32210406864169683 0.5139794991814237 0.13022863810197 0.022111261021954546 0.2605580237746215 -0.2163355017307124 1.3117479112926755 1.5431833039762133 1.0803125186091378
0.7315436241610738 0.31514346191550285 0.5066691599863508 0.12361776384465498 0.021980665399752682 0.2778020016779309 -0.23384067087842553 1.2723587255686628 1.4913750792161906 1.053342371921135
0.7382550335570469 0.3132311580409074 0.502956168372001 0.12350614770981383 0.02236716350813566 0.2938100200131924 -0.24907569299692106 1.2359533573026522 1.4413755829328219 1.0305311316724826
0.7449664429530202 0.32207440488404426 0.5116652865069398 0.1324835232611488 0.022487972340378203 0.3044855261461781 -0.2595095814654217 1.2025638296441414 1.3936228997241786 1.0115047595641042
0.7516778523489933 0.33888212074923224 0.5308428445400518 0.14692139695841266 0.02155623249169756 0.31078093749042257 -0.2676684725070274 1.1733672310764658 1.349813816720141 0.9969206454327906
0.7583892617449665 0.35470841743993736 0.5414562882921189 0.16796054658775583 0.01915442755193351 0.31485680443307407 -0.276547949329207 1.150094843441022 1.316215723231472 0.9839739636505722
0.7651006711409396 0.3675708417477458 0.5434949292354619 0.1916467542600296 0.017395065149165573 0.315764779990676 -0.28097464969234487 1.1322980203648902 1.2914982443769227 0.9730977963528578
0.7718120805369127 0.37834615849028036 0.552604920145342 0.2040873968352187 0.01671248446745036 0.31185124112382956 -0.2784262721889288 1.1213079513374173 1.276382545478965 0.9662333571958698
0.7785234899328859 0.3875303169783372 0.5626664329225771 0.21239420103409723 0.017330578630205516 0.30464630537242443 -0.26998514811201335 1.1183617507232466 1.2728645772444447 0.9638589242020484
0.785234899328859 0.3970772764494837 0.5749506711253993 0.2192038817735681 0.01659662357069212 0.29735055083121964 -0.26415730368983537 1.1241741144844164 1.282019032815318 0.9663291961535146
0.7919463087248322 0.40218587650516235 0.5720325776398426 0.23233917537048207 0.017550564168744006 0.2927002922748964 -0.2575991639374084 1.1380004194783726 1.292932592030744 0.9830682469260013
0.7986577181208053 0.40487752779346087 0.5709304844907129 0.23882457109620878 0.019363313640474104 0.28827650999647203 -0.2495498827155238 1.1589587572220603 1.3045417480553343 1.0133757663887863
0.8053691275167785 0.4077441923992385 0.5826023179006754 0.23288606689780159 0.02074261392118612 0.28275174719942886 -0.24126651935705665 1.1775521449553268 1.32417055926085 1.0309337306498036
0.8120805369127516 0.4133840484757461 0.583022810987261 0.24374528596423112 0.021561285414981878 0.27580112724684624 -0.2326785564168825 1.195397275556852 1.3423170314102746 1.0484775197034295
0.8187919463087248 0.42246609861590734 0.5945868783567206 0.25034531887509404 0.02251941647734378 0.2678551241424809 -0.22281629118779334 1.2119667387552626 1.3595661645440842 1.064367312966441
0.825503355704698 0.4247873831401892 0.5999337151023711 0.24964105117800722 0.024519156010852198 0.25940530715910476 -0.21036699513740037 1.2306128154431897 1.3803351447186174 1.080890486167762
0.8322147651006712 0.4261306315045785 0.5992386436537711 0.253022619355386 0.026215860798101905 0.2515611613751186 -0.19912943977891479 1.248225570539275 1.4041535094385256 1.0922976316400246
0.8389261744966443 0.42603504628218497 0.6029838183618018 0.2490862742025681 0.026382564189856475 0.2433359111527807 -0.19057078277306777 1.2657871713702111 1.4304973453860725 1.1010769973543497
0.8456375838926175 0.4286982551242933 0.6056454936060085 0.2517510166425782 0.026145963353648192 0.2347288140568677 -0.18243688734957134 1.2831154995623013 1.4574496645060595 1.1087813346185431
0.8523489932885906 0.42898988085733775 0.6038022905460325 0.254177471168643 0.023914622721730776 0.2262134057484065 -0.17838416030494494 1.302292221240291 1.4868389989014947 1.1177454435790872
0.8590604026845637 0.42799129962191035 0.6061436890562312 0.24983891018758952 0.023820278941245308 0.21728421874173087 -0.16964366085924026 1.3228952045381916 1.5119390581440826 1.1338513509323007
0.8657718120805369 0.4241852048834886 0.6102849617871449 0.23808544797983233 0.023822541927152704 0.20612971556536236 -0.15848463171105692 1.3454770804118563 1.533567269931276 1.1573868908924367
0.87248322147651 0.41989706407214356 0.5945683584607391 0.24522576968354803 0.024636634554456874 0.1961589802651031 -0.1468857111561893 1.365797627482039 1.5538601705707902 1.1777350843932877
0.8791946308724832 0.4061363648399961 0.5819094880176344 0.23036324166235778 0.024408248353717694 0.19133941389407186 -0.14252291718663648 1.3871860770075164 1.5728440014989815 1.2015281525160513
0.8859060402684563 0.38937094490446944 0.5630483007195605 0.21569358908937844 0.023188342770714368 0.18514160898762771 -0.13876492344619895 1.4095615029666366 1.5870837481013491 1.2320392578319241
0.8926174496644295 0.3736938063564823 0.5447876967379743 0.20259991597499025 0.024385621169285922 0.18373520676955965 -0.13496396443098782 1.434687533008184 1.6006261986734036 1.2687488673429645
0.8993288590604027 0.3595711995052592 0.5431237192193114 0.17601867979120697 0.02532718806373753 0.18657233781531773 -0.13591796168784265 1.4607893860241483 1.6191611550850893 1.3024176169632073
0.9060402684563759 0.3516321747929052 0.5346216609357648 0.16864268865004567 0.0271796853674879 0.18878113320287776 -0.13442176246790194 1.4831893447552358 1.639712810539383 1.3266658789710886
0.912751677852349 0.3521216775740545 0.5291024183175578 0.17514093683055118 0.026240523119485274 0.18708469550274245 -0.1346036492637719 1.4931165718315347 1.6469419858207233 1.339291157842346
0.9194630872483222 0.3517299593444217 0.5288191949883018 0.1746407237005416 0.025534800957605554 0.18522305801929279 -0.1341534561040817 1.499354437909041 1.651969421736186 1.3467394540818962
0.9261744966442953 0.34764620329984625 0.5218828316995723 0.1734095749001202 0.02660393416614559 0.18269076211964919 -0.129482893787358 1.504317810385315 1.6591506490930583 1.3494849716775716
0.9328859060402684 0.34178679254172073 0.5186622984905731 0.1649112865928684 0.029891633942821037 0.1862954034958552 -0.1265121356102131 1.5092299245487533 1.670017907354712 1.3484419417427946
0.9395973154362416 0.3311782448915478 0.523385976197337 0.13897051358575868 0.03215820920282906 0.18928622083380559 -0.12496980242814748 1.513270985034806 1.6844953104644822 1.34204665960513
0.9463087248322147 0.31441020487139937 0.5286794733812293 0.10014093636156943 0.030156201145191554 0.17778774636630196 -0.11747534407591886 1.5133574699515053 1.6950168988971046 1.331698041005906
0.9530201342281879 0.29501078861172514 0.5034056704136118 0.08661590680983841 0.02709924489063042 0.16445336095550386 -0.11025487117424301 1.5100053814942946 1.6940857206897033 1.325925042298886
0.959731543624161 0.2670692436630262 0.4711155346412774 0.06302295268477495 0.02286940832359277 0.1559082043608891 -0.11016938771370355 1.5012040622785432 1.6920168954815176 1.3103912290755688
0.9664429530201342 0.23516632962111797 0.44701768134551445 0.02331497789672149 0.021500138557199816 0.15314075768347532 -0.11014048056907569 1.482475379590646 1.6823137254370648 1.2826370337442272
0.9731543624161073 0.19877561215627992 0.4268534338600597 -0.02930220954749982 0.022886275369694477 0.15218999449555426 -0.1064174437561653 1.4420465907846645 1.6455151653744167 1.2385780161949123
0.9798657718120806 0.16389974421584586 0.4026489117959337 -0.074849423364242 0.024430076404635404 0.15772388649408867 -0.10886373368481786 1.3746137581808344 1.5921091707685848 1.157118345593084
0.9865771812080537 0.1230519707377229 0.3843097107686765 -0.1382057692932307 0.023611645369333183 0.16587720462190816 -0.11865391388324179 1.277927816929981 1.5348031004564227 1.0210525334035394
0.9932885906040269 0.06414792202881878 0.3702582181180838 -0.24196237406044627 0.020673924309725263 0.17055368964251727 -0.12920584102306676 1.1450582768663435 1.4602939353604496 0.8298226183722375
1.0 -0.02817092254658387 0.32759649826512477 -0.3839383433582925 0.018497379209109762 0.18008837020885146 -0.14309361179063193 0.9668171074327129 1.3449791628109524 0.5886550520544733


==> ref3dNi/RampHipMoment.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.44574115569358186 -0.2626802518371072 -0.6288020595500565 0.005978561662525878 0.15945733261554249 -0.1475002092904907 0.039243995092960705 0.09968963888345773 -0.021201648697536324
0.006711409395973154 -0.47020806585518427 -0.28037785155780537 -0.6600382801525632 0.012171516621993443 0.18114976398875285 -0.15680673074476595 0.04671448799832294 0.11085939896842877 -0.01743042297178289
0.013422818791946308 -0.5194113901577115 -0.3238329228503588 -0.7149898574650643 0.011061309885892216 0.19881839626882566 -0.17669577649704124 0.055338818657186296 0.12354005364532053 -0.012862416330947944
0.020134228187919462 -0.5798427119374161 -0.370325557930105 -0.7893598659447272 0.005167968890463737 0.2140103153789756 -0.20367437759804816 0.06291865586164067 0.13399960437724182 -0.008162292653960485
0.026845637583892617 -0.6373288056525902 -0.41065826627248136 -0.863999345032699 -4.35426740658985e-05 0.22969761134714625 -0.22978469669527804 0.06746702042676507 0.14092003802469155 -0.005985997171161425
0.03355704697986577 -0.675572688258507 -0.44009165191032495 -0.9110537246066891 0.0051096721724928846 0.2491115734583436 -0.2388922291133578 0.06669018170510102 0.14313301869878828 -0.009752655288586237
0.040268456375838924 -0.6993476242194341 -0.4657292894190074 -0.9329659590198608 0.030829363719228273 0.26861770688833575 -0.20695897944987923 0.06068606635928965 0.1388911022945113 -0.017518969575931978
0.04697986577181208 -0.7169867289969024 -0.48133237483518543 -0.9526410831586194 0.06370093550570405 0.2928127452714079 -0.1654108742599998 0.05352276931611153 0.13162182464669117 -0.024576286014468103
0.053691275167785234 -0.7319574565339669 -0.4854186680428052 -0.9784962450251287 0.09568410406033322 0.32080818318923393 -0.12943997506856753 0.04439311386622761 0.12380625755342917 -0.03502002982097394
0.060402684563758385 -0.7465229136159626 -0.48059538225867815 -1.012450444973247 0.12160025807090748 0.3437717352058422 -0.10057121906402726 0.03341234297386438 0.11440810201414625 -0.04758341606641748
0.06711409395973154 -0.762850405551155 -0.47316541256794176 -1.0525353985343684 0.13945104824772472 0.3562600838383053 -0.0773579873428559 0.02347774058852811 0.10378150865543773 -0.0568260274783815
0.0738255033557047 -0.7835117636908581 -0.4755784253547074 -1.0914451020270088 0.15563393595799468 0.3705563753902492 -0.05928850347425982 0.01571990900384899 0.09202449740840442 -0.06058467940070643
0.08053691275167785 -0.8076489902943019 -0.49063250803247466 -1.1246654725561291 0.17576062978759718 0.3902140047260048 -0.03869274515081045 0.005327709361151617 0.07928549099429026 -0.06863007227198702
0.087248322147651 -0.827918006621229 -0.5034597182743428 -1.1523762949681153 0.19980259147694085 0.4139851889141888 -0.014380005960307057 -0.006864916438589891 0.06454715426613558 -0.07827698714331535
0.09395973154362416 -0.8417316829706677 -0.5096241428718464 -1.173839223069489 0.2272272961385079 0.44053826854473255 0.01391632373228327 -0.020931301345422194 0.04808824761425563 -0.08995085030510001
0.10067114093959731 -0.8469344725515863 -0.5065843169364184 -1.1872846281667542 0.2546501913343616 0.4670899285000891 0.04221045416863414 -0.03582006772929261 0.03124970314283887 -0.10288983860142409
0.10738255033557047 -0.8387600129698336 -0.48936334808525395 -1.1881566778544133 0.2809037107272779 0.4935769562759132 0.06823046517864256 -0.05121963670408378 0.014552328582552794 -0.11699160199072037
0.11409395973154363 -0.8225923766178941 -0.463717176071425 -1.1814675771643632 0.3106667954921006 0.5254423244368764 0.09589126654732474 -0.06453171358142624 -0.001752337734475709 -0.12731108942837677
0.12080536912751677 -0.8028864944691305 -0.4365240696791337 -1.1692489192591273 0.34400952260508283 0.561096161467765 0.1269228837424007 -0.07613686248039243 -0.01639903039587222 -0.13587469456491263
0.12751677852348994 -0.7822828951266556 -0.4125603529450503 -1.1520054373082609 0.3783185084612392 0.5974724102329849 0.15916460668949353 -0.08607142720835648 -0.028526464462886772 -0.1436163899538262
0.1342281879194631 -0.7592797245995379 -0.3845167903751746 -1.1340426588239012 0.411156960356552 0.6312768669801556 0.19103705373294838 -0.09558778835858656 -0.038480752474175026 -0.15269482424299807
0.14093959731543623 -0.7331361871434823 -0.35348988159759076 -1.112782492689374 0.4421151980190087 0.6620491324450924 0.22218126359292503 -0.10355065912043025 -0.04665601723206056 -0.16044530100879995
0.1476510067114094 -0.7079383803026397 -0.3258801237366308 -1.0899966368686487 0.4734613542347605 0.6944045043044017 0.2525182041651193 -0.10898721099545632 -0.05228237826916767 -0.16569204372174495
0.15436241610738255 -0.6863283871343812 -0.30415425142605207 -1.0685025228427103 0.5042376956697928 0.7261765688723241 0.28229882246726157 -0.11166778926801174 -0.05595791961696502 -0.16737765891905845
0.1610738255033557 -0.6662358279433632 -0.28522874479103716 -1.0472429110956893 0.5306996322697904 0.7522354067991206 0.3091638577404603 -0.11201653473904712 -0.058020319478631295 -0.16601274999946294
0.16778523489932887 -0.6461286017063375 -0.26663887805501035 -1.0256183253576645 0.5516496516973054 0.7718093366980259 0.331489966696585 -0.11118172103686413 -0.0578031828753741 -0.16456025919835415
0.174496644295302 -0.6273776646990983 -0.25126883787715354 -1.003486491521043 0.5683415115038841 0.7853566880215851 0.35132633498618315 -0.10988694618555728 -0.056325303972062576 -0.16344858839905196
0.18120805369127516 -0.6094895384009331 -0.23806922763423555 -0.9809098491676307 0.583846575412342 0.7981407864298011 0.3695523643948828 -0.10656744250156314 -0.05249481070732593 -0.16064007429580035
0.18791946308724833 -0.5925631500062533 -0.22477472391121833 -0.9603515761012882 0.5982910918754434 0.8098397198635026 0.38674246388738426 -0.10075710635404839 -0.04633971365051189 -0.15517449905758487
0.19463087248322147 -0.5757090240985455 -0.21267109985923627 -0.9387469483378548 0.6099894645281863 0.8176313811183415 0.40234754793803096 -0.0933834131310239 -0.03946519186869524 -0.14730163439335256
0.20134228187919462 -0.5565112630925282 -0.19978979869795738 -0.913232727487099 0.6173297013909154 0.8209161670180047 0.413743235763826 -0.08568503928576994 -0.03177075923148178 -0.1395993193400581
0.2080536912751678 -0.5355735165959398 -0.184354080111454 -0.8867929530804255 0.6192541570580957 0.8174365520240355 0.4210717620921559 -0.07807200626627482 -0.024579652725959272 -0.13156435980659037
0.21476510067114093 -0.5139719816967498 -0.16797182686448692 -0.8599721365290127 0.6182225671766224 0.8105973587381103 0.4258477756151344 -0.06999152635478766 -0.01666000918055683 -0.12332304352901849
0.22147651006711408 -0.49526757542748784 -0.15667537076670246 -0.8338597800882732 0.6169252413189374 0.8040673036323461 0.42978317900552876 -0.06046214948965495 -0.0063528027283147395 -0.11457149625099516
0.22818791946308725 -0.47987039250934443 -0.14963477681999093 -0.8101060081986979 0.6165587974071451 0.7989313737405174 0.4341862210737729 -0.04964580624580708 0.004761296179698053 -0.1040529086713122
0.2348993288590604 -0.4652575026423221 -0.14266402824106328 -0.7878509770435809 0.6145504488446095 0.7932791209326897 0.4358217767565293 -0.03886148412860064 0.0157773867847901 -0.09350035504199138
0.24161073825503354 -0.4481077365379965 -0.13018673347665755 -0.7660287395993355 0.6092038985924098 0.7855113776858023 0.43289641949901725 -0.029038174037802053 0.025623698038882606 -0.08370004611448671
0.2483221476510067 -0.4264844682444731 -0.11112374940725067 -0.7418451870816956 0.6014050457431879 0.7760951838128047 0.42671490767357095 -0.01983470690368639 0.03461870354469061 -0.0742881173520634
0.2550335570469799 -0.40309792691539176 -0.09090064324190095 -0.7152952105888826 0.5936145257687551 0.7664960019441149 0.4207330495933952 -0.01039581272216155 0.04470172065619093 -0.06549334610051402
0.26174496644295303 -0.37877678268007564 -0.06957996729940552 -0.6879735980607458 0.586876235288396 0.7572823061394675 0.41647016443732465 -0.00010380723032777624 0.055979248977729074 -0.056186863438384624
0.2684563758389262 -0.3576492144028792 -0.05159432743086689 -0.6637041013748916 0.5802457387969486 0.7475279580186716 0.41296351957522565 0.010444918526948463 0.06766288834868821 -0.04677305129479128
0.2751677852348993 -0.34075826109019414 -0.04048243403697782 -0.6410340881434105 0.573549579070963 0.7381029947478407 0.4089961633940854 0.020102215355179445 0.07866971574322333 -0.03846528503286445
0.28187919463087246 -0.32536413257202584 -0.028951533473285884 -0.6217767316707659 0.5663054580571649 0.7292447909908715 0.40336612512345843 0.028782642079603127 0.08862991278383112 -0.03106462862462487
0.2885906040268456 -0.3110603216300387 -0.01792329227112255 -0.6041973509889549 0.5583539703614158 0.7199477961099413 0.3967601446128902 0.036960043410343604 0.09811239543944894 -0.02419230861876174
0.2953020134228188 -0.2972618501279755 -0.007625146754500378 -0.5868985535014506 0.5506520808565034 0.711193128937978 0.39011103277502873 0.04520913444976168 0.10831353258672749 -0.017895263687204142
0.30201342281879195 -0.2852246365577276 0.0006622384506095869 -0.5711115115660648 0.5442965857267915 0.7044312787312117 0.38416189272237133 0.0531225762323996 0.11845955394168142 -0.012214401476882221
0.3087248322147651 -0.27127973350591256 0.01136831430091767 -0.5539277813127428 0.5388783965706506 0.6987967037205612 0.37896008942074 0.0606850384802563 0.12841791447874826 -0.007047837518235657
0.31543624161073824 -0.25630006247474546 0.02731259481238746 -0.5399127197618784 0.5340440579793514 0.6945817075539666 0.3735064084047362 0.0680088670080453 0.13841753842043905 -0.002399804404348449
0.3221476510067114 -0.2418485602460849 0.0460240726028526 -0.5297211930950224 0.529741388265455 0.6912761205450485 0.36820665598586155 0.07492990062969139 0.14760970068212348 0.002250100577259287
0.32885906040268453 -0.22619116770892211 0.06548368312522973 -0.5178660185430739 0.5267986940681143 0.6887016635912546 0.36489572454497404 0.08161982861223893 0.15658893153398828 0.006650725690489578
0.33557046979865773 -0.20769306120412143 0.0851866268918646 -0.5005727493001074 0.5233662447788573 0.6861484274967938 0.36058406206092075 0.08826513895617431 0.16578204300314522 0.010748234909203402
0.3422818791946309 -0.18890624415487145 0.10195330214796267 -0.47976579045770557 0.5190437075743048 0.6839595197450293 0.35412789540358036 0.09439240238612148 0.17467886381081257 0.014105940961430391
0.348993288590604 -0.1689752578182558 0.11827667072959158 -0.45622718636610315 0.5170862068309088 0.6839933314173048 0.35017908224451283 0.10079108260622227 0.18395941884853056 0.017622746363913977
0.35570469798657717 -0.14819828611610877 0.13422647522795536 -0.4306230474601729 0.5162540771228479 0.6847419078558276 0.3477662463898682 0.1074378958918672 0.19344859226767439 0.021427199516060008
0.3624161073825503 -0.12565931517000847 0.15397374766275998 -0.40529237800277695 0.5168211605458063 0.6863567452330019 0.34728557585861064 0.11403235453443937 0.20253042230782853 0.0255342867610502
0.36912751677852346 -0.10242849477635575 0.17624577875782071 -0.3811027683105322 0.518620208549752 0.689069346296152 0.34817107080335197 0.12062261359428632 0.21164301136035396 0.02960221582821869
0.37583892617449666 -0.07752516792673031 0.2031335416866673 -0.3581838775401279 0.5207772121111066 0.6927291767672656 0.34882524745494753 0.12686200934900732 0.22068957152432594 0.03303444717368868
0.3825503355704698 -0.05212827841195827 0.23172719158599142 -0.33598374840990797 0.5228028620617781 0.6969715728971069 0.34863415122644925 0.13310902889518805 0.22985836524116773 0.03635969254920837
0.38926174496644295 -0.027252456500027823 0.2594720686447541 -0.31397698164480975 0.5241397821223609 0.7010958872311275 0.3471836770135943 0.13969821402448343 0.23965334432821025 0.039743083720756606
0.3959731543624161 0.0009366148977309728 0.2918981462705106 -0.2900249164750487 0.5253693393082942 0.7052397059280163 0.3454989726885721 0.14626220950296664 0.24955645118987402 0.04296796781605927
0.40268456375838924 0.0316886826990704 0.3270548021526593 -0.26367743675451855 0.5266198820014725 0.709654212595553 0.34358555140739205 0.153103504503453 0.25993444452671044 0.04627256448019554
0.4093959731543624 0.06412968292571582 0.36384664200526806 -0.23558727615383646 0.5283384842497256 0.7146767625689683 0.34200020593048297 0.15979786128364395 0.2703966257657563 0.04919909680153159
0.4161073825503356 0.09691222269512419 0.4011749980128207 -0.20735055262257235 0.5292912159239657 0.7190545141716596 0.3395279176762718 0.16586149569941772 0.2805206061510694 0.05120238524776605
0.4228187919463087 0.12905812637618622 0.4368609139785157 -0.17874466122614327 0.5297292839662618 0.7227251744226065 0.33673339350991716 0.17163826756013173 0.2908193303108129 0.05245720480945054
0.42953020134228187 0.16121963766169203 0.47167677118915086 -0.14923749586576676 0.5296810374894048 0.7255988017659275 0.333763273212882 0.1770225794753151 0.30126375951303674 0.05278139943759347
0.436241610738255 0.1934953423076965 0.5050503833531721 -0.1180596987377791 0.5289087181069103 0.7274408627562976 0.3303765734575231 0.18247662244362012 0.31201142211460653 0.05294182277263368
0.44295302013422816 0.22522098491294637 0.5361881633474327 -0.08574619352153992 0.527314200339045 0.7280974244294334 0.3265309762486566 0.18761338907554867 0.32275217244332355 0.05247460570777382
0.44966442953020136 0.2560271388231272 0.565644513691113 -0.05359023604485852 0.5237710788972723 0.7265780053875891 0.3209641524069554 0.1914993654279046 0.3329056808217236 0.050093050034085596
0.4563758389261745 0.28545681083743935 0.5932057414428802 -0.02229211976800144 0.5182012452193365 0.7227647587436301 0.31363773169504294 0.1948528855444858 0.34307735062118033 0.046628420467791254
0.46308724832214765 0.31451145612282017 0.6220044355925414 0.007018476653099015 0.5102416362888549 0.7162186877051303 0.30426458487257946 0.1977981597814276 0.35316999078925304 0.04242632877360214
0.4697986577181208 0.344095979904484 0.6518216721475796 0.036370287661388334 0.4999226259827424 0.7073298125902143 0.29251543937527047 0.20034728764125215 0.36325127978813976 0.03744329549436451
0.47651006711409394 0.373151084456876 0.6786400288147103 0.06766214009904165 0.4865075256645407 0.695177792790169 0.2778372585389124 0.20253734225547804 0.37349613570856727 0.031578548802388806
0.4832214765100671 0.40177676597529416 0.7029017887538846 0.10065174319670367 0.4704910389937059 0.6803433317850768 0.26063874620233507 0.2042957470330848 0.38403434748396104 0.02455714658220859
0.4899328859060403 0.4289634737782592 0.7267345846313873 0.13119236292513115 0.45203422437784024 0.6629214716036206 0.24114697715205988 0.20603055610043505 0.39510756557751747 0.016953546623352606
0.4966442953020134 0.45433778135178654 0.7517416369929846 0.15693392571058845 0.4311868415460424 0.6439060002765918 0.21846768281549298 0.2076008484856809 0.4065684859292813 0.008633211042080507
0.5033557046979865 0.478450207606959 0.7754934302540005 0.18140698495991747 0.40765991443986804 0.6223935072516554 0.19292632162808068 0.20891193617733098 0.4180324852575181 -0.00020861290285614786
0.5100671140939598 0.5014635968563366 0.7956572389917396 0.20726995472093362 0.3809448163894282 0.5972570699594305 0.16463256281942582 0.2096439094312253 0.42826065014669684 -0.008972831284246252
0.5167785234899329 0.5244280792138063 0.813084002748997 0.23577215567861565 0.3512419980432698 0.5681068373373415 0.13437715874919814 0.20892644579460032 0.4355322925404437 -0.017679400951243013
0.5234899328859061 0.5456583682794892 0.8258679281232683 0.26544880843571017 0.31899662424487624 0.5363523368865977 0.10164091160315486 0.205680803359262 0.4379101769166855 -0.02654857019816148
0.5302013422818792 0.5643266736908579 0.8343078193640345 0.29434552801768116 0.284018202866425 0.5012035857814485 0.0668328199514015 0.19954494514688678 0.4347054761653848 -0.03561558587161126
0.5369127516778524 0.5787189631255988 0.8366406162550252 0.3207973099961724 0.24646846084545684 0.46257910147809733 0.030357820212816328 0.19150362101484023 0.426308137250036 -0.043300895220355545
0.5436241610738255 0.5876618717709508 0.8343715089148349 0.3409522346270666 0.20709211063761196 0.4211858364174612 -0.007001615142237294 0.1817926695778758 0.4133943264480588 -0.049808987292307205
0.5503355704697986 0.5900017916948048 0.8283157564197665 0.35168782696984313 0.16602483135292587 0.3770813049041377 -0.04503164219828598 0.1707618511795408 0.3970931261126245 -0.05556942375354293
0.5570469798657718 0.5825175224866954 0.8144879263346455 0.3505471186387453 0.12522327643817313 0.33098998961541265 -0.08054343673906639 0.15889762104796368 0.3784305963535273 -0.06063535425759997
0.5637583892617449 0.5652898198063002 0.7942218017173461 0.3363578378952543 0.08524444629362068 0.283768723150001 -0.11327983056275967 0.1471010019224227 0.35894532078874447 -0.06474331694389907
0.5704697986577181 0.5388400185993585 0.7682583380316255 0.3094216991670915 0.04699348285314107 0.23681604370056328 -0.14282907799428116 0.13643273091097033 0.33960390531373097 -0.06673844349179034
0.5771812080536912 0.5051731837287926 0.7373130453117458 0.2730333221458394 0.011115996592465956 0.19107687682296856 -0.16884488363803665 0.12692383210305558 0.32032397999707407 -0.06647631579096291
0.5838926174496644 0.4662221433243711 0.7006427242349109 0.23180156241383132 -0.021449688207039394 0.14735720460587043 -0.19025658101994924 0.1177411210336891 0.30071702700770797 -0.06523478494032979
0.5906040268456376 0.42382559559909394 0.6591113251282651 0.1885398660699228 -0.04960091446804783 0.10706132161869465 -0.20626315055479033 0.10843972816827564 0.28080546547127083 -0.06392600913471953
0.5973154362416108 0.3800682965987189 0.6133003600553185 0.14683623314211922 -0.07203317234796368 0.0721217063599288 -0.21618805105585615 0.09942817301623388 0.26125371812057085 -0.06239737208810306
0.6040268456375839 0.3387679817668653 0.5695951219483423 0.10794084158538828 -0.08876553747592927 0.043229944367262685 -0.22076101931912123 0.0914300463571248 0.24310981974316748 -0.06024972702891786
0.610738255033557 0.30264412111994393 0.5284410508037992 0.07684719143608862 -0.09893958713469084 0.019883599287273013 -0.2177627735566547 0.0839273275139341 0.22610590459570595 -0.05825124956783777
0.6174496644295302 0.2718550395662178 0.49185294794017975 0.05185713119225588 -0.1033347317871831 0.004322148389811334 -0.21099161196417754 0.0770003575632178 0.21058576981079988 -0.05658505468436428
0.6241610738255033 0.24703360607000424 0.46062971917651896 0.033437492963489496 -0.10134321748634798 -0.0013730663306375096 -0.20131336864205845 0.0701538020619436 0.19657240262771192 -0.05626479850382471
0.6308724832214765 0.22917022066502715 0.43586264095107774 0.022477800378976592 -0.09474875111962426 -0.0007268431134848513 -0.18877065912576368 0.06348594416500482 0.1838685355828712 -0.056896647252861546
0.6375838926174496 0.21644456940664467 0.4161418836617169 0.016747255151572465 -0.0837785728994956 0.006281355409263431 -0.17383850120825461 0.05719898573236829 0.17231348615574835 -0.057915514691011756
0.6442953020134228 0.2111801584740784 0.40524762892210375 0.017112688026053063 -0.07068453394119524 0.01635086713208761 -0.1577199350144781 0.05108660679925374 0.16112002944471482 -0.05894681584620734
0.6510067114093959 0.21243225811733152 0.4023110091635104 0.022553507071152612 -0.055777286247141025 0.028984535033810002 -0.14053910752809207 0.045921092051464496 0.1507048578445533 -0.05886267374162432
0.6577181208053691 0.21817831818152778 0.4042684072951812 0.03208822906787437 -0.03996587404449262 0.042730077676251664 -0.1226618257652369 0.041226224729917875 0.14073391711575178 -0.058281467655916026
0.6644295302013423 0.22691926257673647 0.4090355394741264 0.04480298567934654 -0.024057779046054436 0.05658281645607789 -0.10469837454818677 0.03671232707141586 0.1310568602822541 -0.05763220613942237
0.6711409395973155 0.2361288981599898 0.41494159414182985 0.05731620217814973 -0.007534846307652123 0.07160913659291282 -0.08667882920821707 0.03218212348960846 0.12181206258535004 -0.05744781560613313
0.6778523489932886 0.24505055368227127 0.42269089701766116 0.06741021034688138 0.0077173511694276446 0.08548024581958856 -0.07004554348073326 0.027876523399013392 0.11320954832383993 -0.05745650152581315
0.6845637583892618 0.2497229489730015 0.42861247003026937 0.07083342791573363 0.02155189273294705 0.09835309055972777 -0.05524930509383366 0.023829573075918126 0.10527395184696853 -0.057614805695132276
0.6912751677852349 0.247325577047397 0.4263912258824415 0.0682599282123525 0.03391986888393291 0.11113574974574672 -0.04329601197788089 0.0203573377519363 0.09822046356952963 -0.05750578806565703
0.697986577181208 0.23797753765862115 0.41757285573891045 0.05838221957833187 0.04494975332895633 0.12326883527577577 -0.03336932861786311 0.01706143732872566 0.09162290323013864 -0.05750002857268732
0.7046979865771812 0.223302636618617 0.40091415216265225 0.04569112107458176 0.05485990509358458 0.13424496149116116 -0.024525151303992014 0.01376381715219059 0.08529704066179196 -0.05776940635741078
0.7114093959731543 0.2049991431468034 0.37814547231218165 0.03185281398142514 0.06407321627323632 0.14579368464875797 -0.017647252102285335 0.010400867242609808 0.07923082417480584 -0.05842908968958622
0.7181208053691275 0.18442953284950037 0.35129917555527257 0.01755989014372819 0.07251955996909701 0.15719072628630654 -0.01215160634811252 0.007269984464042946 0.0736222834528801 -0.05908231452479421
0.7248322147651006 0.16527730517862343 0.32669766556816116 0.0038569447890857422 0.08119064909872584 0.16734630555675684 -0.0049650073593051625 0.004587212598699953 0.06856779024689129 -0.05939336504949138
0.7315436241610738 0.1487958072024401 0.3050551566388321 -0.007463542233951931 0.08818524077700891 0.17556603585101402 0.0008044457030038088 0.002533207105881857 0.06412360691172363 -0.05905719269995992
0.7382550335570469 0.13637727746379585 0.28859819689978305 -0.01584364197219132 0.09334770096198265 0.18172080632228774 0.004974595601677567 0.0009137979169063652 0.06051071375466406 -0.05868311792085133
0.7449664429530202 0.12981954714024482 0.27802932856102314 -0.01839023428053349 0.09648534595317286 0.1851496464571648 0.007821045449180913 -0.00022264586421554057 0.05779384664854973 -0.05823913837698081
0.7516778523489933 0.12698009379146002 0.27238186189926933 -0.01842167431634928 0.0979162507196214 0.18636087720526023 0.009471624233982567 -0.0012460542678851398 0.05548628421614808 -0.057978392751918365
0.7583892617449665 0.12368144424539022 0.26710344031286354 -0.019740551822083105 0.09818120171606426 0.18628766276857983 0.010074740663548687 -0.002349003996414192 0.05339350627505904 -0.05809151426788742
0.7651006711409396 0.11900406822388046 0.26057612575629685 -0.022567989308535902 0.09765092037443551 0.18452751824623326 0.010774322502637768 -0.00350406589076938 0.05138658832338585 -0.058394720104924615
0.7718120805369127 0.1122005341934499 0.2530365872516888 -0.028635518864789003 0.09626677524718269 0.18050750428530515 0.01202604620906024 -0.004891742735175844 0.04912779880508373 -0.05891128427543541
0.7785234899328859 0.10343891228632568 0.24334817103620898 -0.036470346463557624 0.09421251777425765 0.17492774834293973 0.013497287205575595 -0.006317244177427152 0.04671515458323722 -0.059349642938091515
0.785234899328859 0.09393763598149152 0.23289135753296558 -0.045016085569982545 0.09255895827162458 0.17040629867660667 0.01471161786664249 -0.007627555354348527 0.0443407259013129 -0.059595836610009945
0.7919463087248322 0.08327838558519873 0.2194892058174888 -0.052932434647091325 0.09021142353652373 0.16661081858851623 0.01381202848453121 -0.008903424271457764 0.04188091013323465 -0.059687758676150185
0.7986577181208053 0.07156965886172827 0.2054527536729822 -0.062313435949525695 0.0873332639372213 0.16324710774370937 0.011419420130733215 -0.010006944767662954 0.03963510103109831 -0.05964899056642421
0.8053691275167785 0.059693706010324254 0.1919536199762179 -0.0725662079555694 0.08454387429999861 0.1602898702701196 0.008797878329877634 -0.010994693586930115 0.03763340150883018 -0.059622788682690414
0.8120805369127516 0.048659142150091 0.17760090973657638 -0.08028262543639438 0.08136951771809581 0.15733451001223508 0.00540452542395653 -0.01154108796045965 0.03617236677811477 -0.05925454269903407
0.8187919463087248 0.038274646134557534 0.1673477057118895 -0.09079841344277445 0.07785637627509265 0.15419364691479642 0.0015191056353888732 -0.011628474139855767 0.03518096436875144 -0.05843791264846297
0.825503355704698 0.025539626113949464 0.1535071572737024 -0.10242790504580346 0.07341605919571743 0.15058536453550714 -0.0037532461440722698 -0.011362091938207794 0.034509110910573994 -0.05723329478698958
0.8322147651006712 0.012289115883252039 0.13876782084876246 -0.11418958908225837 0.06868219839375414 0.14723377351679234 -0.009869376729284077 -0.01090498349143357 0.03408868277075712 -0.055898649753624255
0.8389261744966443 -0.0019750101132602533 0.12385583664561732 -0.12780585687213783 0.06376632212615499 0.14412636778432403 -0.016593723532014062 -0.010262295278777782 0.0337926487848246 -0.05431723934238017
0.8456375838926175 -0.017021941413411686 0.10759022836428966 -0.14163411119111302 0.05843475140696152 0.1410399412960446 -0.024170438482121574 -0.009402108750260534 0.03359672651755342 -0.052400944018074484
0.8523489932885906 -0.03482873156157686 0.0892447562727916 -0.15890221939594532 0.05206905170444516 0.1375035245077394 -0.03336542109884906 -0.00801355112512818 0.03363576853868053 -0.049662870788936886
0.8590604026845637 -0.05520135415212525 0.07061676353311898 -0.1810194718373695 0.04409905078606638 0.13246511091674695 -0.04426700934461421 -0.006289594191661455 0.0339472340088738 -0.046526422392196704
0.8657718120805369 -0.07852409266590228 0.04984315138178068 -0.20689133671358523 0.03529931185899374 0.1262532142612437 -0.05565459054325622 -0.004257018402897162 0.03461075551427772 -0.04312479232007204
0.87248322147651 -0.10516352546552453 0.02263023121981718 -0.23295728215086625 0.025652215570872796 0.11905244786024939 -0.06774801671850379 -0.0019362096211986016 0.035719527453119224 -0.039591946695516425
0.8791946308724832 -0.13823906127134933 -0.01066860711595835 -0.2658095154267403 0.015598875567612958 0.11145297315211829 -0.08025522201689238 0.0007719397284565085 0.037547065202849804 -0.036003185745936785
0.8859060402684563 -0.17570815534055878 -0.049252573010794914 -0.3021637376703227 0.00640074445727626 0.10412002041936587 -0.09131853150481335 0.0037447725157195677 0.03994714999831714 -0.03245760496687801
0.8926174496644295 -0.21544427061483715 -0.0900602984772933 -0.340828242752381 -0.002059768791518329 0.09719919969986571 -0.10131873728290236 0.0070271228864380855 0.0429708615186566 -0.02891661574578043
0.8993288590604027 -0.25607730625272696 -0.1289416369669592 -0.3832129755384947 -0.008821548658857531 0.09167864988493932 -0.10932174720265439 0.01035792988611656 0.0465122262785176 -0.025796366506284484
0.9060402684563759 -0.2945965750794112 -0.1658264263239754 -0.4233667238348471 -0.014218178159513388 0.08699301944483909 -0.11542937576386586 0.013731250687788283 0.05052349406223707 -0.0230609926866605
0.912751677852349 -0.32987748331596417 -0.19967133624414407 -0.46008363038778427 -0.018365151982159884 0.08317144812246766 -0.11990175208678744 0.01693189192514831 0.054732463062170125 -0.020868679211873506
0.9194630872483222 -0.3646703798991206 -0.23302401015906116 -0.49631674963918004 -0.022260360116358895 0.07993404674856827 -0.12445476698128607 0.019965216521470257 0.05899863539048235 -0.019068202347541835
0.9261744966442953 -0.39865291061875574 -0.26552987637612824 -0.5317759448613832 -0.02699200610431171 0.07612453266206799 -0.1301085448706914 0.022778672124572373 0.0632151116749292 -0.017657767425784454
0.9328859060402684 -0.43002306500201465 -0.29401281723863415 -0.5660333127653951 -0.03169783322237694 0.0724111487790777 -0.13580681522383156 0.02518154770121306 0.06715093501699437 -0.01678783961456825
0.9395973154362416 -0.45860468690233014 -0.3177457857547539 -0.5994635880499064 -0.03577826005404837 0.06960737614950774 -0.14116389625760448 0.027092983625565167 0.07075530607724803 -0.0165693388261177
0.9463087248322147 -0.4825732151875166 -0.33763048821795794 -0.6275159421570753 -0.038518854256742674 0.067547549246934 -0.14458525776041936 0.02844954180923966 0.07383829691349972 -0.016939213295020395
0.9530201342281879 -0.4996921814998546 -0.358227898242345 -0.6411564647573642 -0.03922091552257283 0.06721362054382028 -0.14565545158896592 0.029108346441383545 0.07638912780844952 -0.01817243492568243
0.959731543624161 -0.5114744008503903 -0.3720842906359009 -0.6508645110648796 -0.03869714809293147 0.06888567547870951 -0.14627997166457246 0.029400884030302773 0.0788192934476361 -0.020017525387030544
0.9664429530201342 -0.5147036953742689 -0.37254491956194336 -0.6568624711865944 -0.038366619118387596 0.07201283422570237 -0.14874607246247756 0.029659671360997394 0.08140031170026825 -0.022080968978273458
0.9731543624161073 -0.5091020573318328 -0.36137168838134937 -0.6568324262823162 -0.038246299155571324 0.07769213947371878 -0.15418473778486144 0.030299911588899095 0.08397254936355705 -0.023372726185758856
0.9798657718120806 -0.4921271921936445 -0.3405644694702214 -0.6436899149170676 -0.03314926390195783 0.08999097537126188 -0.15628950317517754 0.031044040265668746 0.08630241648847661 -0.02421433595713913
0.9865771812080537 -0.46975043426848423 -0.3149036072260598 -0.6245972613109086 -0.02257381920904167 0.10929505590920433 -0.15444269432728766 0.03234215113830228 0.08876539518202196 -0.024081092905417406
0.9932885906040269 -0.44940759770589317 -0.2848911839211934 -0.613924011490593 -0.008089984129708112 0.134069595462471 -0.1502495637218872 0.03490530960914169 0.0926779766461685 -0.022867357427885128
1.0 -0.44122084492753644 -0.26035632867294545 -0.6220853611821274 0.0058305375010352135 0.16071267486837024 -0.14905159986629982 0.03924063690869571 0.09964263500613019 -0.021161361188738757


==> ref3dNi/RampHipPower.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.14199534730848856 0.0676592708295235 -0.3516499654465006 0.009252387026501031 0.06291398659950312 -0.04440921254650106 0.016125036266708068 0.22346819417421343 -0.19121812164079732
0.006711409395973154 -0.1878677798124141 0.051427863212459374 -0.4271634228372876 0.008694596912987896 0.07480463036440954 -0.057415436538433756 0.017209100079226047 0.2584077366151535 -0.22398953645670136
0.013422818791946308 -0.25498285023977674 0.030430518631237247 -0.5403962191107907 0.013129500339877996 0.09814320120876624 -0.07188420052901023 0.018453147658504455 0.2921509498563722 -0.25524465453936324
0.020134228187919462 -0.3338303869754887 0.011181564748686923 -0.6788423386996644 0.021600195846207294 0.13035430710902116 -0.08715391541660658 0.020171471105819665 0.3238312012739058 -0.28348825906226643
0.026845637583892617 -0.4111760807692276 -0.006708066538672841 -0.8156440949997824 0.030514748124633527 0.16658136579593405 -0.10555186954666698 0.02281729999097995 0.35271509859372563 -0.3070804986117657
0.03355704697986577 -0.4702781278059527 -0.029858113927282492 -0.9106981416846229 0.033056749148996055 0.19240906124228552 -0.1262955629442934 0.026310961321235022 0.37644316753706414 -0.32382124489459413
0.040268456375838924 -0.5142131008963412 -0.06694354278986941 -0.9614826590028129 0.02044365882773634 0.1772842555698283 -0.13639693791435564 0.03116648631710194 0.39628297228488557 -0.3339499996506817
0.04697986577181208 -0.5579766513585389 -0.10714282283485382 -1.008810479882224 0.003295008372545731 0.15080522799344215 -0.14421521124835068 0.03631707835583656 0.41182604856567473 -0.33919189185400167
0.053691275167785234 -0.6075634016383894 -0.14347794488699622 -1.0716488583897825 -0.01239048923981827 0.12908583596311943 -0.153866814442756 0.041818785678273795 0.42609953917749965 -0.34246196782095206
0.060402684563758385 -0.6683047213272748 -0.178302276134852 -1.1583071665196976 -0.022109541656402214 0.11369626723851561 -0.15791535055132006 0.04809132819476268 0.44282689897802857 -0.3466442425885032
0.06711409395973154 -0.7460943246237856 -0.2144593010695376 -1.2777293481780334 -0.023633913759448046 0.10015411176535957 -0.14742193928425565 0.05558819438400714 0.4632493801113495 -0.3520729913433352
0.0738255033557047 -0.8447209538705237 -0.2593899661853305 -1.430051941555717 -0.020242257193852742 0.0940160619729425 -0.134500576360648 0.06456910168836527 0.48835216549550925 -0.3592139621187787
0.08053691275167785 -0.9606311092333972 -0.31592040928191634 -1.6053418091848781 -0.016463458030152714 0.09273841848753324 -0.12566533454783868 0.07299441488056468 0.5174991654797008 -0.37151033571857145
0.087248322147651 -1.078680826798393 -0.36929088097615237 -1.7880707726206335 -0.013126163689913449 0.0952681365514148 -0.12152046393124169 0.0804198389679047 0.5488450703602422 -0.38800539242443277
0.09395973154362416 -1.192092614448289 -0.4104433261367829 -1.9737419027597953 -0.01076890273147415 0.10307292812561815 -0.12461073358856646 0.08368318549345483 0.5768332345036598 -0.4094668635167501
0.10067114093959731 -1.2915900218572398 -0.43647983812047897 -2.1467002055940005 -0.007827485557727842 0.11667949101547617 -0.13233446213093186 0.08228460612963609 0.5995440739735673 -0.4349748617142952
0.10738255033557047 -1.36276851441633 -0.44612848889400725 -2.2794085399386526 -0.0037365404458154007 0.1318556082554795 -0.1393286891471103 0.07521472688972047 0.6089528458709064 -0.4585233920914655
0.11409395973154363 -1.4113980325704831 -0.4459876949028728 -2.3768083702380935 -1.667362036767505e-05 0.14686374885766307 -0.1468970960983984 0.06542610266388721 0.610982873834873 -0.4801306685070987
0.12080536912751677 -1.4422064275570745 -0.4462173275751843 -2.438195527538965 0.002172075105715129 0.16074561956568273 -0.15640146935425248 0.05414368838791743 0.6064499735313951 -0.49816259675556024
0.12751677852348994 -1.4603124121055477 -0.451201794821255 -2.4694230293898407 0.002320553115038861 0.17322562069777844 -0.1685845144677007 0.04302796192456621 0.5963852497941317 -0.5103293259449991
0.1342281879194631 -1.459484023830366 -0.44707362210090684 -2.471894425559825 0.00147146887113541 0.18377679791248763 -0.1808338601702168 0.032201714724765504 0.5796747714377452 -0.5152713419882141
0.14093959731543623 -1.4413910288882403 -0.4306542561095066 -2.452127801666974 0.0003303745035724342 0.19174644102562782 -0.19108569201848297 0.023105136125502 0.558301473395132 -0.512091201144128
0.1476510067114094 -1.4160440616532577 -0.41383985489024155 -2.418248268416274 -0.0003867184537274194 0.19903972116249027 -0.19981315806994512 0.016713418691844884 0.535425052555025 -0.5019982151713354
0.15436241610738255 -1.3924909490321955 -0.39975548320915244 -2.3852264148552385 0.0007189005308446862 0.20752579328159998 -0.2060879922199106 0.012847526339783475 0.5131387675586427 -0.4874437148790758
0.1610738255033557 -1.365335133922493 -0.38360713473051855 -2.3470631331144673 0.005071904534247658 0.2171805951209285 -0.20703678605243317 0.010639800318340395 0.49266443927587783 -0.47138483863919706
0.16778523489932887 -1.3346623540164235 -0.36433033486753275 -2.3049943731653144 0.013334664776911627 0.22870679660433402 -0.2020374670505108 0.009485835235152208 0.4747178842244475 -0.45574621375414304
0.174496644295302 -1.3045795828435258 -0.3497317545418711 -2.2594274111451806 0.026382527420387113 0.24289033767260645 -0.19012528283183225 0.008302013926544135 0.46029487994470836 -0.4436908520916201
0.18120805369127516 -1.2738784255978426 -0.3388686082367367 -2.2088882429589485 0.04427216169718067 0.26094458428924633 -0.172400260894885 0.0079719757877861 0.45050357068228597 -0.4345596191067138
0.18791946308724833 -1.2434264982992207 -0.3261369165594551 -2.1607160800389864 0.06628646829662205 0.28330496108546493 -0.15073202449222084 0.009131702764150252 0.44568159427411325 -0.4274181887458127
0.19463087248322147 -1.2116159979115424 -0.3122992198114781 -2.1109327760116066 0.09121543806011087 0.30959113402292154 -0.1271602579026998 0.011138831949754754 0.4439997004979004 -0.4217220365983909
0.20134228187919462 -1.1714128619923017 -0.29811584786143797 -2.0447098761231652 0.11882320474906541 0.3379355305502052 -0.10028912105207435 0.012867608065418907 0.4430228769523436 -0.41728766082150576
0.2080536912751678 -1.1230266009657206 -0.2751567926849513 -1.9708964092464898 0.1465237575623548 0.3659681075602478 -0.0729205924355382 0.014974615159962209 0.4417738349692368 -0.4118246046493123
0.21476510067114093 -1.0724540918921168 -0.24950759209481777 -1.8954005916894159 0.17322448622510328 0.3941252205436205 -0.04767624809341392 0.018205894239623793 0.44038171087686984 -0.4039699223976222
0.22147651006711408 -1.0303770580516076 -0.23489501465711415 -1.8258591014461012 0.19827316730991976 0.42232632195253117 -0.025779987332691656 0.023646985852246172 0.439830852757501 -0.39253688105300866
0.22818791946308725 -0.9982352779704595 -0.22949539752076242 -1.7669751584201565 0.22094766768299368 0.4499497043262579 -0.008054368960270536 0.02973151527181492 0.4392358767472663 -0.3797728462036364
0.2348993288590604 -0.9694002336695992 -0.22647781369713782 -1.7123226536420604 0.2406664955251712 0.4762035580125781 0.005129433037764336 0.035124834552410125 0.43685300166988905 -0.36660333256506883
0.24161073825503354 -0.9347962859838533 -0.21068895634772566 -1.658903615619981 0.25564581151472215 0.4979951012789966 0.01329652175044771 0.03934326870503979 0.43200430392077205 -0.35331776651069247
0.2483221476510067 -0.8875709858211407 -0.1817619005885539 -1.5933800710537276 0.2659664942283896 0.5137754851860001 0.018157503270778974 0.04288402939900238 0.42581724924788866 -0.3400491904498839
0.2550335570469799 -0.8336516019232427 -0.1528833224889058 -1.5144198813575795 0.2727533009497898 0.5242392440526912 0.02126735784688838 0.04624250119063876 0.417161571424426 -0.32467656904314846
0.26174496644295303 -0.7755155403680298 -0.12194739051603187 -1.4290836902200277 0.27737151869520354 0.5309046679881095 0.023838369402297555 0.04992483974438044 0.4076345879827532 -0.3077849084939923
0.2684563758389262 -0.7258186718018537 -0.09473470052466926 -1.356902643079038 0.2792155171906291 0.5327695685949263 0.025661465786331883 0.05282315067181429 0.39893806070701376 -0.29329175936338514
0.2751677852348993 -0.6863652931791243 -0.08414760006943267 -1.2885829862888158 0.2786251217187044 0.529814448681555 0.027435794755853726 0.05415821032144872 0.3911331156664183 -0.2828166950235208
0.28187919463087246 -0.64867038607723 -0.06857611122730156 -1.2287646609271585 0.276145665482096 0.5235283813039058 0.028762949660286197 0.05489746224734886 0.3854226705600832 -0.2756277460653855
0.2885906040268456 -0.6115451047438403 -0.052158426451616835 -1.1709317830360637 0.2715019264844996 0.5125650059648662 0.03043884700413302 0.05529648317102755 0.380748459007173 -0.27015549266511796
0.2953020134228188 -0.5727394547803856 -0.03547258955698884 -1.1100063200037824 0.2643090355351756 0.4979200062192203 0.030698064851130885 0.0552297232600014 0.37558679524482524 -0.2651273487248224
0.30201342281879195 -0.5372910926056386 -0.01728839002838023 -1.057293795182897 0.2566274967254435 0.4827714324557301 0.030483560995156866 0.05489011728969973 0.36826606208605045 -0.258485827506651
0.3087248322147651 -0.49620352703197335 0.005146959817597052 -0.9975540138815437 0.2488826196759625 0.46757167965663515 0.03019355969528989 0.05292346290177625 0.357040196044074 -0.2511932702405215
0.31543624161073824 -0.45510816115914254 0.030703004492394048 -0.9409193268106791 0.23878766286138922 0.4498393470474168 0.02773597867536165 0.048969971038966505 0.341922342314767 -0.24398240023683399
0.3221476510067114 -0.41994701223157826 0.05470404209073665 -0.8945980665538932 0.22696940778574365 0.43082821857652825 0.023110596994959043 0.043170746594665646 0.3235727687056036 -0.23723127551627232
0.32885906040268453 -0.38737325880609186 0.07749068167896384 -0.8522371992911475 0.21463676471692586 0.4112787515774058 0.01799477785644596 0.035790719348826584 0.30303872270218823 -0.23145728400453505
0.33557046979865773 -0.35384284602163507 0.10595003590303537 -0.8136357279463056 0.20047797788967173 0.3879487194320859 0.013007236347257534 0.027742270148783454 0.2822891958524515 -0.2268046555548846
0.3422818791946309 -0.3237042842313838 0.127714141224883 -0.7751227096876506 0.1847556041527367 0.3610259028083761 0.008485305497097334 0.018459731907090743 0.2620936730405494 -0.2251742092263679
0.348993288590604 -0.2931832253298043 0.14454132203059322 -0.7309077726902018 0.17012848275723602 0.33681063412912765 0.003446331385344392 0.008645521550569012 0.24405465106054972 -0.22676360795941167
0.35570469798657717 -0.2619543709712784 0.1547347173521677 -0.6786434592947245 0.15558284285293258 0.3138467615496486 -0.0026810758437834092 -0.0014828777143677022 0.22932139625708123 -0.23228715168581662
0.3624161073825503 -0.22796606234885436 0.16801747395619954 -0.6239495986539083 0.14163416661442044 0.29329208515904315 -0.010023751930202246 -0.01128227166210627 0.21931893716451983 -0.24188348048873237
0.36912751677852346 -0.1934598050510648 0.18615174209998975 -0.5730713522021194 0.12930811109950244 0.276727106523061 -0.01811088432405611 -0.020843933840023938 0.2130055258316991 -0.25469339351174697
0.37583892617449666 -0.1573014517173149 0.21717965933272382 -0.5317825627673536 0.11803259188083579 0.2631468602610015 -0.02708167649932991 -0.031654933762669 0.20423285035870284 -0.2675427178840408
0.3825503355704698 -0.12166762866731425 0.2527879989919068 -0.49612325632653526 0.10851761671274333 0.2533920656116135 -0.03635683218612683 -0.041597137227048483 0.19982551827414213 -0.28301979272823913
0.38926174496644295 -0.08745167385021332 0.2889933770321286 -0.4638967247325553 0.10156098749048868 0.2477299223567182 -0.04460794737574082 -0.04950208748091213 0.20010870867476283 -0.2991128836365871
0.3959731543624161 -0.04890607428696489 0.33417687215210423 -0.43198902072603407 0.09748213230605697 0.2459211996377469 -0.050956935025632935 -0.0569406172495241 0.20313756869681054 -0.31701880319585873
0.40268456375838924 -0.007447207173287727 0.3854143848953432 -0.40030879924191864 0.09623941927202748 0.24589169829936458 -0.05341285975530963 -0.0640548540768714 0.20658401097528611 -0.3346937191290289
0.4093959731543624 0.03465396526727531 0.43816269733178675 -0.3688547667972361 0.09845729152190581 0.24769514281070354 -0.0507805597668919 -0.07135241335066067 0.20860056252020914 -0.3513053892215305
0.4161073825503356 0.07428159822752094 0.4877118215708353 -0.3391486251157934 0.10382005383845364 0.25235980239786426 -0.04471969472095702 -0.07888587493645141 0.2089682316877087 -0.3667399815606115
0.4228187919463087 0.1094552810566648 0.5289433518142939 -0.31003278970096426 0.11102810963384611 0.2592820127934134 -0.037225793525721154 -0.08601311855756404 0.20862230956551409 -0.3806485466806422
0.42953020134228187 0.1406850503024302 0.5623273681432708 -0.2809572675384103 0.12074445973761572 0.26996610395343756 -0.028477184478206102 -0.09309971058789435 0.20801559215651044 -0.39421501333229914
0.436241610738255 0.16849116294000024 0.5866141379937062 -0.24963181211370575 0.13181259262085404 0.28183152341951156 -0.018206338177803483 -0.09956075376007055 0.207409448520129 -0.4065309560402701
0.44295302013422816 0.1922071737231648 0.5996003424066773 -0.2151859949603477 0.1437939360822322 0.2928962136846088 -0.005308341520144366 -0.10494964295060794 0.20620734795167628 -0.41610663385289215
0.44966442953020136 0.21187750803879568 0.6019361527500495 -0.17818113667245816 0.15625643704869452 0.30332086722655405 0.009192006870834962 -0.10912469853661275 0.20368175300262856 -0.421931150075854
0.4563758389261745 0.2281181715017578 0.5962182842681755 -0.13998194126465982 0.16882178079321636 0.3135336801334376 0.02410988145299514 -0.11103339689013296 0.20033213952000128 -0.42239893330026723
0.46308724832214765 0.24149229621733576 0.5872689049270672 -0.10428431249239573 0.18033394009212553 0.32323852275726406 0.037429357426987026 -0.1099423786887184 0.1967694509093371 -0.4166542082867739
0.4697986577181208 0.2523933726218961 0.5781112842744796 -0.07332453903068731 0.19012496624883649 0.33309386587775713 0.04715606661991581 -0.10544743392590485 0.19333196295603433 -0.404226830807844
0.47651006711409394 0.2593029199713759 0.5657821709831838 -0.04717633104043206 0.1976111043078077 0.34239846142341823 0.05282374719219718 -0.09707050609863124 0.1903116379006555 -0.38445265009791796
0.4832214765100671 0.26126935983172855 0.5470691780477439 -0.024530458384286857 0.20215761317367684 0.34951952422878774 0.05479570211856591 -0.08556728192825892 0.18745962649905906 -0.3585941903555769
0.4899328859060403 0.2567832004112302 0.5230152346187487 -0.009448833796288192 0.20310063183459087 0.3527449120550983 0.053456351614083436 -0.0707769185472119 0.1854258495828015 -0.3269796866772253
0.4966442953020134 0.24231439519567283 0.4954825412477752 -0.010853750856429534 0.20046193391976888 0.35173408057475086 0.04918978726478687 -0.05333613045073715 0.18590943729704687 -0.2925816981985212
0.5033557046979865 0.21706334731274055 0.46280180444298336 -0.028675109817502292 0.19405358798301994 0.34621590113788964 0.04189127482815025 -0.03313534661176238 0.1914164460607392 -0.25768713928426396
0.5100671140939598 0.1799654441308655 0.4213083557543683 -0.061377467492637366 0.18347222188739284 0.33473391336119984 0.032210530413585875 -0.0101145866512835 0.20532892827310448 -0.2255581015756715
0.5167785234899329 0.13149347340243717 0.37467606187997665 -0.11168911507510232 0.16879452973515657 0.31610045781439766 0.021488601655915457 0.015571173951365903 0.2308807012726796 -0.1997383533699478
0.5234899328859061 0.07074941470554004 0.3257937657739394 -0.18429493636285937 0.15097483916600657 0.2921545353245848 0.00979514300742837 0.04397741777800941 0.2701086005559086 -0.18215376499988978
0.5302013422818792 -0.002539016343185148 0.27817369361116323 -0.28325172629753353 0.13030898556998338 0.2626666007891285 -0.0020486296491617206 0.07443739780623347 0.32317831607636716 -0.17430352046390019
0.5369127516778524 -0.08609863661150251 0.22579547169361747 -0.3979927449166225 0.1080592763651951 0.22979175368671664 -0.013673200956326431 0.10665531913342359 0.3869461126480127 -0.17363547438116556
0.5436241610738255 -0.17868148317389906 0.16597680277801805 -0.5233397691258161 0.0856930133725263 0.19675451623264517 -0.02536848948759257 0.13902472466819057 0.45592314384258226 -0.17787369450620114
0.5503355704697986 -0.27919749931083676 0.101334589175608 -0.6597295877972815 0.06457293451032006 0.164946419298922 -0.035800550278281884 0.16971386925445323 0.5241836394267315 -0.18475590091782504
0.5570469798657718 -0.38019929468687025 0.03125336052652722 -0.7916519499002677 0.04578204482589934 0.1352301404715653 -0.04366605081976663 0.19626474125486829 0.5842560846820528 -0.1917266021723162
0.5637583892617449 -0.47745194958653264 -0.035035746160668235 -0.9198681530123971 0.03039963683877749 0.10813356736018619 -0.047334293682631215 0.21625192448667727 0.629599556945448 -0.1970957079720935
0.5704697986577181 -0.5659114692196419 -0.09058836538943987 -1.0412345730498438 0.01915536795316188 0.08594469163445474 -0.04763395572813099 0.22721694087366612 0.6537154874778461 -0.19928160573051396
0.5771812080536912 -0.6430276304407573 -0.13038083596468852 -1.155674424916826 0.012102530567507335 0.069787402713224 -0.04558234157820933 0.22732050819030328 0.6535440017556816 -0.19890298537507503
0.5838926174496644 -0.7043226563387389 -0.1545047773299415 -1.2541405353475363 0.00851104793130936 0.059935817649101567 -0.04291372178648284 0.2156450231033166 0.6282660442810418 -0.1969759980744086
0.5906040268456376 -0.7470594814831804 -0.1634654850535947 -1.3306534779127661 0.007835137683401976 0.0565418319364316 -0.040871556569627654 0.1934862300084852 0.5826931215751687 -0.19572066155819828
0.5973154362416108 -0.7697933806112531 -0.16101433106150997 -1.3785724301609963 0.009172054745520035 0.06038156146324555 -0.042037451972205486 0.16382273029798042 0.5272886444441622 -0.19964318384820137
0.6040268456375839 -0.776115455515111 -0.15031812801415345 -1.4019127830160685 0.011471727582617183 0.07418282389605642 -0.051239368730822056 0.12945093484325731 0.4737302637400337 -0.21482839405351906
0.610738255033557 -0.7733091837896395 -0.14272673943127157 -1.4038916281480076 0.015521660644031304 0.07966216624660535 -0.04861884495854274 0.09433110047944092 0.43229767400212843 -0.24363547304324656
0.6174496644295302 -0.7608494973528426 -0.13753938899082285 -1.3841596057148622 0.019562970598424295 0.08632084195361647 -0.04719490075676788 0.06180578159801858 0.40850778949572325 -0.2848962262996861
0.6241610738255033 -0.7442989767546236 -0.13759046763864147 -1.3510074858706058 0.023134156789415966 0.09205221246421033 -0.0457838988853784 0.03516412985270472 0.4014223903087835 -0.33109413060337406
0.6308724832214765 -0.7287975837328224 -0.14548147022737823 -1.3121136972382668 0.025992395329445996 0.09396104731316145 -0.04197625665426945 0.016161517532688616 0.40587598066982344 -0.3735529456044462
0.6375838926174496 -0.7093912776439196 -0.15737916023782028 -1.261403395050019 0.027287609078213627 0.09298220652731337 -0.03840698837088611 0.005221357245283307 0.4158873191370662 -0.40544460464649956
0.6442953020134228 -0.6992314142857146 -0.1758130418944326 -1.2226497866769965 0.026505787355051894 0.08908590023918309 -0.0360743255290793 0.0019403082014674998 0.4252535838423507 -0.42137296743941566
0.6510067114093959 -0.6988925408478891 -0.19469302879942918 -1.203092052896349 0.02394406372936206 0.08149720648498487 -0.03360907902626075 0.004959848251180236 0.43132359658899133 -0.42140390008663087
0.6577181208053691 -0.7065854507315851 -0.21702056706617417 -1.196150334396996 0.020342709034624196 0.07145751964362063 -0.03077210157437223 0.011579365179283574 0.4324103872506428 -0.4092516568920756
0.6644295302013423 -0.7221503502410836 -0.24181913575317793 -1.2024815647289895 0.016903558735456514 0.06158995125139347 -0.027782833780480444 0.019392705674450873 0.42801525765596676 -0.389229846307065
0.6711409395973155 -0.7427648373171032 -0.261412903339233 -1.2241167712949734 0.013195766580606385 0.052369174051891884 -0.02597764089067911 0.026361340552909972 0.4197609084543424 -0.3670382273485225
0.6778523489932886 -0.7670183375741662 -0.27053952807537746 -1.2634971470729548 0.009013740490238582 0.04379344603207419 -0.02576596505159703 0.030787372735891008 0.40893252768842836 -0.34735778221664637
0.6845637583892618 -0.7805657241708005 -0.2648840938766631 -1.296247354464938 0.005251197407069346 0.03721952136115239 -0.026717126547013702 0.03179994576115149 0.3966971118160237 -0.33309722029372074
0.6912751677852349 -0.7734138490266377 -0.25294308727120296 -1.2938846107820723 0.0021399885230048462 0.033394287711839374 -0.029114310665829684 0.029183727869392738 0.38318636742971 -0.3248189116909246
0.697986577181208 -0.7469901263370718 -0.2244431546440342 -1.2695370980301095 -0.0011339773046178687 0.030947217417880264 -0.033215172027116 0.023480310647549303 0.3686025490398343 -0.3216419277447357
0.7046979865771812 -0.7037805109244518 -0.19631943801133456 -1.2112415838375692 -0.004743294338020679 0.028852805449782453 -0.03833939412582381 0.0165827000706204 0.3543187287883654 -0.3211533286471246
0.7114093959731543 -0.6466004587622103 -0.1713348000154481 -1.1218661175089726 -0.00845312542650104 0.029014800845490442 -0.045921051698492525 0.009964697823070565 0.3419437857405189 -0.32201439009437777
0.7181208053691275 -0.5803322414937402 -0.1466424784790748 -1.0140220045084056 -0.011991135110306111 0.030322934973622782 -0.054305205194235005 0.004594915953249942 0.3321430865636426 -0.3229532546571427
0.7248322147651006 -0.5180146915211136 -0.11640908162210906 -0.9196203014201181 -0.015804052395435413 0.029972402623726503 -0.06158050741459733 0.0010293431357787295 0.3254130286340788 -0.3233543423625213
0.7315436241610738 -0.46163084309405705 -0.09690988800915934 -0.8263517981789548 -0.01840340063400589 0.02999514524229041 -0.06680194651030219 -0.0002966032500682155 0.32264510855702794 -0.3232383150571643
0.7382550335570469 -0.4164890683625832 -0.08475195068018188 -0.7482261860449846 -0.01970801188192504 0.030680837003753684 -0.07009686076760377 0.0005594473085090514 0.3236298601258694 -0.32251096550885133
0.7449664429530202 -0.38935036881709667 -0.08341529274060167 -0.6952854448935917 -0.019949451154814005 0.030663054811940326 -0.07056195712156833 0.0027500673034272787 0.32782062295037306 -0.32232048834351845
0.7516778523489933 -0.37473085742465306 -0.08130023636362171 -0.6681614784856844 -0.019418038649229512 0.029912450537390885 -0.0687485278358499 0.005128642280196629 0.3331979634658377 -0.3229406789054445
0.7583892617449665 -0.35905771768532774 -0.0762937152945749 -0.6418217200760805 -0.01883159939011352 0.028746311062370165 -0.0664095098425972 0.006781436058275596 0.33627636855849435 -0.3227134964419432
0.7651006711409396 -0.33991312326177275 -0.07087099034661715 -0.6089552561769284 -0.018438605601454845 0.02685925445684856 -0.06373646565975825 0.007406765615755977 0.33608940329291076 -0.3212758720613988
0.7718120805369127 -0.31493646472410947 -0.05592360413142089 -0.573949325316798 -0.018181273859393908 0.024325656849880646 -0.06068820456866846 0.006547373456410565 0.3322925305899887 -0.3191977836771676
0.7785234899328859 -0.2861483147109093 -0.03880605911572721 -0.5334905703060914 -0.017871032267328064 0.021610841004854393 -0.05735290553951052 0.003927381531620032 0.324812799848734 -0.31695803678549395
0.785234899328859 -0.25712189461086327 -0.019591951185419648 -0.49465183803630686 -0.017717895169078884 0.01922670658978796 -0.054662496927945725 -0.00017494242891463377 0.3144021141901383 -0.3147519990479676
0.7919463087248322 -0.22545823020592756 -0.014138725398862517 -0.4367777350129926 -0.017235036513515926 0.017103049582698558 -0.05157312260973041 -0.005399570848270772 0.3009225705533795 -0.311721712249921
0.7986577181208053 -0.19224816252574115 -0.0017887702992682164 -0.3827075547522141 -0.016552915865723168 0.015387594058468838 -0.048493425789915175 -0.011231471293780472 0.28433384096659386 -0.30679678355415485
0.8053691275167785 -0.16054983976593448 0.021102170964008127 -0.3422018504958771 -0.015788195508135663 0.014038361212570533 -0.04561475222884186 -0.01725519705073533 0.2654352383746978 -0.2999456324761684
0.8120805369127516 -0.1336594146227717 0.022605530496856013 -0.2899243597423994 -0.014766600929048034 0.012932487641845743 -0.04246568949994181 -0.02288828323993055 0.24580450036569998 -0.29158106684556107
0.8187919463087248 -0.11118747099562308 0.05251190744876162 -0.2748868494400078 -0.01335383071906012 0.012323539035580021 -0.03903120047370026 -0.027795342288609106 0.22720485689519257 -0.28279554147241076
0.825503355704698 -0.08307208263487431 0.07756020741221673 -0.24370437268196535 -0.01165693345076214 0.011994633776146072 -0.03530850067767036 -0.03189684602917268 0.21075120815136605 -0.2745449002097114
0.8322147651006712 -0.05615950564719942 0.09192405836192634 -0.20424306965632516 -0.009912834165341057 0.011852542362287768 -0.03167821069296988 -0.03553771388191812 0.19665181555520664 -0.26772724331904285
0.8389261744966443 -0.029160421108369083 0.10948483088934399 -0.16780567310608216 -0.008113028433106281 0.011608962365253307 -0.02783501923146587 -0.03850294520450346 0.1845755319063971 -0.26158142231540404
0.8456375838926175 -0.004760796872927864 0.11976314419736385 -0.12928473794321957 -0.0062536743524569584 0.011477938062916153 -0.023985286767830072 -0.04125189319924687 0.17392134018666822 -0.256425126585162
0.8523489932885906 0.020730215115150025 0.13494808181435058 -0.09348765158405052 -0.004324896374202968 0.011730464227108581 -0.02038025697551452 -0.04436487365996822 0.16343671713863742 -0.2521664644585738
0.8590604026845637 0.04502655254959915 0.16270903859452415 -0.07265593349532587 -0.002435729086512969 0.012344646027858806 -0.017216104200884746 -0.047673690832690886 0.1523784995939389 -0.24772588125932066
0.8657718120805369 0.0678948927249851 0.19217563750240832 -0.056385852052438123 -0.0008149096771616821 0.01313571225810541 -0.014765531612428773 -0.05113960328469185 0.14079768234465279 -0.2430768889140365
0.87248322147651 0.09040715744222498 0.20827915586824364 -0.027464840983793676 0.00038941895128600786 0.014223757431116769 -0.013444919528544754 -0.0550562638428274 0.1291939331280451 -0.23930646081369988
0.8791946308724832 0.11819975650446436 0.24070420655501878 -0.004304693546090074 0.0010545157012694726 0.01576145799685312 -0.013652426594314175 -0.05921964912651904 0.119209831663246 -0.23764912991628406
0.8859060402684563 0.14471974279554528 0.2763282224199247 0.013111263171165843 0.0014949470366762546 0.018335172689717093 -0.015345278616364583 -0.06334064096139422 0.11150176232239975 -0.23818304424518819
0.8926174496644295 0.16622625702994437 0.3080466711700298 0.024405842889858947 0.0017437830783170057 0.021291806371407658 -0.01780424021477365 -0.06729592354192573 0.10624895736745202 -0.2408408044513035
0.8993288590604027 0.18165151528197648 0.3372083329781804 0.02609469758577257 0.0021536141963295675 0.02421133437301617 -0.019904105980357033 -0.07037842488929481 0.1027187228060298 -0.24347557258461944
0.9060402684563759 0.18798868989292322 0.35436536178005473 0.02161201800579171 0.0028281539300351534 0.026765006357129074 -0.021108698497058768 -0.07194037915315558 0.10036221313039555 -0.2442429714367067
0.912751677852349 0.18390597857003907 0.35396509303414647 0.013846864105931667 0.0038154381027665483 0.02907040235003225 -0.02143952614449915 -0.07269693211889872 0.0982129809920084 -0.24360684522980583
0.9194630872483222 0.17497840926362082 0.3473572124659005 0.002599606061341131 0.004776109362671222 0.03111383604597994 -0.021561617320637494 -0.07298042310886266 0.09640168049961925 -0.24236252671734457
0.9261744966442953 0.16247084061739397 0.33793458114482167 -0.012992899910033745 0.005606122791129256 0.03347658696329863 -0.022264341381040116 -0.07270243103683857 0.09438864507660313 -0.23979350715028028
0.9328859060402684 0.14506003802970804 0.3240740903134025 -0.03395401425398639 0.0064472985598788375 0.036079699258629035 -0.02318510213887136 -0.07142917241935547 0.09128236946816866 -0.2341407143068796
0.9395973154362416 0.12436023082981093 0.30825588122247205 -0.05953541956285016 0.007895674229336224 0.03884339892705155 -0.023052050468379097 -0.06857783262109689 0.08626884491142194 -0.2234245101536157
0.9463087248322147 0.09867167000429367 0.28512888867178143 -0.08778554866319413 0.009735209267115064 0.041965895111869045 -0.02249547657763892 -0.06355126372322363 0.07935231756292892 -0.20645484500937616
0.9530201342281879 0.06856237414801226 0.25517663807590907 -0.11805188977988455 0.011568566909907051 0.045037299837133726 -0.02190016601731962 -0.056063981754492856 0.07223316325347011 -0.1843611267624558
0.959731543624161 0.03664529398779999 0.22687727703453697 -0.15358668905893702 0.013079648905785978 0.04757568711989259 -0.021416389308320627 -0.04613492239080168 0.0678292955917395 -0.16009914037334286
0.9664429530201342 0.003411068631497703 0.19832525207178664 -0.19150311480879123 0.01441374393344866 0.050458778903430604 -0.021631291036533287 -0.03412541307884613 0.07055987012949065 -0.1388106962871829
0.9731543624161073 -0.031230608178831984 0.16594304336993004 -0.22840425972759404 0.015246219338611313 0.05365076645505216 -0.023158327777829536 -0.0213197082460483 0.08437329506356371 -0.1270127115556603
0.9798657718120806 -0.063452000032237 0.1339934158725675 -0.2608974159370415 0.015545801833620974 0.055622549587158954 -0.024530945919917002 -0.008628158176417081 0.11016591967224806 -0.12742223602508224
0.9865771812080537 -0.09049782073704606 0.10563823346859728 -0.2866338749426894 0.014825978378930621 0.056992527328597074 -0.027340570570735835 0.0025557167581838967 0.144311026440929 -0.13919959292456122
0.9932885906040269 -0.11468706843039174 0.08358366794993878 -0.3129578048107223 0.012824758504329485 0.058786673861070476 -0.0331371568524115 0.01115716813005614 0.182031101314371 -0.15971676505425875
1.0 -0.1413498407246377 0.06878835185080967 -0.35148803330008505 0.009720137662111796 0.06309732269716606 -0.04365704737294247 0.016266352544140765 0.21956371460580243 -0.18703100951752089


==> ref3dNi/RampKneeAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 35.03955900621119 40.430972702334884 29.6481453100875 3.494404734451344 8.680502267119834 -1.6916927982171468 -2.5447187083436846 10.206913981247773 -15.296351397935144
0.006711409395973154 35.7598815582142 41.10442570101027 30.415337415418122 3.676961141866965 8.895151722078554 -1.5412294383446228 -2.70712697859088 10.00041191991814 -15.4146658770999
0.013422818791946308 36.48038933400027 41.779265091590084 31.18151357641046 3.8338299668611975 9.081493689036774 -1.4138337553143798 -2.697150065995111 9.987048525238185 -15.381348657228406
0.020134228187919462 37.18881446496315 42.441895017519016 31.93573391240729 3.9612814524470905 9.235022389203248 -1.3124594843090676 -2.502343121144135 10.174606200211981 -15.17929244250025
0.026845637583892617 37.87380132699711 43.079380216087955 32.668222437906266 4.0568771556594045 9.353390542559094 -1.2396362312402855 -2.11716443045646 10.564778080431164 -14.799106941344085
0.03355704697986577 38.518293761029355 43.67078385910626 33.36580366295245 4.120760182487247 9.440208723314509 -1.1986883583400134 -1.5333091538149433 11.160131987087318 -14.226750294717206
0.040268456375838924 39.11581031167064 44.21658848780351 34.01503213553777 4.154953775869493 9.498554616589761 -1.188647064850775 -0.8127681459432795 11.8774228837344 -13.502959175620958
0.04697986577181208 39.65678567954756 44.70942768326485 34.60414367583027 4.165907717088254 9.536126269211294 -1.2043108350347849 -0.030013844928925174 12.64982271593941 -12.70985040579726
0.053691275167785234 40.13211205552546 45.14416180488937 35.12006230616155 4.154896377994079 9.554755464502803 -1.2449627085146453 0.7577720364222478 13.42293950062162 -11.907395427777125
0.060402684563758385 40.52638722886881 45.50536711469306 35.54740734304457 4.1213113425440815 9.553570227160906 -1.3109475420727428 1.4896875557713956 14.131546351434327 -11.152171239891537
0.06711409395973154 40.8242123223144 45.780995005917966 35.86742963871084 4.0616128592757805 9.523891501009077 -1.4006657824575157 2.1051191285236306 14.711501913227243 -10.501263656179981
0.0738255033557047 41.01776290383094 45.95959552113632 36.07593028652556 3.9757000027512674 9.461724093221749 -1.510324087719214 2.585464894894324 15.150807177072666 -9.979877387284018
0.08053691275167785 41.10319838537108 46.034797997082386 36.171598773659774 3.86312486990996 9.364116474071439 -1.637866734251519 2.932346983891786 15.448558575927787 -9.583864608144214
0.087248322147651 41.07503756721831 46.000348978785674 36.149726155650946 3.7236337183856536 9.227701750169004 -1.7804343133976968 3.1577672688371066 15.615245510482175 -9.299710972807961
0.09395973154362416 40.931603134770086 45.85503997241342 36.00816629712675 3.5591376696680372 9.052475429429908 -1.9342000900938343 3.294084228105938 15.691222757417568 -9.103054301205693
0.10067114093959731 40.680585585059774 45.60564027714137 35.75553089297818 3.375236671649509 8.845518193935456 -2.095044850636438 3.380730136736284 15.725453068439352 -8.963992794966783
0.10738255033557047 40.32890879569802 45.25769905065989 35.40011854073615 3.181732408192643 8.618803965600899 -2.255339149215613 3.45475039740298 15.75806348840522 -8.84856269359926
0.11409395973154363 39.88638827935025 44.81834845747825 34.95442810122225 2.9818003420776193 8.37636979511283 -2.4127691109575897 3.531434510466463 15.80519506881953 -8.742326047886605
0.12080536912751677 39.36295162921896 44.30179017980219 34.424113078635735 2.7844163565064557 8.130624604183692 -2.561791891170781 3.610720607084638 15.861743170819858 -8.640301956650584
0.12751677852348994 38.76816863979325 43.71548840821843 33.82084887136808 2.5961954324245857 7.891194011103902 -2.698803146254731 3.68753973469952 15.922901044251343 -8.547821574852303
0.1342281879194631 38.10947208025903 43.06621464619289 33.15272951432517 2.420319154649212 7.661443235877048 -2.820804926578624 3.7466877418288984 15.972991596446267 -8.47961611278847
0.14093959731543623 37.393164412855924 42.356433459699645 32.429895366012204 2.2596180078155244 7.443318688183879 -2.92408267255283 3.7790162434462995 16.004969667230995 -8.446937180338395
0.1476510067114094 36.63075114844304 41.602654486196414 31.658847810689664 2.1162278783481354 7.239376421209432 -3.0069206645131605 3.7646920434782656 15.994807537039886 -8.465423450083353
0.15436241610738255 35.83015236983619 40.815464612946435 30.84484012672595 1.9857317993936148 7.043888144642472 -3.0724245458552426 3.691996839205469 15.926134467803323 -8.542140789392384
0.1610738255033557 34.99259664568484 39.98962608853916 29.99556720283052 1.865861452888545 6.854532875409616 -3.1228099696325256 3.5703508365570316 15.81089740445951 -8.670195731345448
0.16778523489932887 34.122841081328914 39.13291258759379 29.11276957506404 1.7512542338901151 6.665334195988066 -3.1628257282078365 3.4068231375505436 15.654918644008465 -8.84127236890738
0.174496644295302 33.22750897355731 38.2544694594542 28.200548487660427 1.6352766804053285 6.470021148360005 -3.199467787549348 3.2051303622757654 15.46119517600108 -9.05093445144955
0.18120805369127516 32.3091496213542 37.35628047967752 27.26201876303088 1.5140222484541523 6.266103448753232 -3.238058951844928 2.9810919712388992 15.246289754004518 -9.284105811526722
0.18791946308724833 31.36690053218835 36.43459726678199 26.299203797594707 1.3861676823071687 6.054461299956578 -3.2821259353422407 2.7468673432756683 15.02627429400761 -9.532539607456272
0.19463087248322147 30.405803512721086 35.49889727272145 25.31270975272072 1.2499810928230992 5.8329742627279275 -3.3330120770817286 2.516775964295717 14.811953333219801 -9.778401404628365
0.20134228187919462 29.426843686689736 34.54671941752464 24.30696795585483 1.1051456430933628 5.603402710010039 -3.3931114238233135 2.3018015197284893 14.614861619848485 -10.011258580391507
0.2080536912751678 28.431922984145515 33.58084266224197 23.283003306049057 0.9500674834757599 5.365548910306229 -3.4654139433547098 2.1111717399335808 14.441296026127024 -10.218952546259864
0.21476510067114093 27.425418147206386 32.604569677517574 22.2462666168952 0.7894377541623239 5.124445914747024 -3.5455704064223754 1.9437288225645106 14.291135624435809 -10.403677979306787
0.22147651006711408 26.411770896383047 31.62457812871798 21.19896366404811 0.6279137058818632 4.8869878214632 -3.6311604096994734 1.7959576698973168 14.158343884581665 -10.566428544787033
0.22818791946308725 25.392976496171837 30.639450034114223 20.14650295822945 0.46829578875012173 4.655554192951489 -3.718962615451246 1.6675365751218072 14.040073829614876 -10.70500067937126
0.2348993288590604 24.370953147970624 29.648969470427346 19.092936825513902 0.3124203154476341 4.430570249033075 -3.8057296181378075 1.5618088863124924 13.939822981874153 -10.816205209249167
0.24161073825503354 23.346428570039077 28.65175787256795 18.041099267510205 0.1679885135548236 4.2224001418820745 -3.886423114772427 1.4744516032876183 13.853233067822586 -10.904329861247351
0.2483221476510067 22.321086312059684 27.647706640430002 16.994465983689366 0.03274676303972655 4.0262000592729725 -3.9607065331935196 1.4205411011338533 13.797487535189997 -10.95640533292229
0.2550335570469799 21.303449195186673 26.64817400478845 15.958724385584892 -0.08451852519765934 3.8492064592853428 -4.018243509680661 1.3788799207081028 13.747907231952793 -10.990147390536587
0.26174496644295303 20.294854141342583 25.655873757617385 14.93383452506778 -0.18618941294621152 3.6891303483605027 -4.061509174252926 1.349050267364348 13.704562606180488 -11.006462071451793
0.2684563758389262 19.30518783623052 24.679622285501473 13.930753386959566 -0.2666867371461919 3.5502696155428377 -4.083643089835221 1.3029034558029378 13.640756404113473 -11.034949492507598
0.2751677852348993 18.33852711659511 23.725155865023268 12.951898368166953 -0.32422767941000663 3.4335495938157883 -4.082004952635802 1.2356546749364292 13.550949056941729 -11.079639707068871
0.28187919463087246 17.39572573193269 22.793280992879723 11.998170470985656 -0.36359803111842914 3.335381045631929 -4.062577107868787 1.150028521772479 13.445383545334527 -11.14532650178957
0.2885906040268456 16.480733654174838 21.888534673690398 11.072932634659278 -0.39037250404185286 3.2518182350645275 -4.032563243148234 1.0506820871343823 13.337489090966896 -11.236124916698133
0.2953020134228188 15.593450068086753 21.012534243461914 10.174365892711592 -0.40455592307363036 3.1864876232760633 -3.9955994694233237 0.9416587898411766 13.239016208477164 -11.355698628794812
0.30201342281879195 14.737510785776815 20.1709542875077 9.304067284045928 -0.40388188486389637 3.1372504725587786 -3.9450142422865717 0.8054995965803754 13.12654661388194 -11.51554742072119
0.3087248322147651 13.90639999319132 19.35776047713793 8.455039509244711 -0.39883698007836943 3.0999483161372074 -3.897622276293946 0.6757291483998229 13.053824216046161 -11.702365919246516
0.31543624161073824 13.102840462295225 18.57590852629083 7.629772398299616 -0.3890828589935668 3.075589099072926 -3.8537548170600595 0.5483462389682773 13.007693162594034 -11.91100068465748
0.3221476510067114 12.328151398813354 17.828187906370797 6.828114891255911 -0.3730041713543709 3.0612105250589625 -3.8072188677677046 0.42041702480873067 12.964031320663732 -12.12319727104627
0.32885906040268453 11.57790652978448 17.109178054702372 6.0466350048665864 -0.3558445665721789 3.051947514282296 -3.7636366474266536 0.30738604905303774 12.920356797320125 -12.305584699214048
0.33557046979865773 10.849311735203505 16.417054044494133 5.2815694259128785 -0.3390247140774242 3.0442895938677252 -3.7223390220225734 0.21938397186210293 12.868811211613783 -12.430043267889578
0.3422818791946309 10.14561480981328 15.753550473482541 4.537679146144019 -0.319866435298818 3.03976497107603 -3.6794978416736663 0.1481714884308105 12.778879095662036 -12.482536118800416
0.348993288590604 9.462410260408369 15.114709593894624 3.810110926922114 -0.3040418223195359 3.0373933796770527 -3.6454770243161243 0.0922175457904295 12.666758515230985 -12.482323423650126
0.35570469798657717 8.799453881462355 14.501904167367414 3.0970035955572968 -0.28966619377214525 3.040753769331562 -3.620086156875853 0.051309437457445366 12.544095336602457 -12.441476461687564
0.3624161073825503 8.155339917343372 13.912750367572102 2.3979294671146443 -0.27658733532994273 3.0514016185399946 -3.60457628919988 0.02261880334820086 12.419069165009871 -12.373831558313471
0.36912751677852346 7.531230659001908 13.348728969856044 1.713732348147773 -0.26417475197334894 3.070134044795872 -3.59848354874257 -0.008859385828226986 12.28679719406478 -12.304515965721235
0.37583892617449666 6.924471784615797 12.810631900107122 1.0383116691244716 -0.2527014622837132 3.0944687300139466 -3.599871654581373 -0.035712891849042284 12.174521167603656 -12.245946951301741
0.3825503355704698 6.339945849114936 12.300209100172545 0.3796825980573262 -0.24225958285464194 3.122127508755743 -3.6066466744650274 -0.06567571276418328 12.072269551968132 -12.203620977496497
0.38926174496644295 5.780397695190713 11.8162049547269 -0.2554095643454728 -0.2320583126377372 3.152724264811395 -3.61684089008687 -0.1003600773785207 11.972749766092623 -12.173469920849666
0.3959731543624161 5.246087206083486 11.3595502844523 -0.8673758722853284 -0.22479273373351688 3.1815328768937814 -3.6311183443608153 -0.12446160833159595 11.888935254191093 -12.137858470854287
0.40268456375838924 4.7409550030833545 10.93168287280673 -1.4497728666400214 -0.22091361862103467 3.207685123448644 -3.6495123606907134 -0.1367054344331433 11.823938511920417 -12.097349380786703
0.4093959731543624 4.272527393255245 10.534395786471595 -1.9893409999611054 -0.22085156553837113 3.2296256961337915 -3.6713288272105333 -0.13936047448413852 11.776385965721007 -12.055106914689285
0.4161073825503356 3.8443063537176707 10.171900633051287 -2.4832879256159464 -0.22426414717300994 3.247244652948015 -3.695772947294035 -0.1268851148748724 11.751285048580284 -12.005055278330028
0.4228187919463087 3.4639924303277896 9.845906880233171 -2.917922019577592 -0.23253757874150624 3.257696578167582 -3.722771735650594 -0.10255162152375603 11.749123330431182 -11.954226573478692
0.42953020134228187 3.1366172860283204 9.559333613964917 -3.286099041908276 -0.24446417843553297 3.262085072169745 -3.751013429040811 -0.06789365622576868 11.770368853965843 -11.90615616641738
0.436241610738255 2.862048436978339 9.314266062344249 -3.5901691883875713 -0.2627777352333708 3.2573619248953225 -3.7829173953620643 -0.017248698256145382 11.822872963965075 -11.857370360477365
0.44295302013422816 2.645724578001028 9.114072301499565 -3.82262314549751 -0.2865589748151234 3.2440118218415694 -3.8171297714718158 0.03931593956952524 11.88972942207094 -11.811097542931892
0.44966442953020136 2.489503774481357 8.962322191444757 -3.983314642482043 -0.3167766584103832 3.2215617445005535 -3.8551150613213196 0.09712174673391924 11.963796340982459 -11.769552847514621
0.4563758389261745 2.3961650837856228 8.863158748715797 -4.070828581144552 -0.3528852137902092 3.191464256544992 -3.8972346841254106 0.14988778148318077 12.03363811580968 -11.73386255284332
0.46308724832214765 2.3655960545388863 8.819096010045666 -4.087903900967893 -0.3950564881911151 3.153339163800411 -3.943452140182641 0.20007956084177458 12.101800091590043 -11.701640969906492
0.4697986577181208 2.396641235653342 8.833470543321127 -4.040188072014442 -0.4438759412801089 3.1067290202103566 -3.994480902770574 0.24580546924006816 12.161445099194395 -11.66983416071426
0.47651006711409394 2.4934637598801666 8.910745767037522 -3.9238182472771883 -0.4986658706062952 3.0526845765150776 -4.0500163177276685 0.28136294978670806 12.201937177483943 -11.639211277910528
0.4832214765100671 2.656411326473914 9.056180550478771 -3.7433578975309443 -0.5587925757602012 2.9929864624397307 -4.110571613960133 0.3054801641613521 12.223309174227238 -11.612348845904533
0.4899328859060403 2.891612733674046 9.275410582144337 -3.492185114796245 -0.6262735606858703 2.925294088093562 -4.177841209465302 0.3159800958744986 12.223472130621106 -11.591511938872108
0.4966442953020134 3.1989191896077402 9.571715123406051 -3.1738767441905713 -0.6984540761458721 2.8539755618899525 -4.250883714181697 0.31333799629135456 12.207548269829159 -11.580872277246451
0.5033557046979865 3.587851156326652 9.955196238891126 -2.7794939262378215 -0.7752270890502586 2.7804565494173588 -4.3309107275178755 0.28957224026289724 12.166789343039996 -11.587644862514201
0.5100671140939598 4.065366479897447 10.43489183315266 -2.304158873357766 -0.8542111180291108 2.7069965688415496 -4.415418804899771 0.24500510518307136 12.105405740211799 -11.615395529845655
0.5167785234899329 4.6353009718379266 11.016572484318642 -1.745970540642789 -0.9337014418361196 2.6363927552855078 -4.503795638957747 0.17740716143468205 12.021658631993615 -11.666844309124253
0.5234899328859061 5.314696236647352 11.716482464846756 -1.0870899915520509 -1.0121085247060453 2.571484702920122 -4.595701752332213 0.08002063646629794 11.909886944626798 -11.749845671694203
0.5302013422818792 6.1068967397195895 12.548341747611449 -0.3345482681722691 -1.0860253900343217 2.5165484569985583 -4.688599237067201 -0.0462884422568688 11.770790038120301 -11.863366922634038
0.5369127516778524 7.026590485796267 13.52526045562588 0.5279205159666542 -1.152057073000681 2.475743581207098 -4.7798577272084595 -0.20584178021870841 11.59712775406196 -12.008811314499377
0.5436241610738255 8.07959089910124 14.65714197651181 1.50203982169067 -1.209033260959052 2.4520117382259112 -4.870078260144015 -0.4008648917573327 11.384204031360047 -12.185933814874714
0.5503355704697986 9.279833433491467 15.959252006715822 2.6004148602671115 -1.2535965393067647 2.450417589351151 -4.95761066796468 -0.633858921216668 11.122947648024665 -12.390665490458
0.5570469798657718 10.636932665881162 17.441582326773364 3.832283004988957 -1.2848078966213683 2.472836266558896 -5.042452059801633 -0.9079927547959469 10.806648728782676 -12.62263423837457
0.5637583892617449 12.158576500044035 19.10841638378297 5.2087366163050985 -1.3015465335992895 2.5212993838262054 -5.124392451024785 -1.2238475232954034 10.42875341656645 -12.876448463157255
0.5704697986577181 13.846728302899932 20.955120268143112 6.738336337656749 -1.3034798653994195 2.5967010141708817 -5.203660744969721 -1.5754081742020634 9.994192901392552 -13.14500924979668
0.5771812080536912 15.706338382436396 22.979838268766894 8.432838496105898 -1.291596342522268 2.697366825009597 -5.2805595100541325 -1.9623028798511861 9.500344812311548 -13.424950572013922
0.5838926174496644 17.736781658537943 25.17000419232486 10.303559124751027 -1.2685229947628776 2.8196857515527167 -5.356731741078471 -2.371771813568722 8.961438929509534 -13.704982556646979
0.5906040268456376 19.93189497380745 27.506842865511416 12.356947082103483 -1.2376789568143136 2.9610001018170715 -5.436358015445699 -2.791248846492834 8.391804207689852 -13.97430190067552
0.5973154362416108 22.27672174204842 29.962972346014663 14.590471138082176 -1.20302079690153 3.1180326076899485 -5.524074201493009 -3.2010549617005033 7.820270811925168 -14.222380735326174
0.6040268456375839 24.754315326746983 32.50950231024354 16.99912834325043 -1.167068442364 3.2884546361793925 -5.622591520907393 -3.5770904487843023 7.280708397791049 -14.434889295359653
0.610738255033557 27.343852744591263 35.1128647672807 19.574840721901825 -1.1308531164833886 3.470832857884483 -5.73253909085126 -3.901676570675455 6.798256462520623 -14.601609603871534
0.6174496644295302 30.01688191685078 37.739193185869915 22.294570647831648 -1.093746631628247 3.6676752864700797 -5.8551685497265735 -4.148850194228189 6.407446399951517 -14.705146788407895
0.6241610738255033 32.740055587977835 40.35358255984875 25.126528616106913 -1.0560218310320013 3.88226047278016 -5.994304134844162 -4.300099333256632 6.1311589969048494 -14.731357663418114
0.6308724832214765 35.47926151430516 42.922412980195766 28.036110048414546 -1.0145783251412455 4.1178955084883 -6.147052158770792 -4.338856715920074 5.989132680833769 -14.666846112673916
0.6375838926174496 38.198689044978984 45.41096662419228 30.986411465765688 -0.9710203246196174 4.374948304459205 -6.3169889536984405 -4.255185034290716 5.993816789924797 -14.50418685850623
0.6442953020134228 40.867697355732524 47.79950312728526 33.935891584179785 -0.9131389604207484 4.657544786600855 -6.483822707442352 -4.056515339937746 6.136674506541113 -14.249705186416605
0.6510067114093959 43.45145362735702 50.06552074561557 36.837386509098465 -0.8411168698806405 4.962663684640566 -6.644897424401847 -3.748083046837855 6.408773483869194 -13.904939577544905
0.6577181208053691 45.92642206566897 52.194858751378376 39.65798537995957 -0.7526114228624231 5.286446184588996 -6.791669030313843 -3.354417331838204 6.787038665549908 -13.495873329226317
0.6644295302013423 48.268738881709645 54.173104748055906 42.364373015363384 -0.6448655633006802 5.622203498398092 -6.911934624999453 -2.8962510650905333 7.257578158615056 -13.050080288796122
0.6711409395973155 50.45908101352011 55.99390288170622 44.924259145334005 -0.5151554427059633 5.962187987295878 -6.992498872707805 -2.4041654228966056 7.794057277750518 -12.60238812354373
0.6778523489932886 52.489409712785026 57.66155884560775 47.3172605799623 -0.36081794422860475 6.301902939237138 -7.023538827694347 -1.9099572564674123 8.36496266868672 -12.184877181621546
0.6845637583892618 54.34567600011113 59.17734295023649 49.51400904998577 -0.18144147370038474 6.637943086554652 -7.0008260339554225 -1.4389996730269428 8.943613931224736 -11.821613277278622
0.6912751677852349 56.0281261328108 60.53838328237489 51.51786898324671 0.03212152488635035 6.972784586792224 -6.908541537019523 -1.0206303792462663 9.487366163663163 -11.528626922155697
0.697986577181208 57.52352896466436 61.749972543467294 53.29708538586142 0.26803591811969374 7.303415944455901 -6.767344108216514 -0.6550950102371919 9.994391812309072 -11.304581832783455
0.7046979865771812 58.82966024427868 62.82792679552752 54.83139369302984 0.5270443445037293 7.63350373643062 -6.5794150474231605 -0.33589746413620086 10.462362558898556 -11.134157487170958
0.7114093959731543 59.959500823988776 63.78483808979519 56.134163558182365 0.8082442180360445 7.968933844034041 -6.352445407961952 -0.052209589763363345 10.894246962285003 -10.998666141811729
0.7181208053691275 60.91943957369352 64.62527170523559 57.213607442151456 1.1150130069900128 8.316895976263398 -6.086869962283373 0.2065070441994265 11.296725443073733 -10.88371135467488
0.7248322147651006 61.71075656203539 65.35377680308906 58.067736320981716 1.441241361346173 8.678531863336733 -5.796049140644387 0.4528048536495907 11.683141171386284 -10.777531464087103
0.7315436241610738 62.33767518862811 65.96902899220672 58.7063213850495 1.7861873233398646 9.056227576717205 -5.483852930037475 0.6972666260813961 12.068912737337099 -10.674379485174308
0.7382550335570469 62.806278863923794 66.46869936813124 59.14385835971635 2.1464968165049303 9.447192935370069 -5.154199302360207 0.9387212973029312 12.445496583126168 -10.568053988520305
0.7449664429530202 63.1142023524671 66.84182702109115 59.38657768384306 2.5192756477231204 9.851661480535599 -4.813110185089359 1.1713682743173963 12.803342866485805 -10.460606317851012
0.7516778523489933 63.26835635499599 67.08411146817107 59.4526012418209 2.899556727587644 10.261482046976695 -4.4623685918014075 1.3773306888337695 13.13085924580444 -10.376197868136902
0.7583892617449665 63.27451277668929 67.19177191907085 59.35725363430774 3.284318660784802 10.673206772890317 -4.104569451320713 1.529512423030555 13.4044301396329 -10.34540529357179
0.7651006711409396 63.13727264023782 67.16343160374798 59.111113676727655 3.6729638387413264 11.080360457051952 -3.734432779569299 1.6100455898695267 13.611083836700676 -10.390992656961622
0.7718120805369127 62.86590182444732 67.00375792342379 58.72804572547084 4.0504725795807826 11.469543698866072 -3.3685985397045073 1.6069561313257466 13.74088347134516 -10.526971208693666
0.7785234899328859 62.46230201342279 66.709938122333 58.214665904512586 4.411171928351094 11.829596709512648 -3.00725285281046 1.5220379668709234 13.794828962149824 -10.750753028407976
0.785234899328859 61.93393962788504 66.28468697526395 57.58319228050612 4.75399971055498 12.156386645161962 -2.648387224052004 1.3547021441305065 13.764430716406231 -11.055026428145219
0.7919463087248322 61.28823437408809 65.7338668186919 56.84260192948428 5.067031767305155 12.441583460131554 -2.3075199255212446 1.1230270785076515 13.66981079139865 -11.423756634383349
0.7986577181208053 60.532477343782546 65.06463168438285 56.000323003182245 5.345950434718968 12.674992087019113 -1.9830912175811788 0.8437886147345315 13.526517705636053 -11.83894047616699
0.8053691275167785 59.67196065696775 64.27922506042785 55.06469625350765 5.582468527136047 12.85177828409154 -1.6868412298194473 0.5360085785109852 13.35309594191388 -12.281078784891909
0.8120805369127516 58.7124339502827 63.381550030196834 54.04331787036857 5.772426458435112 12.966500319805917 -1.421647402935693 0.2210158362152093 13.17047748842807 -12.728445815997652
0.8187919463087248 57.6630699931913 62.38260233154607 52.94353765483653 5.90794722506288 13.014977285918897 -1.1990828357931367 -0.08387885011394178 12.992697951760425 -13.16045565198831
0.825503355704698 56.529574152041924 61.28982338844863 51.76932491563522 5.982324448013668 12.99282926485844 -1.0281803688311024 -0.3662093794254308 12.833235077908316 -13.565653836759179
0.8322147651006712 55.31781739130431 60.110128226188436 50.52550655642018 6.005423838631733 12.906577397925762 -0.8957297206622945 -0.6148224033851637 12.700110814787799 -13.929755621558126
0.8389261744966443 54.03012579515616 58.84617654416955 49.21407504614277 5.972036406792286 12.757689517519722 -0.8136167039351507 -0.8218289260074758 12.598764828125448 -14.242422680140399
0.8456375838926175 52.67444980616116 57.50874718087407 47.840152431448246 5.882889364212001 12.54807757584539 -0.782298847421389 -0.9817116729726111 12.531593560116896 -14.49501690606212
0.8523489932885906 51.25814652132229 56.10604640749692 46.41024663514766 5.7389546792580575 12.281774097433695 -0.8038647389175804 -1.0896056263940401 12.505884505788199 -14.685095758576278
0.8590604026845637 49.78626478941736 54.643042277524266 44.92948730131045 5.545782464102991 11.96639817922469 -0.8748332510187096 -1.1424070928486405 12.523250892157604 -14.808065077854886
0.8657718120805369 48.268508826267585 53.13377385915346 43.40324379338171 5.308502977346278 11.60648391129451 -0.9894779566019549 -1.1307286735141375 12.598331617453068 -14.859788964481345
0.87248322147651 46.716071946864524 51.591938494205316 41.84020539952373 5.043321144660747 11.213668180561598 -1.1270258912401045 -1.056361922456654 12.729010613358376 -14.841734458271684
0.8791946308724832 45.14667460641689 50.041055103202 40.25229410963178 4.7592322540089365 10.799535380555042 -1.2810708725371684 -0.9334705808481659 12.897734822701743 -14.764675984398075
0.8859060402684563 43.57570623480202 48.497295019597914 38.654117450006126 4.462454787505468 10.37478919073441 -1.4498796157234732 -0.7553567345394407 13.120004915083253 -14.630718384162133
0.8926174496644295 42.02046284269182 46.97782575167237 37.06309993371127 4.160676357330725 9.950241671553265 -1.6288889568918146 -0.5292104507218586 13.390904146103727 -14.449325047547445
0.8993288590604027 40.5026145983576 45.506413828918014 35.49881536779719 3.8672564538295315 9.541398197186933 -1.8068852895278704 -0.2679774482365527 13.696194918722126 -14.23214981519523
0.9060402684563759 39.044196501174135 44.107299985406534 33.981093016941735 3.5821583507485326 9.153427660862668 -1.9891109593656027 0.028115438251142485 14.043472823456622 -13.987241946954338
0.912751677852349 37.672496993066275 42.80361719532066 32.54137679081189 3.3192062548984937 8.79700667022917 -2.158594160432182 0.3357746121588384 14.404465480640969 -13.732916256323293
0.9194630872483222 36.42082240193422 41.62563734456357 31.216007459304862 3.085141326576071 8.477591914390402 -2.3073092612382586 0.6078737178066351 14.709735641829305 -13.493988206216034
0.9261744966442953 35.31230395736934 40.591566193603924 30.03304172113475 2.8850190070039017 8.201240792278206 -2.431202778270403 0.8120589432029284 14.916253959913096 -13.29213607350724
0.9328859060402684 34.365121447330004 39.71722913442256 29.01301376023745 2.7221302618801735 7.972493611536968 -2.528233087776621 0.9301791681701334 15.006273409715083 -13.145915073374818
0.9395973154362416 33.60356135089698 39.0230064567636 28.18411624503036 2.601799343069325 7.798315453450826 -2.594716767312175 0.9380887995311715 14.949863844251968 -13.073686245189624
0.9463087248322147 33.05412413981407 38.52044787579382 27.58780040383432 2.5308517747171626 7.685356350899048 -2.623652801464723 0.8124398928614525 14.714607253603612 -13.089727467880708
0.9530201342281879 32.71678146414328 38.20554235766801 27.228020570618554 2.510444813158531 7.632038316173299 -2.6111486898562375 0.5618579835068862 14.313915266385244 -13.190199299371471
0.959731543624161 32.58077400364055 38.072891561242855 27.088656446038243 2.5389310463101156 7.638438207294986 -2.560576114674755 0.20335153325968972 13.781582119677902 -13.374879053158521
0.9664429530201342 32.63757918990651 38.115525571468766 27.15963280834426 2.6175995240874292 7.705885092535306 -2.470686044360447 -0.24288883419344967 13.151267549008372 -13.63704521739527
0.9731543624161073 32.88424331068408 38.33242429482932 27.436062326538835 2.746902405565053 7.834408567438522 -2.3406037563084157 -0.740060080161743 12.47523232073876 -13.955352481062247
0.9798657718120806 33.291128979671235 38.691483092412916 27.890774866929554 2.9141717956914994 8.011599578215398 -2.1832559868323993 -1.2475971492725806 11.809318584560506 -14.304512883105668
0.9865771812080537 33.81915162227133 39.16998568576676 28.46831755877589 3.105861409093749 8.224860064908636 -2.013137246721139 -1.7283096639946098 11.195542627174264 -14.652161955163484
0.9932885906040269 34.43932893687387 39.746420417654306 29.132237456093435 3.3096176473228014 8.459991806119021 -1.8407565114734177 -2.153456928851557 10.663325291713832 -14.970239149416944
1.0 35.12340621118013 40.39414211450237 29.85267030785789 3.51358197875776 8.702107431731868 -1.6749434742163483 -2.497688596749481 10.237163692788059 -15.232540886287019


==> ref3dNi/RampKneeForce.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.623410662732919 -0.4054506214537946 -0.8413707040120434 0.009425737708074524 0.18402767042443044 -0.16517619500828137 -0.3234677275548654 0.17943446036224442 -0.8263699154719752
0.006711409395973154 -0.5520226939120705 -0.3438815820828457 -0.7601638057412953 0.002037087111523352 0.18008883429015923 -0.17601466006711255 -0.6899788029644701 -0.08815720453426446 -1.2918004013946758
0.013422818791946308 -0.4795036701885585 -0.2713760073431396 -0.6876313330339774 -0.002278948911777603 0.18405603039836582 -0.18861392822192102 -1.137183885600483 -0.43593841999814875 -1.8384293512028171
0.020134228187919462 -0.3965971611831259 -0.17406077655250707 -0.6191335458137447 -0.004121674172859773 0.19101970422067388 -0.19926305256639343 -1.6375588008560873 -0.848602597590285 -2.4265150041218897
0.026845637583892617 -0.29255862490396983 -0.04674794398801385 -0.5383693058199258 -0.005712938148616733 0.19593650684037986 -0.20736238313761332 -2.16257515039949 -1.3012964233759394 -3.023853877423041
0.03355704697986577 -0.15534525230586244 0.11837244444472111 -0.429062949056446 -0.010185327377318778 0.19525990552757158 -0.21563056028220914 -2.677607438034098 -1.7592410367598892 -3.5959738393083067
0.040268456375838924 0.008173072770992265 0.3174857701024104 -0.30113962456042587 -0.01756427492244366 0.19341279649409004 -0.22854134633897738 -3.1675016183528526 -2.205318413509543 -4.129684823196162
0.04697986577181208 0.19447512979143208 0.5527592635773172 -0.16380900399445306 -0.0190037395649534 0.22221536445898343 -0.26022284358889025 -3.6574115724290266 -2.6558865108473118 -4.658936634010741
0.053691275167785234 0.39808448188036166 0.8141741347347295 -0.01800517097400617 -0.01318227655770008 0.2793232998185968 -0.30568785293399703 -4.154854174732861 -3.1156781073844497 -5.194030242081273
0.060402684563758385 0.612936591078244 1.0942542397653199 0.13161894239116811 -0.0015936436238692736 0.3486557283645919 -0.35184301561233045 -4.660746387927798 -3.590650180953321 -5.730842594902275
0.06711409395973154 0.8257664424218878 1.367866811060226 0.2836660737835498 0.006993478549223953 0.4100363272969479 -0.3960493701985 -5.16402038170273 -4.079125963805534 -6.248914799599925
0.0738255033557047 1.0255861874606425 1.6057226992131608 0.4454496757081242 0.0060865516033737745 0.4636644910204757 -0.4514913878137281 -5.657041702169054 -4.5712361387208285 -6.7428472656172795
0.08053691275167785 1.2096035588068146 1.8116964061346665 0.6075107114789626 0.004094699487890276 0.5246240275137314 -0.5164346285379507 -6.136176226464902 -5.059781721023214 -7.21257073190659
0.087248322147651 1.3799801599191293 2.0013233395680334 0.7586369802702252 0.004091018966026085 0.5917581222253929 -0.5835760842933408 -6.587676871760668 -5.53471763010421 -7.640636113417126
0.09395973154362416 1.5355367872358154 2.169336138069811 0.9017374364018199 0.0064610758010894016 0.66217582095881 -0.6492536693566311 -7.000200783553575 -5.984946662724796 -8.015454904382354
0.10067114093959731 1.6784799515889235 2.318120084933447 1.0388398182444 0.010063383884474792 0.7299608874220962 -0.7098341196531466 -7.3691396124612645 -6.403115925123055 -8.335163299799474
0.10738255033557047 1.815028607750776 2.460277201062084 1.169780014439468 0.012151592927425086 0.7911722903521012 -0.7668691044972511 -7.691344000027787 -6.784390780979269 -8.598297219076304
0.11409395973154363 1.9375112997345991 2.5850608927390857 1.2899617067301126 0.009265182357330448 0.845649646487739 -0.8271192817730781 -7.967098807370045 -7.125370329847504 -8.808827284892585
0.12080536912751677 2.0411209708199616 2.687947999598115 1.3942939420418086 0.003997191412591891 0.896326153114086 -0.8883317702889022 -8.197980812177802 -7.424477595988221 -8.971484028367383
0.12751677852348994 2.123393727750221 2.768419780347739 1.478367675152703 0.0017018815753053868 0.9459439266711348 -0.942540163520524 -8.38545353898314 -7.682013599836773 -9.08889347812951
0.1342281879194631 2.1861446923034156 2.8307382245192576 1.5415511600875735 0.0005203970525379698 0.9904649119298248 -0.9894241178247489 -8.529715279086249 -7.893263125467153 -9.166167432705345
0.14093959731543623 2.2304322715411224 2.8777192211680775 1.5831453219141673 -0.0011774861517084107 1.0275105705386751 -1.029865542842092 -8.631031511526112 -8.056682721585052 -9.205380301467173
0.1476510067114094 2.2528258535856716 2.901944401083021 1.6037073060883222 -0.00479434483310407 1.05787972988403 -1.067468419550238 -8.691887999638721 -8.17419816676168 -9.209577832515762
0.15436241610738255 2.253869334625592 2.9032160100578266 1.6045226591933575 -0.009391794053552298 1.0807600805002082 -1.099543668607313 -8.71706109119458 -8.246670484355077 -9.187451698034083
0.1610738255033557 2.238481779857434 2.888207530358251 1.5887560293566168 -0.012731520431364341 1.0952822716985817 -1.1207453125613103 -8.70890931538066 -8.271702128785936 -9.146116501975385
0.16778523489932887 2.2104136920671977 2.8604814557271343 1.5603459284072612 -0.014942851083135304 1.10136625960692 -1.1312519617731907 -8.668885470840804 -8.244264268960949 -9.09350667272066
0.174496644295302 2.1699715250878904 2.8219730085329857 1.5179700416427953 -0.017794539580641134 1.0988086191999773 -1.1343976983612596 -8.600974881126076 -8.169931992299787 -9.032017769952365
0.18120805369127516 2.1189884720219 2.773207841919125 1.4647691021246754 -0.023380518012422396 1.089743602077069 -1.136504638101914 -8.509683393221897 -8.054572530478973 -8.96479425596482
0.18791946308724833 2.0594196779913014 2.7163058270506872 1.4025335289319156 -0.02967114664915861 1.077344972924873 -1.1366872662231902 -8.398415593813825 -7.9074059932294665 -8.889425194398182
0.19463087248322147 1.9947973747412053 2.6536510821166965 1.3359436673657141 -0.0345950350281379 1.0625121039281216 -1.1317021739843973 -8.271669889949555 -7.737156645112822 -8.806183134786288
0.20134228187919462 1.929304790098238 2.5897196418528035 1.2688899383436725 -0.03800492180888466 1.045110531412176 -1.1211203750299454 -8.132207050592632 -7.553530751581456 -8.710883349603806
0.2080536912751678 1.8649478891436346 2.525351563435559 1.20454421485171 -0.04076252668973276 1.0230181164141374 -1.1045431697936028 -7.9854842741812195 -7.364795600226403 -8.606172948136036
0.21476510067114093 1.8012611677157595 2.459852984318993 1.1426693511125259 -0.04477216452540745 0.996945479955842 -1.086489809006657 -7.836423772145567 -7.178087591883203 -8.49475995240793
0.22147651006711408 1.7352930354884877 2.387291293073179 1.0832947779037965 -0.048543217188433636 0.971184797081244 -1.0682712314581113 -7.690778607973104 -7.0011893003178 -8.380367915628408
0.22818791946308725 1.668317778759709 2.31089098320561 1.025744574313808 -0.05127476391401615 0.9490173543512447 -1.051566882179277 -7.552176505064822 -6.838770672050342 -8.265582338079302
0.2348993288590604 1.604401029041088 2.2355391964906515 0.9732628615915245 -0.05237244815957307 0.9290116428598333 -1.0337565391789794 -7.423006055692199 -6.69368531015008 -8.152326801234318
0.24161073825503354 1.5483703352091909 2.1688052104482587 0.927935459970123 -0.05278553439632052 0.9087799019342195 -1.0143509707268605 -7.303456417941557 -6.566599130650231 -8.040313705232881
0.2483221476510067 1.5022764439534781 2.112602203593121 0.8919506843138353 -0.05441698874067281 0.887871165684498 -0.9967051431658436 -7.193969632609393 -6.45712790546341 -7.930811359755377
0.2550335570469799 1.464146231411619 2.062313206779953 0.8659792560432849 -0.055841520807870304 0.8687184899906094 -0.98040153160635 -7.098016300804531 -6.367742097460351 -7.828290504148711
0.26174496644295303 1.4327370726999888 2.0178954636264272 0.8475786817735504 -0.05685940676282184 0.8527838833589428 -0.9665026968845866 -7.0164985921325 -6.297669820826383 -7.735327363438617
0.2684563758389262 1.403791224797475 1.9772642910082299 0.8303181585867203 -0.05792099857295708 0.8384577226553608 -0.9542997198012749 -6.951581365070099 -6.247882302440565 -7.6552804276996325
0.2751677852348993 1.3768372685814347 1.9385210370663297 0.8151535000965398 -0.05767613803965711 0.826546937233772 -0.9418992133130862 -6.903502477524425 -6.217001958497809 -7.590002996551041
0.28187919463087246 1.354904185654537 1.9074191592848726 0.8023892120242013 -0.05563209659288288 0.8178032056289481 -0.929067398814714 -6.8709819463087305 -6.203273893387335 -7.538689999230126
0.2885906040268456 1.3378011038670505 1.8823033616855063 0.7932988460485947 -0.05256338290327507 0.8114491248331195 -0.9165758906396697 -6.852856187558183 -6.203736034613714 -7.501976340502653
0.2953020134228188 1.3256173071963548 1.862054382189926 0.7891802322027835 -0.0511060184681868 0.8063350562845875 -0.9085470932209612 -6.847562807536789 -6.213469031517481 -7.481656583556098
0.30201342281879195 1.3164165942723736 1.845964285034674 0.7868689035100732 -0.0512637589131129 0.8025397437548275 -0.9050672615810532 -6.8559683875943085 -6.232656240957775 -7.479280534230842
0.3087248322147651 1.3141000119638178 1.8351566110757052 0.7930434128519304 -0.05175601844039626 0.8012272228164714 -0.9047392596972639 -6.876396665555044 -6.259287249777785 -7.493506081332303
0.31543624161073824 1.3180137939055412 1.8331858716105949 0.8028417162004875 -0.05175984763155334 0.8031320102785989 -0.9066517055417057 -6.90896667444801 -6.293812325083135 -7.524121023812885
0.3221476510067114 1.3260637650728806 1.8386653973372993 0.813462132808462 -0.049997229727513935 0.808931624757602 -0.90892608421263 -6.953779278002412 -6.336964567303307 -7.570593988701518
0.32885906040268453 1.3394911806800331 1.8493553895525787 0.8296269718074875 -0.047606561587950055 0.8174971725858455 -0.9127102957617457 -7.009791774563352 -6.387137117352035 -7.632446431774669
0.33557046979865773 1.3589691017966565 1.8653268713632816 0.8526113322300316 -0.04576432640515793 0.8260045753740776 -0.9175332281843934 -7.076494176497569 -6.444971713843875 -7.708016639151262
0.3422818791946309 1.3809764060889016 1.8877431102704265 0.8742097019073766 -0.04431553718648828 0.8343204857077148 -0.9229515600806913 -7.153759535064688 -6.513085147081728 -7.794433923047647
0.348993288590604 1.4061405811274632 1.9156409625110529 0.8966401997438734 -0.04509478049105835 0.8435813511272863 -0.9337709121094029 -7.240279714730368 -6.58952760156411 -7.891031827896627
0.35570469798657717 1.4345248599358047 1.9477084013988541 0.9213413184727554 -0.046618879900509884 0.8537376150987087 -0.9469753748997284 -7.335582472938982 -6.674358671621916 -7.9968062742560475
0.3624161073825503 1.4673375012992076 1.9856683844057044 0.9490066181927108 -0.04845907046979866 0.8652880344906042 -0.9622061754302016 -7.43824068906583 -6.76726133717904 -8.10922004095262
0.36912751677852346 1.5036619822279662 2.0276507332268388 0.9796732312290937 -0.04989556771992721 0.8784635546457947 -0.9782546900856491 -7.548472505314926 -6.870587511679217 -8.226357498950636
0.37583892617449666 1.5437828516820218 2.0736980726025855 1.0138676307614582 -0.05060526358747767 0.8928023577034427 -0.994012884878398 -7.666148778328965 -6.983415025257558 -8.348882531400372
0.3825503355704698 1.585797087095474 2.1218888472392217 1.0497053269517265 -0.051067800113524235 0.9071932096867642 -1.0093288099138127 -7.790144170383644 -7.106221241999162 -8.474067098768126
0.38926174496644295 1.6286248143454651 2.1713436479661157 1.0859059807248148 -0.051045049626439826 0.9209925430614533 -1.0230826423143329 -7.919261087025991 -7.238047295853596 -8.600474878198387
0.3959731543624161 1.6768774878069113 2.2239004363424364 1.129854539271386 -0.0511967998192936 0.9343096883433079 -1.0367032879818951 -8.051164144816372 -7.376319349075631 -8.726008940557113
0.40268456375838924 1.7306354781080218 2.278855420199594 1.1824155360164497 -0.050622646071000546 0.9479511162833574 -1.0491964084253584 -8.185098887823576 -7.520419906430321 -8.849777869216831
0.4093959731543624 1.788797591006988 2.3360028532123795 1.2415923288015966 -0.050304196905526115 0.9614164825027817 -1.0620248763138338 -8.319712013144915 -7.66898658545219 -8.97043744083764
0.4161073825503356 1.8490765665791262 2.3955429943218696 1.3026101388363829 -0.04961643208276013 0.9737651542824417 -1.072998018447962 -8.454297812886466 -7.8209545849239515 -9.08764104084898
0.4228187919463087 1.9111356321647417 2.455695769017093 1.3665754953123903 -0.04899424042825173 0.9851252990854034 -1.0831137799419068 -8.587907465505022 -7.97383977999934 -9.201975151010705
0.42953020134228187 1.9763306548556983 2.5180360930740293 1.4346252166373672 -0.049362882187669384 0.994600066456642 -1.0933258308319809 -8.717982228382457 -8.124206689536756 -9.311757767228158
0.436241610738255 2.04536704049078 2.5817865440069543 1.5089475369746062 -0.04959039227976713 1.0027929311638373 -1.1019737157233715 -8.842713684883353 -8.270931241057351 -9.414496128709356
0.44295302013422816 2.1170348448455525 2.6457993916380347 1.5882702980530703 -0.0500744527966986 1.0094574984293874 -1.1096064040227844 -8.960763127683535 -8.411929867263844 -9.509596388103226
0.44966442953020136 2.190386987772174 2.710676600817252 1.6700973747270962 -0.05042730857320719 1.0129669823081842 -1.1138215994545986 -9.069899346367094 -8.544618502419105 -9.595180190315084
0.4563758389261745 2.2646568248224845 2.7749601575034037 1.7543534921415653 -0.05082676103065854 1.0129133437262678 -1.114566865787585 -9.167085236844663 -8.665056020021243 -9.669114453668083
0.46308724832214765 2.340576430308338 2.839161313675655 1.8419915469410206 -0.05174554531463592 1.0088357991934898 -1.1123268898227614 -9.249130216349153 -8.769452856339441 -9.728807576358864
0.4697986577181208 2.418413100031959 2.903109672149514 1.9337165279144037 -0.05320368568114832 1.0005462807495473 -1.1069536521118442 -9.312809835897001 -8.851237284312568 -9.774382387481435
0.47651006711409394 2.496182863673627 2.9630657108676126 2.0293000164796413 -0.05403480373551773 0.9879629423870419 -1.0960325498580774 -9.352637952811698 -8.902436820575582 -9.802839085047813
0.4832214765100671 2.573241112732225 3.0188196745328257 2.1276625509316247 -0.05442462690677675 0.9714637524131884 -1.0803130062267419 -9.364101121764142 -8.915890707847739 -9.812311535680545
0.4899328859060403 2.647042070254418 3.068515580189105 2.2255685603197315 -0.05510681275904225 0.9505458204296305 -1.060759445947715 -9.340979334000307 -8.881283641204547 -9.800675026796068
0.4966442953020134 2.715796251059512 3.112551179231599 2.3190413228874247 -0.055831143816054606 0.9255815647985457 -1.0372438524306549 -9.281428778606855 -8.791289604786181 -9.77156795242753
0.5033557046979865 2.777979153223004 3.1478010405459274 2.4081572659000803 -0.05629458296497007 0.8969163072115398 -1.0095054731414799 -9.177983721844733 -8.6377719395534 -9.718195504136066
0.5100671140939598 2.830975954395765 3.170455745129057 2.491496163662473 -0.05578967790651264 0.8652567209790735 -0.9768360767920988 -9.025160114496906 -8.416457264789804 -9.633862964204008
0.5167785234899329 2.8743932036905835 3.1824412377947957 2.5663451695863713 -0.054242850947184125 0.8307317955103208 -0.9392174974046892 -8.819637113954995 -8.126838733716179 -9.512435494193811
0.5234899328859061 2.9028417057818174 3.1839835253400275 2.6216998862236074 -0.05280727938456513 0.7930478876514393 -0.8986624464205695 -8.554825589506297 -7.767406740728578 -9.342244438284016
0.5302013422818792 2.9134954898773047 3.1779613374504474 2.649029642304162 -0.05157652442366633 0.7520922311959908 -0.8552452800433235 -8.230754981310886 -7.340361212529243 -9.12114875009253
0.5369127516778524 2.9021775865327197 3.163170337652542 2.6411848354128975 -0.04998927956924703 0.7084558166541942 -0.8084343757926883 -7.844849662762098 -6.84870589156888 -8.840993433955315
0.5436241610738255 2.8664133705726225 3.143390913101378 2.5894358280438667 -0.04847947361137741 0.6635952283081431 -0.7605541755308979 -7.40085605513638 -6.298773546071586 -8.502938564201173
0.5503355704697986 2.803077735767783 3.1142251377523955 2.491930333783171 -0.04709174129934555 0.6182639752928462 -0.7124474578915373 -6.8996754965470295 -5.696107634029315 -8.103243359064745
0.5570469798657718 2.7069409586338162 3.068754066538148 2.3451278507294844 -0.04633577265260456 0.573166425689269 -0.6658379709944782 -6.347186202704022 -5.051081950542229 -7.643290454865816
0.5637583892617449 2.5776225669265087 2.999826611328006 2.1554185225250113 -0.04642597818875316 0.5281907456364529 -0.6210427020139592 -5.749157924298637 -4.373901984421693 -7.124413864175581
0.5704697986577181 2.415866946670001 2.901746192995103 1.9299877003448989 -0.045633171116845235 0.4843581541450726 -0.5756244963787631 -5.115516433268021 -3.6804430246760997 -6.550589841859942
0.5771812080536912 2.2241193688357157 2.771568328549941 1.6766704091214906 -0.04301400213412816 0.442862385391832 -0.5288903896600883 -4.456333436397238 -2.987405199366169 -5.925261673428308
0.5838926174496644 2.0056688837981307 2.60492080514517 1.4064169624510914 -0.03962482577850683 0.403765335074387 -0.4830149866314007 -3.7850496421457036 -2.3124452604635675 -5.25765402382784
0.5906040268456376 1.7653271020627508 2.40392346844994 1.1267307356755614 -0.03621254041831255 0.36733778156244357 -0.4397628623990687 -3.119064098590324 -1.6754402477196864 -4.562687949460962
0.5973154362416108 1.5107637818947561 2.1720678665734066 0.8494596972161056 -0.03286930448087595 0.33274374910925053 -0.3984823580710024 -2.4739439547311948 -1.0917150382654508 -3.8561728711969385
0.6040268456375839 1.252073963830088 1.9197473762930777 0.5844005513670981 -0.028451426636771023 0.3003104595597143 -0.35721331283325636 -1.8655635798832235 -0.5764680095172647 -3.1546591502491825
0.610738255033557 0.9996739334372146 1.6538953084247403 0.3454525584496889 -0.02374729934586685 0.2702504843278052 -0.31774508301953885 -1.311811852356664 -0.14062607114554448 -2.4829976335677832
0.6174496644295302 0.7611925713540785 1.383979432002794 0.1384057107053629 -0.01743707089079718 0.24224969026766222 -0.27712383204925656 -0.8264611289510473 0.20642139828593709 -1.8593436561880317
0.6241610738255033 0.5439462789003432 1.1178837601922131 -0.02999120239152686 -0.010999464150054882 0.21546483004205602 -0.23746375834216576 -0.4151305649187825 0.4678347821632575 -1.2980959120008224
0.6308724832214765 0.35622412654998803 0.8642040224425269 -0.15175576934255086 -0.005353634283866234 0.19005891542800843 -0.2007661839957409 -0.08279239642169323 0.6472676078842687 -0.8128524007276552
0.6375838926174496 0.19791119038776092 0.6314358354584989 -0.2356134546829771 -0.0006832703738207925 0.1668825919441775 -0.1682491326918191 0.17320737477538345 0.7586080144226319 -0.4121932648718651
0.6442953020134228 0.0726145184291688 0.4288529642415695 -0.28362392738323183 0.0032754173890333074 0.14726382567324464 -0.14071299089517803 0.36123752475412335 0.8170067414251178 -0.09453169191687105
0.6510067114093959 -0.02119989361493466 0.26655897663317324 -0.3089587638630426 0.005174586903383222 0.1310298750102496 -0.12068070120348316 0.4906365181527648 0.839436527769548 0.14183650853598162
0.6577181208053691 -0.08769597596278846 0.1458061844533215 -0.3211981363788984 0.0066843879545513876 0.1190596173881531 -0.10569084147905033 0.5729093118530715 0.8447083399982052 0.3011102837079378
0.6644295302013423 -0.12866742870985315 0.06617076517170897 -0.32350562259141524 0.007244889118011034 0.11061968297602319 -0.09612990474000112 0.6177280574346579 0.8460629548887754 0.38939315998054036
0.6711409395973155 -0.1448358871913794 0.02303920275789262 -0.31271097714065144 0.007481650458154456 0.10511816433063402 -0.09015486341432512 0.630406808559479 0.8410858785488157 0.41972773857014223
0.6778523489932886 -0.14375044095031045 0.011892510860802508 -0.2993933927614234 0.0074757668906304245 0.10381534430995935 -0.0888638105286985 0.622312194482193 0.8317832426600982 0.4128411463042878
0.6845637583892618 -0.13500725177168696 0.019391865323293095 -0.28940636886666704 0.008324544492850902 0.10637470149787141 -0.08972561251216961 0.5987471233815501 0.8117364262500608 0.3857578205130394
0.6912751677852349 -0.12586627431675618 0.02699494098600841 -0.27872748961952076 0.009155238876109912 0.11128338295840862 -0.09297290520618878 0.5641942524948933 0.7760495452826591 0.3523389597071275
0.697986577181208 -0.12218435463448525 0.02626013338674267 -0.2706288426557132 0.009899661415051319 0.11726291319167813 -0.0974635903615755 0.5263838025379692 0.7354422056406487 0.31732539943528987
0.7046979865771812 -0.12464779216118506 0.017813464768580103 -0.26710904909095023 0.010265905907276919 0.12306763521303749 -0.10253582339848366 0.48876390230411176 0.6912844483940257 0.2862433562141978
0.7114093959731543 -0.13246704012905222 0.0038771807015730297 -0.26881126095967744 0.011121664603547472 0.13040730799386863 -0.1081639787867737 0.45389116615156955 0.6455736572182167 0.2622086750849224
0.7181208053691275 -0.14344149466539657 -0.014028940250348232 -0.2728540490804449 0.01227291218535163 0.13785695536682 -0.11331113099611674 0.4209553983927352 0.599968916302823 0.24194188048264748
0.7248322147651006 -0.15472102978342717 -0.03150453016313909 -0.27793752940371524 0.011240841167372556 0.14262061866912146 -0.12013893633437633 0.39269277590006496 0.5601929895009989 0.225192562299131
0.7315436241610738 -0.16416534436324984 -0.044735912299806765 -0.2835947764266929 0.009491054547202182 0.1464432336612241 -0.12746112456681977 0.3707767509665541 0.5292443436094838 0.21230915832362446
0.7382550335570469 -0.17065057228155958 -0.053689376648198825 -0.2876117679149203 0.008496126010067124 0.14901535103313868 -0.1320230990130044 0.35777893585115406 0.5101217819671335 0.20543608973517463
0.7449664429530202 -0.1727493915090528 -0.06102507095263131 -0.2844737120654743 0.007794563768817637 0.14946703009699602 -0.13387790255936077 0.354363845773758 0.5031488180084313 0.20557887353908477
0.7516778523489933 -0.17295114239448622 -0.06755868021167198 -0.27834360457730045 0.0070396736415857175 0.14874872664405078 -0.13466937936087933 0.3584579478779163 0.5057909176616671 0.2111249780941655
0.7583892617449665 -0.175563198190351 -0.07108237662396534 -0.28004401975673665 0.00632441646468521 0.14766478973484348 -0.13501595680547307 0.36611506846460157 0.5108966158011634 0.22133352112803967
0.7651006711409396 -0.18120502908055083 -0.07307945846936287 -0.2893305996917388 0.005891093304528448 0.1459824109089876 -0.1342002242999307 0.37543820689910684 0.5158178460887289 0.23505856770948472
0.7718120805369127 -0.1908959888953272 -0.078148390888656 -0.3036435869019984 0.006195953947545418 0.14353705299157404 -0.13114514509648323 0.38541182428932674 0.522470786333977 0.24835286224467643
0.7785234899328859 -0.20424470501365916 -0.0860242954765806 -0.32246511455073773 0.007186278923159233 0.14081131973665295 -0.12643876189033448 0.39654487708908215 0.5294408593022643 0.26364889487590004
0.785234899328859 -0.2202509603290258 -0.09620746382795536 -0.34429445683009624 0.008133629776466972 0.13899163093352315 -0.1227243713805892 0.4105657302852 0.5398638439219288 0.2812676166484712
0.7919463087248322 -0.23833923357872347 -0.11049078004994894 -0.366187687107498 0.00955559643141996 0.138428884038158 -0.1193176911753181 0.4266813453923326 0.5511731038263835 0.30218958695828174
0.7986577181208053 -0.2581778279642057 -0.12676322978457663 -0.3895924261438347 0.01134440104504844 0.13849854113516644 -0.11580973904506955 0.4443587124156213 0.563976470617437 0.3247409542138056
0.8053691275167785 -0.27707132065391077 -0.1436940606059856 -0.41044858070183593 0.012478694351216561 0.13807691945057182 -0.11311953074813869 0.4610476918879486 0.577747828015321 0.3443475557605762
0.8120805369127516 -0.2941530774938513 -0.16160701596029547 -0.4266991390274071 0.013613646532980408 0.13723812607350655 -0.11001083300754573 0.47825604086178364 0.5910368205605766 0.3654752611629906
0.8187919463087248 -0.3094136226853975 -0.17493763853147518 -0.4438896068393199 0.01450038681570719 0.13598625106065393 -0.10698547742923954 0.4955584501938389 0.60749503966678 0.38362186072089777
0.825503355704698 -0.32601424396237166 -0.19157520624400323 -0.46045328168074007 0.01556426225128184 0.13498275355590725 -0.10385422905334356 0.5106611524893352 0.6207011834141322 0.4006211215645382
0.8322147651006712 -0.34165891625578393 -0.2075569697624311 -0.47576086274913676 0.01586009129745578 0.13409305438464703 -0.10237287178973546 0.5250472069698614 0.6335561939198294 0.4165382200198934
0.8389261744966443 -0.35730382438895614 -0.22120147016895958 -0.4934061786089527 0.015912972862046487 0.1337102421778748 -0.10188429645378182 0.5379462765017297 0.6466597039804739 0.4292328490229855
0.8456375838926175 -0.37403597779259945 -0.23740785759329452 -0.5106640979919044 0.015569886811253767 0.1340735041420686 -0.10293373051956105 0.5501730050856647 0.6575525771704613 0.4427934330008681
0.8523489932885906 -0.39379577304597924 -0.25551996926765386 -0.5320715768243046 0.015563713722768794 0.13540720775126616 -0.10427978030572857 0.5602418763738937 0.6653007964692993 0.45518295627848804
0.8590604026845637 -0.4161827214792893 -0.27387045694721 -0.5584949860113686 0.015323785908381642 0.13729025522487623 -0.10664268340811295 0.5686539145858512 0.6710722377928952 0.4662355913788073
0.8657718120805369 -0.44119543158947877 -0.2953187587024375 -0.58707210447652 0.014650761515778047 0.14029920029913576 -0.11099767726757967 0.5754983803270943 0.6752434573666214 0.47575330328756726
0.87248322147651 -0.4693921324621011 -0.32184656370407977 -0.6169377012201225 0.013914361475092745 0.14491579392391382 -0.11708707097372832 0.5801115382189057 0.6751908113203752 0.48503226511743625
0.8791946308724832 -0.5047167368849609 -0.3555333045880824 -0.6539001691818394 0.013776198518515427 0.15287464934581094 -0.1253222523087801 0.5803982250475918 0.6724413229016175 0.488355127193566
0.8859060402684563 -0.5461506463490212 -0.3982232835284643 -0.6940780091695782 0.013616262921602926 0.16337147720744252 -0.13613895136423668 0.5793646797421034 0.6682308612331008 0.4904984982511059
0.8926174496644295 -0.5914042626342628 -0.44263563011334983 -0.7401728951551758 0.01372259786782829 0.17564023271934143 -0.14819503698368486 0.5798128367779677 0.6637193868441699 0.4959062867117655
0.8993288590604027 -0.6371366685842116 -0.4827405187473269 -0.7915328184210964 0.013305173792543803 0.1878061759185754 -0.16119582833348778 0.5821562263676402 0.6627483879421511 0.5015640647931293
0.9060402684563759 -0.6781052195311744 -0.517743208366277 -0.8384672306960719 0.012326194692581303 0.19903515789458498 -0.17438276850942236 0.5852724503675304 0.6673408970007803 0.5032040037342805
0.912751677852349 -0.7116317313074049 -0.5472287352415427 -0.876034727373267 0.01087866030515374 0.20882764657625266 -0.18707032596594517 0.5836598826086955 0.6686590685185511 0.49866069669883994
0.9194630872483222 -0.7429487232342598 -0.5745023492592279 -0.9113950972092916 0.009758469489418768 0.2200648226273093 -0.20054788364847176 0.578186009094446 0.6660130533584302 0.49035896483046165
0.9261744966442953 -0.7730879517139803 -0.5998932337803525 -0.946282669647608 0.009665910367473973 0.2333407077856969 -0.21400888705074897 0.5704689312879512 0.6611770202071628 0.4797608423687395
0.9328859060402684 -0.8006396614837362 -0.6215841781719414 -0.979695144795531 0.009539327856295235 0.24535490869893928 -0.2262762529863488 0.5614004763850093 0.6557032971942816 0.4670976555757371
0.9395973154362416 -0.8254942833659863 -0.6373332513421575 -1.0136553153898151 0.009436129213111563 0.2551233534758718 -0.23625109504964867 0.5480281825836839 0.647742276505458 0.44831408866190975
0.9463087248322147 -0.8454186859254934 -0.6501347636662611 -1.0407026081847257 0.01021606795018551 0.2610113448725677 -0.24057920897219667 0.5263191654925178 0.6304592369520934 0.4221790940329422
0.9530201342281879 -0.8587163367237759 -0.6661549367062711 -1.0512777367412807 0.011343470214320457 0.26126265475083066 -0.23857571432218977 0.4993269409451553 0.6080791297623658 0.39057475212794474
0.959731543624161 -0.8662391633109622 -0.6711533121517056 -1.0613250144702189 0.012165841195547967 0.25645696806740176 -0.23212528567630583 0.4629058657593067 0.5806599737608533 0.3451517577577601
0.9664429530201342 -0.8627717450498145 -0.6587684072664106 -1.0667750828332183 0.013523041802687362 0.24935061043742074 -0.222304526832046 0.4156720579487816 0.5569940606194188 0.2743500552781444
0.9731543624161073 -0.8444069010101846 -0.6345577267092681 -1.054256075311101 0.014471724002779086 0.24302634894862638 -0.21408290094306823 0.3450733379422509 0.5289063120038345 0.1612403638806673
0.9798657718120806 -0.8070842271318792 -0.5979970493407617 -1.0161714049229968 0.016102528688718445 0.23106909175726018 -0.19886403437982328 0.24588368194191795 0.4933502728597361 -0.001582908975900188
0.9865771812080537 -0.7540010698236695 -0.5488622324250723 -0.9591399072222668 0.016465109833465354 0.21366929486647265 -0.18073907519954194 0.1118681900353775 0.43717413172495695 -0.21343775165420192
0.9932885906040269 -0.6896349910639602 -0.4822893952170416 -0.8969805869108788 0.014163964625800702 0.19579470708433655 -0.16746677783273517 -0.06938039308641462 0.34034563899101583 -0.4791064251638451
1.0 -0.6202644018633536 -0.4060015309080741 -0.8345272728186331 0.00893610412629397 0.18381868142158653 -0.16594647316899858 -0.31307081052173924 0.1919409931382835 -0.818082614181762


==> ref3dNi/RampKneeMoment.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.2029276368509319 0.29513001756854385 0.11072525613331993 0.0032942245983436755 0.07631969281503535 -0.069731243618348 0.05933429646376806 0.17260393104478103 -0.05393533811724491
0.006711409395973154 0.16578451263833432 0.25982808409320224 0.07174094118346641 0.0034276063995859036 0.07978446737080465 -0.07292925457163284 0.06906516663933328 0.19082742213018988 -0.05269708885152334
0.013422818791946308 0.13317545045216544 0.23502942063676613 0.03132148026756476 0.00040095474807898637 0.08299255217799534 -0.08219064268183737 0.07782664557981568 0.2078342049535477 -0.05218091379391633
0.020134228187919462 0.1003230131864188 0.21586222181996317 -0.015216195447125588 -0.003912466618202771 0.08512056644194721 -0.09294549967835275 0.08380010024928929 0.2212413030502972 -0.053641102551718625
0.026845637583892617 0.0618049531061042 0.1948552344038666 -0.07124532819165819 -0.006537033595517399 0.08775197743907215 -0.10082604463010694 0.08643953258068729 0.23015238375250857 -0.05727331859113399
0.03355704697986577 0.011461311881765267 0.16057826806928038 -0.13765564430574984 -0.002293036219517289 0.09481714854566373 -0.09940322098469831 0.08657675858566917 0.23477859081517088 -0.06162507364383256
0.040268456375838924 -0.04828577619479761 0.1136394127716233 -0.2102109651612185 0.013160100369224765 0.10964331640829028 -0.08332311566984074 0.08818720057130912 0.23644591333431036 -0.060071512191692114
0.04697986577181208 -0.11406011819358876 0.06395836434580347 -0.292078600732981 0.03371323212689015 0.13493734921692824 -0.06751088496314794 0.09107073407735919 0.23547966619232033 -0.05333819803760195
0.053691275167785234 -0.18363580984761083 0.011615834333951996 -0.3788874540291737 0.0563898188289521 0.1675155479633283 -0.05473591030542408 0.0916116890255298 0.23349893463503976 -0.05027555658398017
0.060402684563758385 -0.2543535275973433 -0.04187051118478066 -0.46683654400990593 0.0786559348668542 0.2006699643547058 -0.043358094620997406 0.0883400793219017 0.22949481136189176 -0.05281465271808834
0.06711409395973154 -0.32182718204902266 -0.09355594382514557 -0.5500984202728998 0.09779481138742747 0.2281582154256031 -0.03256859265074814 0.08358650626356241 0.22452792595969678 -0.057354913432571944
0.0738255033557047 -0.3815560695342309 -0.1440834089342861 -0.6190287301341757 0.11550798084108697 0.2548910085810159 -0.023875046898841915 0.0815944388602722 0.21946054503833293 -0.056271667317788515
0.08053691275167785 -0.4325234205708174 -0.18907729959830805 -0.6759695415433267 0.1359427289792238 0.28658719097657515 -0.014701733018127577 0.08015619481006575 0.2137779115382299 -0.05346552191809839
0.087248322147651 -0.47597940062862143 -0.22520108967104846 -0.7267577115861944 0.15773112406122244 0.3203319167909867 -0.004869668668541827 0.07903782757476334 0.20730875950039823 -0.04923310435087154
0.09395973154362416 -0.5111478250321401 -0.2528149132549924 -0.7694807368092877 0.18016134127676572 0.35416314556099715 0.006159536992534298 0.07738136017023084 0.20142881101047577 -0.04666609067001408
0.10067114093959731 -0.5392498613048616 -0.2735231357227124 -0.8049765868870109 0.20134951287933342 0.3861277015744044 0.016571324184262437 0.07432094689161421 0.1947533139642479 -0.04611142018101948
0.10738255033557047 -0.5622395120652518 -0.2882383500911884 -0.8362406740393151 0.22154975453666276 0.4158338667841743 0.027265642289151237 0.06964218272637038 0.18758366066457655 -0.048299295211835805
0.11409395973154363 -0.5787135592531296 -0.29675075004939455 -0.8606763684568647 0.2410681891166786 0.44329655500788656 0.03883982322547061 0.06707038916264403 0.1819424515723153 -0.04780167324702725
0.12080536912751677 -0.587909127468312 -0.2984199969122517 -0.8773982580243724 0.2600935169980131 0.4689006752540362 0.05128635874198992 0.06633120051058128 0.17786807982325392 -0.04520567880209135
0.12751677852348994 -0.589804340483444 -0.293597608187573 -0.8860110727793149 0.27758754276448927 0.49168401970834263 0.0634910658206359 0.06646323242250475 0.17568043492826846 -0.04275397008325896
0.1342281879194631 -0.585483632550669 -0.2829540247055523 -0.8880132403957858 0.29328159993581815 0.5106698382886009 0.07589336158303536 0.06554398678019227 0.17419500097154927 -0.04310702741116473
0.14093959731543623 -0.5758602313607624 -0.26702164136069073 -0.884698821360834 0.3065657439887465 0.5252178190704531 0.08791366890703994 0.06440465446557174 0.17257466260623203 -0.04376535367508855
0.1476510067114094 -0.5606666320847609 -0.24644444496505408 -0.8748888192044677 0.31825576217969753 0.5367448298892215 0.09976669447017358 0.06519822791412168 0.17298206615044862 -0.04258561032220526
0.15436241610738255 -0.5401460097767036 -0.22173216096191412 -0.8585598585914931 0.3275436740529463 0.5441785342053828 0.11090881390050986 0.06775196342960102 0.17457076403567998 -0.039066837176477937
0.1610738255033557 -0.5152710695670232 -0.19378519143975925 -0.8367569476942871 0.33346702586404886 0.5464480203507577 0.12048603137734007 0.07064633215343001 0.17658235345809092 -0.0352896891512309
0.16778523489932887 -0.48741891946086374 -0.16378841669195177 -0.8110494222297757 0.33613912847424515 0.5440719969541191 0.1282062599943712 0.07249897504339489 0.1786730566769749 -0.033675106590185105
0.174496644295302 -0.4570354024755787 -0.1319158318752262 -0.7821549730759312 0.33634677549251746 0.5382887641554297 0.1344047868296052 0.07302337648355085 0.17894159220610933 -0.032894839239007614
0.18120805369127516 -0.4245586739725155 -0.09871945994453601 -0.750397888000495 0.3350439795149166 0.5301123572802383 0.13997560174959486 0.07463015097122755 0.18025391017389775 -0.03099360823144265
0.18791946308724833 -0.39010379254683397 -0.06429095391102835 -0.7159166311826396 0.3324422207873056 0.5201297387112616 0.1447547028633497 0.07788692948696432 0.1827354231622791 -0.026961564188350454
0.19463087248322147 -0.3545011453160616 -0.02947478854467761 -0.6795275020874456 0.3281942151711201 0.5081393272426047 0.14824910309963543 0.08156890636248565 0.18503641125784814 -0.02189859853287686
0.20134228187919462 -0.3191088724349075 0.004426879161810837 -0.6426446240316258 0.3220034566012205 0.4941320569921751 0.14987485621026586 0.0840622623775481 0.18724886515783273 -0.019124340402736514
0.2080536912751678 -0.2839673895802243 0.03748508058233724 -0.6054198597427859 0.31375015102199627 0.47794770267328235 0.14955259937071022 0.08494441212340374 0.187672245550215 -0.01778342130340753
0.21476510067114093 -0.2493693867707281 0.06911690598072948 -0.5678556795221856 0.30452235303764214 0.46043368674077867 0.14861101933450557 0.08551085018355638 0.18782288768966515 -0.016801187322552383
0.22147651006711408 -0.21453601442625073 0.09975079894769459 -0.5288228278001961 0.2950891399494212 0.4426459623930877 0.14753231750575474 0.08738590598065778 0.18924345140462945 -0.014471639443313908
0.22818791946308725 -0.17957955154296276 0.12967131168447824 -0.4888304147704038 0.2859417460363777 0.4255087060841708 0.14637478598858453 0.09070515667249437 0.1912622142189957 -0.009851900874006947
0.2348993288590604 -0.14526368135335932 0.1584814369913055 -0.44900879969802415 0.27647670357386017 0.408594502679565 0.14435890446815536 0.09378326398263363 0.19338148872464728 -0.005814960759380011
0.24161073825503354 -0.11268928600287348 0.1856520760657932 -0.41103064807154016 0.2663395687092692 0.3919151664061209 0.14076397101241758 0.09556323143556361 0.1949232974255879 -0.0037968345544606846
0.2483221476510067 -0.08200784570829123 0.2113190248840504 -0.37533471630063286 0.2557151649297594 0.37585065118457794 0.1355796786749408 0.0965529390676978 0.19573796647958686 -0.0026320883441912774
0.2550335570469799 -0.05296488663891775 0.2351585720853599 -0.3410883453631954 0.24574213141717738 0.36056421896369273 0.13092004387066206 0.09805632645379131 0.19727252372504606 -0.0011598708174634514
0.26174496644295303 -0.02531675543478259 0.2574546328672965 -0.3080881437368616 0.2366882664234996 0.3463603372283598 0.12701619561863942 0.10086949495921739 0.19971207605687452 0.002026913861560259
0.2684563758389262 0.0018587313528562288 0.27907693333475847 -0.275359470629046 0.22814744677532753 0.33302013971446515 0.12327475383618991 0.10431998691969936 0.20243291545896475 0.0062070583804339635
0.2751677852348993 0.02876597190105184 0.3003204545442496 -0.2427885107421459 0.22009239251212384 0.32067756362957966 0.11950722139466799 0.10730663574471641 0.20534343750394604 0.00926983398548678
0.28187919463087246 0.05448818484177471 0.3205736381313334 -0.21159726844778398 0.21211594299887468 0.3095646570798959 0.11466722891785348 0.1096065987105201 0.2079392188476969 0.011273978573343293
0.2885906040268456 0.07896672965122908 0.33960592685479396 -0.1816724675523358 0.2044049492892574 0.2994541691824688 0.10935572939604601 0.11175516235635767 0.2103246039028323 0.013185720809883048
0.2953020134228188 0.10238539654834862 0.3574957905233297 -0.15272499742663248 0.19731076334986877 0.29038176892849965 0.1042397577712379 0.11438522450776065 0.21333168660951746 0.015438762406003836
0.30201342281879195 0.12499600829680271 0.37476999277931355 -0.12477797618570816 0.1909575792746676 0.28239021057155345 0.09952494797778179 0.11709712608153731 0.21641524875034737 0.017779003412727257
0.3087248322147651 0.14642964452196156 0.39144488555091317 -0.09858559650699006 0.18514330797949066 0.2754663522797146 0.09482026367926669 0.119819725851015 0.2196133472148772 0.02002610448715278
0.31543624161073824 0.16661535512533504 0.4078259663774295 -0.07459525612675941 0.1798948193162144 0.2697629993607037 0.09002663927172513 0.12272584456264687 0.22323767919124834 0.022214009934045403
0.3221476510067114 0.18589726230416737 0.4234831066158461 -0.05168858200751139 0.17519249134547765 0.2649837232873401 0.08540125940361523 0.12560357134242076 0.2268022250230563 0.024404917661785222
0.32885906040268453 0.2045181956024983 0.4390923925317191 -0.030056001326722537 0.17111016129073037 0.26122243937104334 0.0809978832104174 0.1286334789806439 0.23064606174691288 0.02662089621437491
0.33557046979865773 0.22224321752014128 0.45453121992865547 -0.010044784888372904 0.16717482264569583 0.258003194786342 0.07634645050504967 0.13187012939263837 0.23495618255804884 0.02878407622722788
0.3422818791946309 0.23964808845876423 0.4698727666256681 0.009423410291860335 0.16382018581926713 0.2555960644528795 0.07204430718565474 0.1348346451345756 0.2393440554998308 0.030325234769320433
0.348993288590604 0.257143512618157 0.48596279053033986 0.02832423470597409 0.1614209652976641 0.25416205907661493 0.06867987151871321 0.13834907536551475 0.2443172101316797 0.03238094059934979
0.35570469798657717 0.2749545221535628 0.5030620990873422 0.04684694521978339 0.15953413028282395 0.25350111627908395 0.06556714428656397 0.14232906555004382 0.24981763736668455 0.03484049373340309
0.3624161073825503 0.29250237336390295 0.5201948007805892 0.06480994594721667 0.1585568511139579 0.25398868016664405 0.06312502206127174 0.14650866744396743 0.2554066385271993 0.03761069636073554
0.36912751677852346 0.3100423352587992 0.5375167445159424 0.082567926001656 0.1582552694207542 0.25580797559473556 0.06070256324677288 0.15087895522725686 0.2612872338523564 0.04047067660215732
0.37583892617449666 0.3276276024312533 0.5544132619167165 0.10084194294579005 0.15816164110918876 0.25847947193173404 0.057843810286643496 0.15498025143148944 0.267333329942026 0.04262717292095285
0.3825503355704698 0.3456702018661332 0.5709973472222307 0.12034305651003568 0.1581802455820167 0.26159614713466706 0.05476434402936635 0.15911476230702953 0.2736104446782871 0.04461907993577198
0.38926174496644295 0.3643301043617214 0.5877038344284202 0.14095637429502264 0.15811310138519047 0.26496007353585604 0.051266129234524865 0.16361880506412657 0.2804897323873852 0.0467478777408679
0.3959731543624161 0.3826476961439544 0.6034577167832713 0.16183767550463748 0.1580846557794266 0.2684652475950088 0.04770406396384441 0.16812877769700016 0.2875650597948481 0.048692495599152216
0.40268456375838924 0.4003471713832173 0.6180851313881556 0.182609211378279 0.15795082997582238 0.27220951958941125 0.043692140362233525 0.1729789082573959 0.29512055924018865 0.050837257274603156
0.4093959731543624 0.4174419697050037 0.631942973257885 0.20294096615212237 0.15766675717788708 0.2760389273953133 0.039294586960460856 0.17776799789528522 0.3028915078679698 0.052644487922600625
0.4161073825503356 0.43416117812330646 0.645243751519908 0.22307860472670496 0.15688269471976055 0.2795052399773855 0.03426014946213558 0.18199617444203592 0.310535680550155 0.05345666833391685
0.4228187919463087 0.4504616616543697 0.6582711065359035 0.24265221677283594 0.1554972519772672 0.2824226158425802 0.02857188811195413 0.18601578596637333 0.3184352706175089 0.05359630131523774
0.42953020134228187 0.4654252350146594 0.6696723891915684 0.26117808083775046 0.15374406846260094 0.2849604547291965 0.022527682196005344 0.18974353547598205 0.3265315741313586 0.052955496820605547
0.436241610738255 0.4786675170649049 0.6788778736729965 0.27845716045681335 0.1514148527672405 0.28674147621997703 0.016088229314503988 0.19361092438409247 0.3349142502196338 0.05230759854855116
0.44295302013422816 0.4900585012448762 0.6858461954861652 0.2942708070035872 0.14837067545694568 0.28757447618876164 0.009166874725129698 0.19723435243055842 0.34332963256634297 0.05113907229477391
0.44966442953020136 0.4992707589381243 0.6900145495646715 0.3085269683115771 0.14442009300596106 0.28718382963427885 0.0016563563776432755 0.19969883473105723 0.35128408389460475 0.04811358556750975
0.4563758389261745 0.5063319949389306 0.6919409889655924 0.3207230009122687 0.13955818619735438 0.2855176060775574 -0.006401233682848589 0.20175366257367983 0.35931107046853505 0.044196254678824626
0.46308724832214765 0.5108674005152356 0.6909463776843184 0.33078842334615277 0.13362802223915127 0.2821308790530276 -0.014874834574725049 0.20349117384520685 0.3673082912419694 0.03967405644844427
0.4697986577181208 0.5125402316271348 0.6867725346091899 0.33830792864507975 0.1267075023552405 0.27706682251778264 -0.023651817807301634 0.20490538963794527 0.3753281815248368 0.034482597751053695
0.47651006711409394 0.511442512351828 0.6799833624098275 0.34290166229382857 0.1186722031815275 0.27031181740113014 -0.03296741103807514 0.20605792504407544 0.3835828030961945 0.028533046991956357
0.4832214765100671 0.5076323270954187 0.6709407413043686 0.34432391288646885 0.10978188788176525 0.262036436263908 -0.0424726605003775 0.2068697673176594 0.3922450728864437 0.021494461748875093
0.4899328859060403 0.501165680032765 0.66012362387676 0.3422077361887698 0.09990525618441791 0.2521633854038402 -0.052352873035004396 0.20774051054889028 0.4015924927919893 0.01388852830579132
0.4966442953020134 0.49191396754762606 0.6482015289138301 0.33562640618142203 0.08928548365958014 0.24128846602855725 -0.06271749870939697 0.2085728982849363 0.4115321081208688 0.005613688449003784
0.5033557046979865 0.47908196218683574 0.634390350279483 0.3237735740941885 0.07787593166120585 0.2291804502569015 -0.07342858693448981 0.20925713639929422 0.42172359997791553 -0.0032093271793270928
0.5100671140939598 0.462061836202704 0.6174466725846376 0.30667699982077046 0.06554027931639968 0.21572544477006866 -0.0846448861372693 0.2094257617503578 0.43090433096071307 -0.012052807459997483
0.5167785234899329 0.44002465539483343 0.5959250090270705 0.2841243017625964 0.052608539624854705 0.20119943628289605 -0.09598235703318664 0.20814468469787534 0.43725543462230154 -0.020966065226550895
0.5234899328859061 0.4125172264843612 0.5689478727446395 0.2560865802240828 0.0392181071791732 0.1854802441580358 -0.10704402979968938 0.2042599370887879 0.4387316088631614 -0.03021173468558566
0.5302013422818792 0.38027523918601586 0.5376134072251393 0.22293707114689246 0.025367871464796334 0.1683340021863861 -0.11759825925679346 0.19731696856070818 0.43442291643800235 -0.03978897931658601
0.5369127516778524 0.34401629881334506 0.5019131843859043 0.18611941324078585 0.011266030065881566 0.14986167000226952 -0.1273296098705064 0.18822482892235617 0.42455192959084687 -0.04810227174613452
0.5436241610738255 0.3047670485862285 0.4630604448192306 0.14647365235322637 -0.0027599268158461573 0.130556489504051 -0.13607634313574332 0.1771666786482137 0.4096629575781865 -0.05532960028175912
0.5503355704697986 0.2634132508193452 0.4222401738720367 0.10458632776665364 -0.01653240672875762 0.11070014132708451 -0.14376495478459975 0.16442340442880768 0.3907949181334632 -0.06194810927584782
0.5570469798657718 0.22210071706425025 0.380551247227467 0.06365018690103347 -0.029548468116483883 0.09079163767507313 -0.1498885739080409 0.1504709361064448 0.368952562074624 -0.06801068986173442
0.5637583892617449 0.18223718388399684 0.3394244502502266 0.025049917517767056 -0.04155237022750713 0.07108074420582702 -0.15418548466084128 0.13621387293911316 0.3458276055938765 -0.07339985971565019
0.5704697986577181 0.14466069026681677 0.30000779074217 -0.010686410208536445 -0.0524172164806508 0.05220312626865385 -0.15703755922995544 0.12274456444064577 0.32257915728882625 -0.07709002840753468
0.5771812080536912 0.10993867045908531 0.26344658546137495 -0.04356924454320432 -0.06200983895934255 0.03440696909200143 -0.15842664701068654 0.11013956117957398 0.299234614112297 -0.07895549175314905
0.5838926174496644 0.07848399589909263 0.2305874483589279 -0.07361945656074262 -0.06999300030844693 0.01792543632389583 -0.15791143694078968 0.09771356583114899 0.27543437524436276 -0.08000724358206479
0.5906040268456376 0.05092898704873068 0.2017857706969644 -0.09992779659950303 -0.07595545447695483 0.003450131357997613 -0.15536104031190728 0.08520573776347777 0.2513640741061762 -0.08095259857922067
0.5973154362416108 0.027565246800033333 0.17733649124169915 -0.12220599764163248 -0.07975513392432647 -0.008035604866367646 -0.1514746629822853 0.07324467103320811 0.2278494946022748 -0.08136015253585857
0.6040268456375839 0.007619888112982382 0.15634884893113482 -0.14110907270517004 -0.08175769133490342 -0.016211561634393495 -0.14730382103541334 0.0627555554434588 0.20608687989897606 -0.08057576901205847
0.610738255033557 -0.00986366314581684 0.1382529254834396 -0.15798025177507324 -0.08244073791910192 -0.021675606982267108 -0.14320586885593672 0.053192591099328224 0.1857207834052915 -0.07933560120663505
0.6174496644295302 -0.024449277297928215 0.1231516783738469 -0.17205023296970334 -0.08133486903264 -0.023433224190690376 -0.13923651387458963 0.04493703249894646 0.16749361792916723 -0.07761955293127429
0.6241610738255033 -0.036957766157419344 0.10992075731251032 -0.183836289627349 -0.07810330704199141 -0.02168253343265618 -0.13452408065132665 0.037882115901576155 0.15172647987792198 -0.07596224807476966
0.6308724832214765 -0.04824961562432782 0.09781307553367614 -0.1943123067823318 -0.07344924275886178 -0.018042778313649234 -0.12885570720407433 0.031849491355749146 0.1381898953166807 -0.0744909126051824
0.6375838926174496 -0.05800383791662846 0.08634863422159267 -0.2023563100548496 -0.0678707140800784 -0.01274306775725563 -0.12299836040290117 0.02693818929058736 0.12685964668450186 -0.07298326810332714
0.6442953020134228 -0.06788186233807161 0.07402799846676161 -0.20979172314290484 -0.061922036141606594 -0.006629815484412563 -0.11721425679880063 0.022715211530552896 0.11677171687495407 -0.07134129381384828
0.6510067114093959 -0.0782646126559395 0.06045733180687059 -0.2169865571187496 -0.05572573423750053 -0.0001999042592829639 -0.11125156421571811 0.019982587807720182 0.10879452823784955 -0.06882935262240919
0.6577181208053691 -0.08851834077115896 0.04615168449331157 -0.22318836603562947 -0.04928565005592559 0.006359615136556841 -0.10493091524840803 0.018357426364025185 0.10268070219346942 -0.06596584946541906
0.6644295302013423 -0.09807506638596862 0.03187633451584178 -0.22802646728777903 -0.04281867005795158 0.01277042755298146 -0.09840776766888462 0.017460500131412985 0.09813110209710399 -0.06321010183427803
0.6711409395973155 -0.10586554953436988 0.01934290598360311 -0.23107400505234288 -0.03573234195432076 0.020107667022914076 -0.09157235093155561 0.017520439959225753 0.09517713895486085 -0.060136259036409345
0.6778523489932886 -0.11143214112023572 0.00960961722980902 -0.23247389947028047 -0.028882735566248447 0.027021509156043313 -0.0847869802885402 0.01796986826420582 0.09305763991219136 -0.057117903383779714
0.6845637583892618 -0.11354411081662424 0.0037641671677686173 -0.2308523888010171 -0.022359091166423487 0.033521759078210145 -0.07823994141105713 0.01872086054891824 0.09170740527725169 -0.05426568417941521
0.6912751677852349 -0.11153843133825221 0.0016175306862191152 -0.22469439336272354 -0.016648693299781834 0.03896369449787877 -0.07226108109744243 0.019911049350060425 0.0910818520151054 -0.051259753314984544
0.697986577181208 -0.10526988036780746 0.003515528098296694 -0.21405528883391162 -0.01136203029970403 0.04385530204997396 -0.06657936264938202 0.021269156012750284 0.09083870133234216 -0.04830038930684159
0.7046979865771812 -0.0964839401956453 0.007501701531883051 -0.20046958192317366 -0.006507097211877674 0.04812424776835855 -0.061138442192113895 0.022594136962570316 0.09071651579908441 -0.045528241873943776
0.7114093959731543 -0.08677081416121278 0.011612410551039093 -0.18515403887346465 -0.002098027776097379 0.05207843273532704 -0.056274488287521796 0.023755291792902315 0.09056634242249723 -0.043055758836692604
0.7181208053691275 -0.07715409846818679 0.014898165978586703 -0.16920636291496027 0.00148682549427516 0.055058713804740235 -0.052085062816189916 0.024555547330085067 0.09016634385484104 -0.041055249194670906
0.7248322147651006 -0.06846548614170377 0.01736885566798628 -0.1542998279513938 0.0043390823352675596 0.05703764941453251 -0.04835948474399739 0.0252437997664709 0.08974760324085825 -0.03926000370791645
0.7315436241610738 -0.06127992552581041 0.01945982841391046 -0.1420196794655313 0.0063899809765781525 0.05795983449398842 -0.04517987254083211 0.025627593668775008 0.0892588808846399 -0.03800369354708988
0.7382550335570469 -0.055516553789042224 0.021887140035795845 -0.1329202476138803 0.007898648513879282 0.058360418754455946 -0.042563121726697385 0.025889905569851487 0.08879066566369567 -0.03701085452399269
0.7449664429530202 -0.051171891726374576 0.023495875983024626 -0.12583965943577377 0.008780094350038214 0.05816902260920267 -0.040608833909126237 0.02596176083057927 0.08827359324307989 -0.036350071581921356
0.7516778523489933 -0.04727628442958583 0.025193422010518177 -0.11974599086968983 0.009522997109499491 0.0579957601822833 -0.03894976596328432 0.02583853346051805 0.08775730711488305 -0.03608024019384696
0.7583892617449665 -0.04266241078902827 0.02904432519983334 -0.11436914677788988 0.010333444201354796 0.05812079817775065 -0.03745390977504105 0.0255444908073756 0.08732111007000723 -0.03623212845525604
0.7651006711409396 -0.03713186569238673 0.03522431039517537 -0.10948804177994884 0.01128999645146247 0.058525398367326266 -0.03594540546440133 0.0253006274928381 0.08710990791521236 -0.03650865292953617
0.7718120805369127 -0.030332004603582204 0.04325876601410608 -0.1039227752212705 0.012445308808863787 0.05913529163071404 -0.034244674012986476 0.02491212359804246 0.08698007084036262 -0.037155823644277705
0.7785234899328859 -0.02232066556695428 0.05263980492267199 -0.09728113605658055 0.013640168698240866 0.05983657001755835 -0.03255623262107661 0.02455007720978366 0.0870295787926862 -0.037929424373118886
0.785234899328859 -0.01368775025186543 0.06259573649703255 -0.08997123700076341 0.01483136675367127 0.06056788116120649 -0.03090514765386395 0.024410192765284094 0.08740243895244963 -0.03858205342188144
0.7919463087248322 -0.004617556743467134 0.07248202587435744 -0.0817171393612917 0.015996273759854362 0.06114627701015968 -0.02915372949045095 0.024149288272128925 0.08776654815850944 -0.0394679716142516
0.7986577181208053 0.004662026714741475 0.08216997758419214 -0.0728459241547092 0.01703459418353829 0.06153605348127037 -0.027466865114193793 0.023774295634929502 0.08809430284999253 -0.04054571158013354
0.8053691275167785 0.013905341650402279 0.09119615484951268 -0.06338547154870813 0.018056594513556214 0.06188620716609011 -0.025773018138977685 0.023362617195753183 0.08841602452775457 -0.04169079013624821
0.8120805369127516 0.02273052447208861 0.09942083530474605 -0.053959786360568834 0.01872789959811441 0.06176357714771918 -0.024307777951490354 0.022953639812975702 0.08872639312377868 -0.042819113497827285
0.8187919463087248 0.031312842148957166 0.10758328701854925 -0.04495760272063492 0.018944508901870296 0.06099166855918629 -0.023102650755445705 0.02251312841580291 0.08896916710712927 -0.04394291027552344
0.825503355704698 0.04022853616012895 0.11595269577414932 -0.03549562345389143 0.01874753540119497 0.05963665486890708 -0.022141584066517145 0.02196445924651161 0.08911321664318678 -0.04518429815016356
0.8322147651006712 0.04908207296283017 0.12446854867190123 -0.026304402746240893 0.018409298388700368 0.058267874712347595 -0.02144927793494686 0.021416820396199646 0.08923749637817367 -0.04640385558577438
0.8389261744966443 0.05827734523280954 0.13379455001139834 -0.01723985954577926 0.017816726112873972 0.0567512694541867 -0.021117817228438758 0.020797011150402313 0.08931874695113817 -0.04772472465033354
0.8456375838926175 0.06838275492507684 0.14436270709090032 -0.007597197240746631 0.016870450219329692 0.055131624532109694 -0.021390724093450313 0.02016376289611902 0.08938547031943195 -0.04905794452719391
0.8523489932885906 0.08001769405617301 0.1567851307731313 0.0032502573392147183 0.015156122514521938 0.05301133319139292 -0.022699088162349043 0.019584307868492506 0.08945503289471927 -0.050286417157734256
0.8590604026845637 0.09338259405655923 0.1711939018045244 0.015571286308594057 0.012901150621665483 0.05107528015022627 -0.025272978906895303 0.019145195086618882 0.08956850947987427 -0.051278119306636505
0.8657718120805369 0.108711206078543 0.18750167616020494 0.029920735996881054 0.010268345208484434 0.04969774649343662 -0.029161056076467747 0.01906512828908555 0.08985510592605755 -0.05172484934788646
0.87248322147651 0.1264046989952339 0.20585606023560757 0.04695333775486024 0.007176178209258404 0.048947584389633245 -0.03459522797111643 0.019335950116890654 0.09034671485748776 -0.05167481462370645
0.8791946308724832 0.14705703414106455 0.22639737415943215 0.06771669412269696 0.0033885153443717316 0.04880559300024246 -0.04202856231149899 0.01992268752990607 0.09103283405421583 -0.05118745899440369
0.8859060402684563 0.17052229317645576 0.24891534330270298 0.09212924305020852 -0.0009386750730112482 0.049316679147089156 -0.051194029293111655 0.020839881578931033 0.09196022040974183 -0.05028045725187977
0.8926174496644295 0.19617677600733666 0.27347861409529134 0.11887493791938197 -0.005930230189528536 0.05025775221511048 -0.06211821259416755 0.022015985601500646 0.09312840732858592 -0.04909643612558463
0.8993288590604027 0.2232080133586227 0.30007793701419894 0.14633808970304646 -0.010920591735566308 0.052146471646085546 -0.07398765511721817 0.02360671778863648 0.09465718230320776 -0.04744374672593481
0.9060402684563759 0.2502039662609252 0.3274578366884747 0.17295009583337573 -0.01564714405611252 0.05484498122955091 -0.08613926934177595 0.025619008873956958 0.09662492939889299 -0.045386911650979064
0.912751677852349 0.276321880717551 0.35460196489508666 0.1980417965400153 -0.020184643967881125 0.057780936919065565 -0.09815022485482781 0.02759536645870051 0.09873284698582271 -0.043542114068421685
0.9194630872483222 0.3017118273945002 0.3814870061361505 0.2219366486528499 -0.024353416176125884 0.0610978991184864 -0.10980473147073816 0.02959469993823667 0.10101672395031279 -0.04182732407383945
0.9261744966442953 0.32557729450998396 0.40774430736741646 0.24341028165255146 -0.028319397409257006 0.06411561021415935 -0.12075440503267337 0.031316455663301206 0.10327352782920227 -0.04064061650259986
0.9328859060402684 0.34667785803215356 0.43196994153762625 0.2613857745266809 -0.03162787732894242 0.06680170678314284 -0.1300574614410277 0.03265649817681852 0.10544680477556206 -0.04013380842192504
0.9395973154362416 0.36371827665457773 0.45226715872205386 0.2751693945871016 -0.03396865707663235 0.06918757098902557 -0.13712488514229026 0.03353486985652313 0.1076208037438921 -0.04055106403084583
0.9463087248322147 0.37469921761362823 0.4656234740405142 0.2837749611867423 -0.03492832706740452 0.07093401339057213 -0.14079066752538116 0.034037221678519344 0.10998038668625557 -0.04190594332921688
0.9530201342281879 0.37906826867870047 0.47107865885273564 0.2870578785046653 -0.03395405498773192 0.0719995077263517 -0.13990761770181553 0.03433434974595299 0.11274836838652916 -0.04407966889462318
0.959731543624161 0.3769738652576875 0.47072277851117716 0.28322495200419784 -0.03146386245766807 0.072416275807105 -0.13534400072244113 0.03456728672442122 0.1161262391733483 -0.04699166572450586
0.9664429530201342 0.3670401850014591 0.46255514889201665 0.2715252211109015 -0.028056393295204738 0.0721467785681596 -0.12825956515856907 0.03486728466044976 0.12030980032065208 -0.05057523099975256
0.9731543624161073 0.3481886004113 0.4434970655214832 0.2528801353011168 -0.02409283105869357 0.07189796570838841 -0.12008362782577556 0.03595221649193654 0.12600096933960153 -0.05409653635572846
0.9798657718120806 0.3195392421540428 0.4132226804311446 0.22585580387694099 -0.018140877417844294 0.07120050421047414 -0.10748225904616271 0.038558046637492176 0.1335481089654047 -0.05643201569042034
0.9865771812080537 0.2837139003195912 0.3740869148133118 0.19334088582587064 -0.010688994860827868 0.07081925410466011 -0.09219724382631586 0.04320166355140686 0.14339480959920511 -0.05699148249639139
0.9932885906040269 0.2432182502341074 0.33235778198595584 0.15407871848225896 -0.0030655434027581983 0.07209960222991643 -0.07823068903543282 0.050209627842177626 0.15635771302510068 -0.05593845734074543
1.0 0.2018555774306421 0.2940536513118209 0.10965750354946335 0.002563716004140773 0.07550847963203164 -0.07038104762375008 0.058970407778467876 0.17248150990809497 -0.05454069435115923


==> ref3dNi/RampKneePower.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.25532507455072456 -0.0005468494090387077 -0.5101032996924104 0.016040232998757762 0.058778460795690754 -0.026697994798175226 0.0726520097643892 0.2552565365195129 -0.10995251699073454
0.006711409395973154 -0.2252303526656942 -0.005501125981096228 -0.4449595793502922 0.015256520864892242 0.053374075645506405 -0.022861033915721918 0.023340054321376768 0.16471265935727938 -0.11803255071452586
0.013422818791946308 -0.1941829806527853 -0.004521602671610808 -0.3838443586339598 0.014351694684042689 0.05068286335762098 -0.021979473989535606 -0.03636522196486032 0.13059504934170718 -0.2033254932714278
0.020134228187919462 -0.15948467274010325 0.00542097400966704 -0.3243903194898735 0.012387447698281434 0.048013664882402364 -0.023238769485839493 -0.0971490166631006 0.1449028794628566 -0.33920091278905784
0.026845637583892617 -0.1183021330264427 0.027995016016225713 -0.2645992820691111 0.009145348686769767 0.044542524759540736 -0.026251827386001205 -0.15046113598947808 0.17322519323101704 -0.4741474652099732
0.03355704697986577 -0.06692513544913642 0.06775574385962865 -0.2016060147579015 0.005986088195207523 0.04122255454937507 -0.02925037815896002 -0.18766228960219805 0.20218684808609516 -0.5775114272904913
0.040268456375838924 -0.012565479259480034 0.1121196972087766 -0.13725065572773668 0.00494611722723776 0.040408286398406476 -0.03051605194393096 -0.2091510001897646 0.21314426600121641 -0.6314462663807456
0.04697986577181208 0.03608117690585965 0.15854604744974127 -0.08638369363802198 0.004608371572455295 0.043308030665090605 -0.03409128752018002 -0.22215352907639577 0.2010567487564828 -0.6453638069092743
0.053691275167785234 0.07218597326307889 0.1959459877222322 -0.051574041196074435 0.0049558283190292785 0.04995062065638815 -0.0400389640183296 -0.21670498153641427 0.1920743150495201 -0.6254842781223486
0.060402684563758385 0.08957195733077664 0.2182929603674947 -0.03914904570594144 0.006328343568627287 0.057386403338115545 -0.044729716200860976 -0.1881943670203901 0.1955355248942085 -0.5719242589349887
0.06711409395973154 0.08205915463613045 0.22466891706202008 -0.06055060778975918 0.0100689030308779 0.06352502997068725 -0.04338722390893145 -0.14584670581122672 0.19789808154318372 -0.48959149316563716
0.0738255033557047 0.04871355454640604 0.21727728565366394 -0.11985017656085188 0.016847037418213768 0.07127802401662495 -0.03758394918019742 -0.10155094617507748 0.1921798106778858 -0.3952817030280408
0.08053691275167785 -0.006598606319924419 0.19956141990247853 -0.21275863254232738 0.02800008700546918 0.0874118052461617 -0.031411631235223336 -0.05066395532525606 0.20836262275643333 -0.30969053340694547
0.087248322147651 -0.08066518715372326 0.17258999586760274 -0.3339203701750493 0.041674654629678835 0.10908144077917986 -0.025732131519822184 0.0009286275638042238 0.24866593772832804 -0.24680868260071961
0.09395973154362416 -0.16629018746187152 0.13617204800788002 -0.46875242293162306 0.05678330852682486 0.13534624689275712 -0.021779629839107396 0.0498641874272361 0.3198034160044286 -0.2200750411499564
0.10067114093959731 -0.25580976718334775 0.0991214456514673 -0.6107409800181628 0.07043631830250396 0.16128334025821428 -0.02041070365320634 0.09679739460364885 0.41606517904840984 -0.22247038984111217
0.10738255033557047 -0.3453516517188432 0.0641592112767077 -0.7548625147143941 0.08235503830695878 0.1868529492591 -0.02214287264518243 0.14421925427292526 0.5263354263521183 -0.23789691780626776
0.11409395973154363 -0.4285817094061727 0.029497694937879237 -0.8866611137502246 0.09219946493967932 0.2109238862514941 -0.026524956372135478 0.18890973484814053 0.638627616758164 -0.26080814706188304
0.12080536912751677 -0.5013719346573567 -0.0016096133089217868 -1.0011342560057916 0.10005381804927821 0.23222583687312826 -0.03211820077457184 0.23031755377565682 0.7462772763442316 -0.285642168792918
0.12751677852348994 -0.561621878195757 -0.028340522106092947 -1.0949032342854212 0.10504054367296539 0.24797451694767766 -0.03789342960174688 0.26824708240969153 0.8459831761279999 -0.30948901130861683
0.1342281879194631 -0.606661300770492 -0.04791613444170484 -1.1654064670992792 0.10774041530039878 0.2577116973607784 -0.042230866759980876 0.30216180670701615 0.9350059655559981 -0.3306823521419658
0.14093959731543623 -0.6385126215284784 -0.05950478681217086 -1.2175204562447859 0.10847031636006921 0.26205979108127275 -0.04511915836113434 0.33096114220613815 1.0113617482809047 -0.34943946386862845
0.1476510067114094 -0.6552118834991034 -0.06315693032548908 -1.2472668366727178 0.10803216094211794 0.2632253865457625 -0.0471610646615266 0.35499829931966853 1.0754250067807474 -0.3654284081414103
0.15436241610738255 -0.6567189065291035 -0.05848191491123178 -1.2549558981469753 0.10676579743123403 0.26211419019812643 -0.04858259533565838 0.3741432629045094 1.1265644981647163 -0.3782779723556976
0.1610738255033557 -0.6433599251882114 -0.047956346533708394 -1.2387635038427143 0.10515105915418181 0.25881953895689497 -0.04851742064853133 0.3879800183143719 1.163921458665109 -0.3879614220363652
0.16778523489932887 -0.6218972365467508 -0.029005324074262373 -1.2147891490192393 0.10364967036355545 0.25484289498865514 -0.04754355426154423 0.3955864444357875 1.1862088074077266 -0.3950359185361515
0.174496644295302 -0.5910832312464043 -0.0032389761458524458 -1.178927486346956 0.10245126641648256 0.2509310105879975 -0.04602847775503241 0.39723108426714787 1.1950882242634289 -0.4006260557291332
0.18120805369127516 -0.5522814951233198 0.026678401787206152 -1.1312413920338458 0.10179768271712035 0.24714640690828998 -0.0435510414740493 0.3943210261803136 1.1925478182889044 -0.4039057659282772
0.18791946308724833 -0.5066769946230217 0.06161868104347956 -1.074972670289523 0.10197306895198363 0.24554101740491788 -0.041594879500950616 0.3883549674996101 1.1802423549714884 -0.40353241997226824
0.19463087248322147 -0.457007265798352 0.1012191816013806 -1.0152337131980846 0.10144549807682411 0.2435029234137141 -0.04061192726006589 0.3792201376610823 1.159399919489426 -0.4009596441672615
0.20134228187919462 -0.4052015738725388 0.14252465268604436 -0.9529278004311219 0.09971480365721225 0.24022428150844957 -0.04079467419402508 0.3672088545227688 1.1318896776940182 -0.3974719686484805
0.2080536912751678 -0.35205237053246646 0.18670421310895752 -0.8908089541738904 0.0957793750098517 0.23343995704225434 -0.04188120702255094 0.35251128131681486 1.098782136923694 -0.39375957429006436
0.21476510067114093 -0.29860026140592244 0.2298166339854364 -0.8270171567972813 0.09097056661735231 0.22764152517862823 -0.04570039194392361 0.33535412440318635 1.0602138050748011 -0.38950555626842853
0.22147651006711408 -0.24310754160670867 0.269553800777932 -0.7557688839913493 0.08411185425665932 0.21852883619844532 -0.05030512768512668 0.3168726784123317 1.01727245945413 -0.38352710262946654
0.22818791946308725 -0.18609328781524853 0.30707315486040415 -0.6792597304909012 0.07608895016275517 0.20773061042605678 -0.055552710100546424 0.297798828864741 0.9708529028446855 -0.37525524511520353
0.2348993288590604 -0.13011697833552888 0.3432212668257125 -0.6034552234967703 0.06692861216255086 0.19525991997225334 -0.06140269564715162 0.27838069568707796 0.9218650112850142 -0.3651036199108583
0.24161073825503354 -0.07830222947191076 0.37803916650733616 -0.5346436254511576 0.05698841348676476 0.1811033296215104 -0.0671265026479809 0.2581544136235386 0.8706507661814025 -0.35434193893432525
0.2483221476510067 -0.030883992821696113 0.4120249327578513 -0.47379291840124355 0.04662291300693373 0.16469082678921204 -0.07144500077534456 0.23842113552232716 0.8189017368404821 -0.3420594657958278
0.2550335570469799 0.01315295871010331 0.44069160850951306 -0.41438569108930645 0.035928546231842357 0.14658283482499734 -0.07472574236131262 0.21972501311686074 0.7683254094142027 -0.32887538318048115
0.26174496644295303 0.053865478636708534 0.464151392117814 -0.3564204348443969 0.025754674832409258 0.12777756601872597 -0.07626821635390746 0.20249277661262935 0.7199684459203072 -0.31498289269504853
0.2684563758389262 0.09357286765511974 0.48306091427928355 -0.29591517896904407 0.016576440568746773 0.11030735356512274 -0.0771544724276292 0.1867612765159476 0.6743114731675182 -0.30078892013562303
0.2751677852348993 0.13205785492517402 0.49953670154065294 -0.2354209916903049 0.008451430172773652 0.0939194318088789 -0.0770165714633316 0.1724320032357291 0.6315677313396854 -0.28670372486822715
0.28187919463087246 0.16650257719829908 0.5139897494136066 -0.18098459501700848 0.0009377045462837123 0.0782576427533354 -0.07638223366076798 0.15952850173760755 0.5913667846590679 -0.27230978118385274
0.2885906040268456 0.1963671001647977 0.5253259023451755 -0.13259170201558018 -0.0049552823900899075 0.06591694691388239 -0.07582751169406221 0.14737812789572113 0.5528337523601465 -0.25807749656870427
0.2953020134228188 0.22165057976992245 0.5321182574237739 -0.08881709788392902 -0.009073083339477827 0.057349458288140975 -0.07549562496709664 0.13549013099023713 0.5147441561502654 -0.24376389416979113
0.30201342281879195 0.24400142023346824 0.5374942460175324 -0.04949140555059592 -0.012650203696861066 0.04928212510094194 -0.07458253249466407 0.12271637342065944 0.4745670485535303 -0.22913430171221144
0.3087248322147651 0.26155810904464516 0.5431226538260958 -0.02000643573680544 -0.01565902037902094 0.04217833440853255 -0.07349637516657444 0.10925816147327803 0.43344463213227263 -0.21492830918571654
0.31543624161073824 0.275489054559173 0.5495991098820492 0.0013789992362968628 -0.017691381172159456 0.03758950349289995 -0.07297226583721886 0.09564169823636674 0.3933845690915508 -0.20210117261881727
0.3221476510067114 0.286828534176845 0.5525867862708749 0.021070282082815195 -0.01963666284424667 0.03347503195901372 -0.07274835764750706 0.08235898851914074 0.35571779413837623 -0.19099981710009473
0.32885906040268453 0.2964822955491408 0.5557258425872558 0.037238748511025876 -0.021557334574555005 0.029865043724283342 -0.07297971287339336 0.06923253344724668 0.3216938502928144 -0.18322878339832105
0.33557046979865773 0.30399667612190323 0.5599212106968438 0.04807214154696271 -0.022839930573835224 0.027522366106586385 -0.07320222725425683 0.055000144740617256 0.2909546910723156 -0.18095440159108106
0.3422818791946309 0.31030737561576827 0.563841898182863 0.056772853048673466 -0.023816675873097392 0.026054663839544304 -0.07368801558573909 0.04170037695393726 0.26586788841549824 -0.1824671345076237
0.348993288590604 0.31613294870732406 0.5695055983804973 0.06276029903415087 -0.02478319702075951 0.025097255705402787 -0.0746636497469218 0.030298407887729098 0.2451559916786329 -0.18455917590317472
0.35570469798657717 0.32176652471827394 0.5772336893501144 0.06629936008643345 -0.025466938036704332 0.024777779104314532 -0.0757116551777232 0.021260085068464725 0.22701110559098928 -0.18449093545405984
0.3624161073825503 0.3263957211527507 0.5865466072479233 0.06624483505757811 -0.025795681549963725 0.024952463391480165 -0.07654382649140762 0.014338760271657936 0.21165781457817248 -0.18298029403485663
0.36912751677852346 0.32956787567885265 0.5955493155596798 0.06358643579802548 -0.026067729592083057 0.0251775055127517 -0.07731296469691781 0.009654541059976795 0.2023121871363442 -0.1830031050163906
0.37583892617449666 0.33118332391846267 0.6028976751078914 0.0594689727290339 -0.025890027647809424 0.025558085000961985 -0.07733814029658083 0.009012103388664266 0.19318241071213993 -0.1751582039348114
0.3825503355704698 0.33219624097113987 0.61099615367752 0.05339632826475971 -0.025295232821572363 0.025887479693444775 -0.0764779453365895 0.009380182613104623 0.19120087790926854 -0.17244051268305932
0.38926174496644295 0.33049586178929247 0.6157220770242204 0.045269646554364495 -0.024217160397308472 0.025889254683756663 -0.07432357547837361 0.009179436305909656 0.1934978459727685 -0.17513897336094922
0.3959731543624161 0.3239858269824919 0.6140674760808678 0.03390417788411598 -0.022798247318134703 0.02564165202392912 -0.07123814666019852 0.007720602251994676 0.19527882183923245 -0.17983761733524312
0.40268456375838924 0.31200137513611803 0.6052997815287802 0.018702968743455894 -0.020904423903048617 0.025429584776775472 -0.06723843258287271 0.004407509443272585 0.1930539713338475 -0.18423895244730232
0.4093959731543624 0.2936164760804951 0.5872731543995536 -4.0202238563380455e-05 -0.018659666495583267 0.025173246705301952 -0.06249257969646849 -8.936870608748731e-05 0.18615195379888103 -0.18633069121105603
0.4161073825503356 0.2685276360723664 0.5606437499449113 -0.023588477800178476 -0.016044189019877454 0.025056549627738102 -0.05714492766749301 -0.005349178553670446 0.17597728834191767 -0.18667564544925858
0.4228187919463087 0.2371209350602499 0.5235800590586397 -0.04933818893813996 -0.013022480811856814 0.02520389796924609 -0.05124885959295972 -0.011314387371892675 0.16398621578160585 -0.18661499052539118
0.42953020134228187 0.19862728188002846 0.47671374340192374 -0.07945917964186686 -0.009684617970361424 0.025864025945631315 -0.04523326188635416 -0.01712583201586835 0.1526123211195522 -0.18686398515128888
0.436241610738255 0.15401839082093183 0.42269443443236515 -0.1146576527905015 -0.006061042044884456 0.027195069970175182 -0.0393171540599441 -0.021615541173259954 0.14367023196654097 -0.18690131431306087
0.44295302013422816 0.10466196270159923 0.3647728257004576 -0.15544890029725916 -0.002259014808551137 0.029338129956231047 -0.03385615957333332 -0.023769268835542676 0.13684164007991964 -0.184380177751005
0.44966442953020136 0.05186272722533936 0.30494359795751147 -0.20121814350683276 0.0017354966266260976 0.032822520201739765 -0.02935152694848757 -0.023060917770981137 0.13107447044055895 -0.1771963059825212
0.4563758389261745 -0.00370185327655731 0.24705833896208917 -0.2544620455152038 0.005631859529206439 0.03699963275016687 -0.025735913691753994 -0.019172232274399403 0.126164397980968 -0.16450886252976682
0.46308724832214765 -0.06021794114576122 0.19226105099892377 -0.31269693329044623 0.009412985033351412 0.04177780004289607 -0.02295182997619325 -0.011748880900093114 0.12393042681234166 -0.14742818861252788
0.4697986577181208 -0.11688478009774883 0.14086978301620612 -0.3746393432117038 0.013164813346057215 0.0475444475789589 -0.021214820886844468 -0.0004207204679728384 0.1282477894598874 -0.1290892303958331
0.47651006711409394 -0.17252030122889503 0.09474062020045312 -0.43978122265824315 0.016805402370091847 0.053879952511068044 -0.020269147770884354 0.014936628377021385 0.1426937584673161 -0.11282050171327333
0.4832214765100671 -0.2282929560265831 0.05368624272859304 -0.5102721547817592 0.020114767553503672 0.05972516424531606 -0.01949562913830872 0.03420881554393818 0.17256712634974292 -0.10414949526186656
0.4899328859060403 -0.2842348857021969 0.015152856990910846 -0.5836226283953047 0.023058273250903885 0.06470885113495696 -0.01859230463314919 0.05742108641921445 0.21990710289535134 -0.10506493005692244
0.4966442953020134 -0.3391789500432143 -0.02143884616153663 -0.6569190539248919 0.025516540118730814 0.06852362703883969 -0.01749054680137805 0.08294324904169965 0.28108965407000414 -0.11520315598660484
0.5033557046979865 -0.3929409921315322 -0.05566928179277908 -0.7302127024702854 0.027288170860989048 0.07146466221451121 -0.016888320492533113 0.11000881479000102 0.35046892764147886 -0.1304512980614768
0.5100671140939598 -0.4442097204727172 -0.08752003749585513 -0.8008994034495792 0.0282922880725554 0.07411125605296015 -0.017526679907849344 0.13710945472214753 0.4223165815130467 -0.14809767206875163
0.5167785234899329 -0.4892784971342426 -0.11488144179548804 -0.8636755524729971 0.028661932254300925 0.07648038864986244 -0.01915652414126059 0.16282736783962912 0.492238246017647 -0.16658351033838872
0.5234899328859061 -0.5242449173954732 -0.1368441052652728 -0.9116457295256736 0.028303474377205033 0.07799244646250103 -0.021385497708090964 0.18543963815423858 0.5545177429859798 -0.1836384666775026
0.5302013422818792 -0.5466007871102027 -0.14965627136562842 -0.9435453028547769 0.027137543711937526 0.07824152447522531 -0.023966437051350254 0.2038449749035927 0.6073968777412806 -0.19970692793409522
0.5369127516778524 -0.5548861973571214 -0.14943837149733974 -0.9603340232169031 0.02519163595998556 0.07709317593964872 -0.0267099040196776 0.2165909633931405 0.6488626740266545 -0.21568074724037356
0.5436241610738255 -0.5463188587449801 -0.1338323542982423 -0.9588053631917179 0.022593986216465876 0.07514432544466451 -0.02995635301173275 0.2236257153712149 0.6810537127801941 -0.23380228203776438
0.5503355704697986 -0.5177439829851186 -0.09549769475628711 -0.9399902712139501 0.01959087263973626 0.072621259915236 -0.03343951463576349 0.2252554798641221 0.7067615474804019 -0.25625058775215775
0.5570469798657718 -0.4724508892000845 -0.03745906704461255 -0.9074427113555564 0.0163021533199276 0.06968093177926275 -0.03707662513940754 0.22218099856154422 0.7292661111759824 -0.284904114052894
0.5637583892617449 -0.4119084377504413 0.03940583365466527 -0.8632227091555478 0.012785426243627376 0.06621736504161302 -0.04064651255435826 0.21538799799012318 0.7519408373458235 -0.3211648413655771
0.5704697986577181 -0.33818983094940785 0.1305237990065083 -0.806903460905324 0.009248865546497008 0.06270554204064838 -0.04420781094765436 0.2065457930119129 0.7770460429187434 -0.36395445689491757
0.5771812080536912 -0.25173848583575814 0.2371694945727184 -0.7406464662442347 0.005451604649367073 0.05863816463089257 -0.04773495533215842 0.19709649884745942 0.8053640514391888 -0.41117105374427
0.5838926174496644 -0.15547548356115964 0.3548666913808238 -0.665817658503143 0.001220544042793218 0.05432902982226803 -0.0518879417366816 0.18815543228324078 0.8356893828583085 -0.4593785182918269
0.5906040268456376 -0.055915447851376344 0.4721123399719803 -0.583943235674733 -0.0034901743786930157 0.05001077610326533 -0.05699112486065135 0.17979349851717497 0.8645503905008033 -0.5049633934664534
0.5973154362416108 0.04057616935512118 0.5823270434128515 -0.501174704702609 -0.008748787746828409 0.045753978846573215 -0.06325155434023004 0.17313137836566192 0.8894832670493235 -0.5432205103179996
0.6040268456375839 0.13299401937832614 0.6801925814941322 -0.41420454273748 -0.013974338869857005 0.042359014584321855 -0.07030769232403587 0.16830857752146106 0.9079843188034094 -0.5713671637604871
0.610738255033557 0.22245746223671936 0.7697614454752714 -0.32484652100183264 -0.018984174149659288 0.04043175215239647 -0.07840010045171505 0.16428156139356143 0.9165827956139742 -0.5880196728268513
0.6174496644295302 0.30078620072449874 0.8405517737850543 -0.23897937233605676 -0.02278944948092653 0.0409431659429678 -0.08652206490482087 0.15930825036557875 0.9112700209646029 -0.5926535202334454
0.6241610738255033 0.3687918948256146 0.892543798634105 -0.15496000898287587 -0.025285099764996443 0.04299764242375634 -0.09356784195374923 0.15160381765322437 0.8894266402978366 -0.5862190049913878
0.6308724832214765 0.4264869131221253 0.9331467246084627 -0.08017289836421215 -0.026535788672338148 0.04505599995835205 -0.09812757730302835 0.14012132137097041 0.8498842319280622 -0.5696415891861213
0.6375838926174496 0.4669534930513706 0.9485733474174725 -0.014666361314731147 -0.026549398312508254 0.04618693587984399 -0.0992857325048605 0.12508093308482468 0.7935844126182794 -0.54342254644863
0.6442953020134228 0.49837573841638544 0.9510287940705409 0.04572268276222996 -0.025369507724972575 0.04571962133385119 -0.09645863678379635 0.10823882849721125 0.7224453185289903 -0.5059676615345678
0.6510067114093959 0.5231054590804115 0.9493989016293333 0.09681201653148974 -0.023346984450730187 0.04311495802678582 -0.0898089269282462 0.08844822562644508 0.6394715035654944 -0.4625750523126043
0.6577181208053691 0.53824908112835 0.9398939883294748 0.13660417392722524 -0.020539224756195334 0.03887615954959564 -0.07995460906198631 0.06709658344634448 0.5514872585525376 -0.41729409165984865
0.6644295302013423 0.5424278590962804 0.92095729157106 0.16389842662150095 -0.01790697284111745 0.03297646114819856 -0.06879040683043347 0.046351336123533204 0.46548916405151614 -0.3727864918044497
0.6711409395973155 0.5335830164714378 0.8949009298568504 0.1722651030860251 -0.01548613412559784 0.02676704678679156 -0.05773931503798724 0.028081622687566556 0.3874711655777601 -0.33130792020262706
0.6778523489932886 0.5122247694318227 0.8636663638544484 0.16078317500919703 -0.01305272836782414 0.021850216067387178 -0.047955672803035455 0.013496033212347365 0.32095171100720377 -0.293959644582509
0.6845637583892618 0.47466360219406123 0.8154791153382724 0.13384808904985002 -0.011341736698806384 0.018365709207670014 -0.04104918260528278 0.0027763997335296673 0.26770559529646787 -0.26215279582940854
0.6912751677852349 0.42169651469812547 0.7426023889910018 0.10079064040524904 -0.009902004598811675 0.01628747893762606 -0.03609148813524941 -0.005710004485073061 0.2249529767901166 -0.23637298576026272
0.697986577181208 0.35738900012505737 0.6533144565364692 0.061463543713645485 -0.008944311391944211 0.014949537880726683 -0.032838160664615104 -0.01214858871669088 0.1909199183321199 -0.2152170957655017
0.7046979865771812 0.2898107994019479 0.5523336133238974 0.027287985479998444 -0.008331546496059314 0.013419097170983215 -0.030082190163101843 -0.017809010577515168 0.1635122788948681 -0.19913030004989843
0.7114093959731543 0.22573724398515985 0.44843271723128963 0.003041770739030031 -0.008426648402957749 0.012348257596227718 -0.029201554402143216 -0.023267525138346658 0.14225369813390243 -0.18878874841059573
0.7181208053691275 0.16963884276747682 0.3519246657010875 -0.012646980166133859 -0.008959468979088479 0.0115592324502219 -0.029478170408398858 -0.028388490263058314 0.1271150938075504 -0.18389207433366703
0.7248322147651006 0.12441958206968472 0.27072967171402446 -0.021890507574655008 -0.00969950173709607 0.010858168465053343 -0.03025717193924548 -0.03308088600630587 0.11686164609737903 -0.1830234181099908
0.7315436241610738 0.0890705928830921 0.20294311966176387 -0.024801933895579678 -0.010311951431536643 0.009666731250121227 -0.030290634113194513 -0.037099117824396774 0.10936730906285679 -0.18356554471165032
0.7382550335570469 0.06126859294500956 0.1509490003122882 -0.02841181442226908 -0.011030826382150987 0.00853314449310256 -0.030594797257404535 -0.03962072766782523 0.10294171013467712 -0.1821831654703276
0.7449664429530202 0.038936036314003664 0.11005617159134945 -0.03218409896334212 -0.011926708001787762 0.007839856392152848 -0.031693272395728375 -0.03999281068799114 0.09566038179036813 -0.17564600316635043
0.7516778523489933 0.021012664603315388 0.07810169817028086 -0.03607636896365009 -0.012938027918766668 0.007088060440338346 -0.032964116277871686 -0.038022857212089416 0.086584720057088 -0.16263043448126682
0.7583892617449665 0.006648841936148476 0.053555143523302394 -0.040257459651005446 -0.013860244119870208 0.0063491001247929155 -0.03406958836453333 -0.03445327385054397 0.07641253263250208 -0.14531908033359
0.7651006711409396 -0.004366624298553514 0.0347179285447252 -0.04345117714183223 -0.014807286746765886 0.006005563165450057 -0.03562013665898183 -0.029959952740549085 0.06756873124994711 -0.12748863673104527
0.7718120805369127 -0.012274239546370429 0.021371968591596582 -0.04592044768433744 -0.015658987941093844 0.005687813929119184 -0.03700578981130687 -0.025323208229522404 0.06490881783728696 -0.11555523429633176
0.7785234899328859 -0.016088702652038572 0.015382991886055485 -0.04756039719013263 -0.016228599493361952 0.005759931218483883 -0.03821713020520778 -0.02160242291974037 0.07229040852833282 -0.11549525436781355
0.785234899328859 -0.01603909217286951 0.01709483256553169 -0.04917301691127071 -0.01638635866936957 0.006121980668647192 -0.03889469800738633 -0.019657204649876737 0.08777048063690956 -0.12708488993666303
0.7919463087248322 -0.012380717929499638 0.024829195487441134 -0.04959063134644041 -0.016248406233185353 0.006455412445510424 -0.038952224911881134 -0.01985887134345564 0.1059502935329235 -0.14566803621983476
0.7986577181208053 -0.005107302254066447 0.038043634754847594 -0.04825823926298049 -0.0156506013155488 0.007456163749232407 -0.038757366380330005 -0.022276395855224902 0.12260912007408939 -0.16716191178453918
0.8053691275167785 0.0052959321230480645 0.054789089410356456 -0.04419722516426032 -0.014671127297051289 0.00882494768876187 -0.03816720228286445 -0.02646682891161896 0.13577077480953842 -0.1887044326327763
0.8120805369127516 0.01836230719305515 0.07521495825612379 -0.03849034387001349 -0.0133029170118036 0.010490026393042553 -0.03709586041664975 -0.0319963955100092 0.14482749072011614 -0.2088202817401345
0.8187919463087248 0.034287423288332154 0.10140704211076507 -0.032832195534100765 -0.01175251503470021 0.012349408488599764 -0.03585443855800018 -0.0381466905842339 0.15055972065045253 -0.22685310181892032
0.825503355704698 0.053714320358011346 0.13186298599177215 -0.024434345275749454 -0.01016249696688176 0.014265726208911275 -0.034590720142674794 -0.044435193805201174 0.15399788466147235 -0.24286827227187469
0.8322147651006712 0.07561841957998813 0.16587249423108455 -0.014635655071108283 -0.008725500036280094 0.0158753926824882 -0.03332639275504839 -0.050440286801906 0.15652100091434107 -0.25740157451815304
0.8389261744966443 0.10057603017448838 0.20447075699043946 -0.0033186966414626984 -0.0077293680554549994 0.017030280686781255 -0.032489016797691256 -0.05598875654594222 0.15904100171751134 -0.27101851480939576
0.8456375838926175 0.12973617027793283 0.24831431227539077 0.01115802828047488 -0.0072515437825717306 0.017800408807391373 -0.03230349637253484 -0.061109105777337906 0.1622721980174001 -0.2844904095720759
0.8523489932885906 0.16450034551190132 0.2999718181225835 0.029028872901219138 -0.007409721678376893 0.018023139256259417 -0.032842582613013205 -0.06632131026576221 0.16675410361495535 -0.2993967241464798
0.8590604026845637 0.2053127240214822 0.3608490993788219 0.04977634866414252 -0.008807578279770866 0.018232954201095067 -0.0358481107606368 -0.07215118083883565 0.17245301719943945 -0.31675537887711075
0.8657718120805369 0.25227949975530445 0.4308185616823035 0.07374043782830539 -0.011825153986248572 0.019210123831335003 -0.042860431803832144 -0.07912015605935739 0.17881233373161037 -0.3370526458503252
0.87248322147651 0.3052302166743089 0.5090535853471735 0.10140684800144428 -0.016361929844835133 0.022326399337453545 -0.05505025902712381 -0.08766083169703748 0.18533973896894135 -0.3606614023630163
0.8791946308724832 0.36473928938819195 0.5962219314546527 0.13325664732173118 -0.022726134024373224 0.027381832794866588 -0.07283410084361304 -0.0982080042331439 0.19166224899732082 -0.38807825746360863
0.8859060402684563 0.4288326631442188 0.6916278071548869 0.16603751913355075 -0.030418985236075287 0.03431166196973825 -0.09514963244188882 -0.11056341248913121 0.19726006181476458 -0.418386886793027
0.8926174496644295 0.4919149695096361 0.7894771588105364 0.1943527802087358 -0.03919163927473042 0.04175100127515424 -0.12013427982461508 -0.1238559320167694 0.20239436707650613 -0.4501062311100449
0.8993288590604027 0.547623985654536 0.8806334228286964 0.21461454848037553 -0.047749829452348444 0.04925316409349555 -0.14475282299819242 -0.13712088807795042 0.20666304204608343 -0.4809048182019843
0.9060402684563759 0.5877330448038677 0.9504852961734334 0.22498079343430194 -0.05486553545285986 0.056281440745266 -0.1660125116509857 -0.14857855236931003 0.20929502421450566 -0.5064521289531257
0.912751677852349 0.6055530945113734 0.9878348495422684 0.22327133948047834 -0.059407091192325 0.06187201488581254 -0.18068619727046253 -0.15535966086515643 0.2091008726062694 -0.5198201943365822
0.9194630872483222 0.5983378124723832 0.9869378971912371 0.20973772775352917 -0.06058673230393921 0.06442794821165754 -0.18560141281953596 -0.1553395898531799 0.20457610252388084 -0.5152552822302406
0.9261744966442953 0.5630405432267571 0.9429847430197291 0.1830963434337851 -0.05758505085503903 0.06293646973841854 -0.17810657144849662 -0.1464019902537201 0.1954666346120902 -0.4882706151195304
0.9328859060402684 0.4991862951489013 0.8553102846421509 0.1430623056556517 -0.050652001794292426 0.05868492120057203 -0.15998892478915688 -0.12774877452472141 0.17984943210983326 -0.43534698115927606
0.9395973154362416 0.4078604895361068 0.7264538443328369 0.08926713473937675 -0.0399651627119452 0.051769216528558766 -0.13169954195244918 -0.09848779738635796 0.1557749640164179 -0.35275055878913386
0.9463087248322147 0.2937916565779177 0.5675795555062865 0.02000375764954898 -0.02579409181823332 0.04275489106542417 -0.09434307470189081 -0.06092478002380415 0.12563681923253123 -0.24748637928013956
0.9530201342281879 0.16898302259051393 0.4042701427598738 -0.06630409757884592 -0.010473267569103904 0.035882163967993395 -0.056828699106201204 -0.01986954335406784 0.10261931672305727 -0.14235840343119296
0.959731543624161 0.04301743201498201 0.25924798817083783 -0.1732131241408738 0.0038972924770936624 0.039928724252325604 -0.032134139298138284 0.02128025881699289 0.1255620184725294 -0.08300150083854362
0.9664429530201342 -0.0748765889811721 0.14774350982847845 -0.2974966877908226 0.015996504007218602 0.05995186979867375 -0.027958861784236545 0.05928340745721481 0.21105566319850064 -0.09248884828407103
0.9731543624161073 -0.17362983874381308 0.07879590303556269 -0.4260555805231888 0.025365168283470175 0.08483277334252035 -0.03410243677558 0.08845616479383309 0.2967026045904154 -0.11979027500274922
0.9798657718120806 -0.23980261297158423 0.038303555861298855 -0.5179087818044673 0.028350258776696273 0.09391927328509661 -0.03721875573170406 0.10498713129590431 0.3473200124762172 -0.13734574988440856
0.9865771812080537 -0.27212466678797215 0.01391685838511042 -0.5581661919610548 0.026080998316913573 0.08765723151498046 -0.03549523488115332 0.10860868473968427 0.35654303160704715 -0.13932566212767858
0.9932885906040269 -0.2740659069200607 0.002311262467127928 -0.5504430763072494 0.02098027927926218 0.07271000113709988 -0.030749442578575523 0.09806505356457723 0.3225306672034238 -0.12640056007426934
1.0 -0.25398057020289844 -0.0011397999527872904 -0.5068213404530095 0.016405095650931675 0.05799959953831878 -0.025189408236455425 0.07105617478944098 0.24995804344283887 -0.1078456938639569


==> ref3dNi/RampPelvisAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 16.121354596273292 24.300620804717436 7.942088387829148 4.419382527950309 7.142534012581086 1.6962310433195324 -0.6140522503933747 2.5351523622897236 -3.7632568630764727
0.006711409395973154 16.09044791960203 24.26454407015162 7.916351769052444 4.655058547786622 7.386448458343924 1.9236686372293197 -0.446237862448622 2.723695724292444 -3.6161714491896877
0.013422818791946308 16.070833188822643 24.23976931158919 7.901897066056097 4.886330680931539 7.620755785556774 2.1519055763063037 -0.2959014482587854 2.8949324973588983 -3.486735393876469
0.020134228187919462 16.062070317784528 24.22591591188244 7.898224723686619 5.1113991901913405 7.844808671370215 2.3779897090124664 -0.16527563879778193 3.0479047866149114 -3.3784560642104755
0.026845637583892617 16.063936730862743 24.223809830590838 7.9040636311346475 5.326812152617171 8.056112035536794 2.5975122696975474 -0.05616092803507205 3.1813070122923257 -3.29362886836247
0.03355704697986577 16.076645855600475 24.233244071890436 7.920047639310514 5.526484656378614 8.250088279086444 2.8028810336707823 0.028587809723901122 3.2919954487505954 -3.234819829302793
0.040268456375838924 16.09553508163462 24.250394719553334 7.940675443715902 5.705697329184217 8.420498360364563 2.99089629800387 0.09166501368752321 3.3795508440343913 -3.1962208166593453
0.04697986577181208 16.118539558547674 24.274632774951588 7.96244634214376 5.862032876373893 8.56800960468525 3.1560561480625355 0.13512171176205717 3.445486250386741 -3.1752428268626267
0.053691275167785234 16.14423388261287 24.305599687105136 7.982868078120601 5.99040266822294 8.687107484176387 3.2936978522694926 0.16154767245946108 3.4915713921951794 -3.168476047276257
0.060402684563758385 16.170779921074935 24.341264777682724 8.000295064467146 6.0864485928967476 8.772450843597957 3.4004463421955378 0.17353473551475 3.5192253635775987 -3.1721558925480986
0.06711409395973154 16.196366789361793 24.380757338304317 8.01197624041927 6.1471663636111 8.823341569546525 3.470991157675676 0.17474801640988283 3.5290489477961957 -3.17955291497643
0.0738255033557047 16.221307076715714 24.424347706153412 8.018266447278016 6.174196079939416 8.842279567936744 3.506112591942088 0.16888069217238408 3.524915581334353 -3.187154196989585
0.08053691275167785 16.245724993886082 24.472035433840688 8.019414553931476 6.169823414509431 8.831105428465104 3.5085414005537587 0.15878866065794006 3.5099517182628377 -3.192374396946958
0.087248322147651 16.268010460586105 24.52163460537577 8.01438631579644 6.135954270714355 8.790770858918519 3.4811376825101914 0.14739250287617964 3.484579327562957 -3.1897943218105973
0.09395973154362416 16.287540331874343 24.571107352607562 8.003973311141124 6.07712083736852 8.72495946541535 3.4292822093216895 0.13735980745438855 3.4512488841850466 -3.176529269276269
0.10067114093959731 16.304258356830218 24.619473835895242 7.989042877765192 5.999248396383066 8.63928927047787 3.3592075222882625 0.129825016917476 3.4135850384380384 -3.153935004603086
0.10738255033557047 16.31748210135199 24.663840212864816 7.9711239898391675 5.9070857857323515 8.53859255275416 3.275579018710544 0.1248975563033052 3.376288616117375 -3.126493503510765
0.11409395973154363 16.326380312504334 24.70214869922614 7.950611925782528 5.806685363038612 8.429569298341631 3.183801427735594 0.12366710926313519 3.342799054055458 -3.095464835529188
0.12080536912751677 16.33150405941611 24.73411827306075 7.928889845771467 5.70051149189073 8.314278409959831 3.086744573821628 0.12553851823585827 3.3163398930376595 -3.0652628565659428
0.12751677852348994 16.33224481479013 24.75834579067225 7.906143838908008 5.59188442524073 8.194037317910468 2.989731532570993 0.13089331082412814 3.2972644619951597 -3.0354778403469034
0.1342281879194631 16.330112053329994 24.77574878242094 7.884475324239046 5.483129043475479 8.07020146749724 2.896056619453718 0.13842579021162518 3.2829878184878374 -3.006136238064587
0.14093959731543623 16.32641158386483 24.78797315827363 7.864850009456026 5.373943349037756 7.938198982540515 2.809687715534997 0.14583563986466058 3.269678325966315 -2.9780070462369936
0.1476510067114094 16.3230822085678 24.796028219327454 7.850136197808148 5.265009862284104 7.8020777175491975 2.7279420070190104 0.1538103344449543 3.256706770353656 -2.949086101463747
0.15436241610738255 16.320056120721993 24.800625081564938 7.839487159879049 5.152585100268178 7.6563727948416815 2.6487974056946744 0.16121603060041437 3.242860446069102 -2.9204283848682735
0.1610738255033557 16.318353375019093 24.802867232027552 7.833839518010635 5.035098609040257 7.501832337757316 2.5683648803231987 0.16917523157877865 3.2309643362172205 -2.8926138730596636
0.16778523489932887 16.319107925854908 24.80453890206359 7.833676949646225 4.9117440721511265 7.341197797335093 2.4822903469671593 0.18033631386357724 3.2228815230552863 -2.8622088953281315
0.174496644295302 16.321902233940573 24.805646638186637 7.838157829694509 4.7790805532592735 7.170737588551438 2.3874235179671097 0.19581525505050934 3.2211161269157453 -2.829485616814727
0.18120805369127516 16.3281169463782 24.807350189055583 7.848883703700814 4.63676769672961 6.992971467957063 2.2805639255021566 0.21974951505690138 3.227657171380456 -2.788158141266653
0.18791946308724833 16.33624821473732 24.8096531204887 7.862843308985941 4.480384829352344 6.8032501159875665 2.1575195427171217 0.24981435599371982 3.239958686506176 -2.740329974518736
0.19463087248322147 16.34663914891546 24.81281271284344 7.880465584987485 4.310594765637026 6.606004027138854 2.0151855041351974 0.2907529839401392 3.264755070781846 -2.6832491029015677
0.20134228187919462 16.35909785387748 24.81691840014197 7.90127730761299 4.125860847296677 6.4025864239328865 1.8491352706604665 0.342313865478205 3.299889998188969 -2.615262267232559
0.2080536912751678 16.37193199480316 24.82113251638578 7.922731473220535 3.924690161404537 6.1864355004475176 1.6629448223615566 0.40198407236886285 3.3438156970304855 -2.5398475522927595
0.21476510067114093 16.38682174955187 24.826242278479462 7.947401220624277 3.711132418479636 5.964476935068939 1.4577879018903324 0.4753530686390999 3.40365668641843 -2.45295054914023
0.22147651006711408 16.402659360818152 24.831818923428642 7.97349979820766 3.484996685646924 5.735633110810886 1.234360260482962 0.5597071969517421 3.476938589288045 -2.357524195384561
0.22818791946308725 16.417726986118648 24.836243283415847 7.999210688821451 3.2485019014886256 5.499665171791117 0.997338631186135 0.6549350065447227 3.567059269763769 -2.257189256674324
0.2348993288590604 16.430436083065857 24.838533608696007 8.022338557435706 3.003504934231816 5.258377386320961 0.7486324821426704 0.7608477236496171 3.6735166408222204 -2.151821193522986
0.24161073825503354 16.438573841205002 24.837705094473016 8.03944258793699 2.751543389458781 5.012477688856408 0.49060909006115416 0.8747133405344993 3.790788513962771 -2.041361832893773
0.2483221476510067 16.442694759542555 24.83381479479212 8.051574724292992 2.4954723236661263 4.761224718457278 0.22971992887497494 0.9966219926434596 3.9201456826423158 -1.9269016973553965
0.2550335570469799 16.442441644086863 24.82659352939453 8.058289758779196 2.2350556990484542 4.506562671670983 -0.03645127357407363 1.1234545587587608 4.060184128258971 -1.81327501074145
0.26174496644295303 16.436490744507907 24.815033408488816 8.057948080526996 1.9742813632670528 4.251072898122609 -0.30251017158850324 1.2561519485772639 4.207144826284388 -1.6948409291298607
0.2684563758389262 16.426022299804075 24.799990311001537 8.052054288606614 1.715382893446719 3.9967756546691566 -0.5660098677757188 1.3941700985241172 4.361067822709601 -1.5727276256613667
0.2751677852348993 16.41172714980478 24.78233739046667 8.04111690914289 1.4587139618400091 3.7433385549384752 -0.8259106312584572 1.5349735172872976 4.521567588393241 -1.4516205538186455
0.28187919463087246 16.3931202642878 24.76201141256538 8.024229116010218 1.2037976020455212 3.4892747486784166 -1.0816795445873741 1.6743428812541148 4.6808275529359165 -1.3321417904276873
0.2885906040268456 16.372880957522188 24.74063939630549 8.005122518738888 0.9555189937846518 3.239368695129156 -1.328330707559852 1.8165116912687753 4.8426832972385885 -1.2096599147010374
0.2953020134228188 16.35171657912654 24.71900613879265 7.984427019460428 0.7117531347089645 2.994734077319701 -1.5712278079017723 1.9549620908791514 4.998475971732736 -1.0885517899744337
0.30201342281879195 16.330419263412413 24.6977546415994 7.963083885225426 0.47288646219378294 2.752554621656399 -1.8067816972688335 2.0878964305389993 5.1469412047048575 -0.9711483436268584
0.3087248322147651 16.31145122028153 24.679310095337552 7.9435923452255075 0.24228375107479785 2.5184320344340794 -2.0338645322844835 2.2163962448302703 5.289273222853069 -0.8564807331925279
0.31543624161073824 16.295784830408376 24.66350083298536 7.928068827831392 0.02376947443550502 2.297778597337414 -2.2502396484664042 2.3424609883745315 5.429830992094291 -0.744909015345228
0.3221476510067114 16.28364759222977 24.650719456342483 7.916575728117056 -0.1866986771660626 2.0842874214555502 -2.4576847757876754 2.4594021087067697 5.5579091375473455 -0.6391049201338062
0.32885906040268453 16.276912118748857 24.64219662746087 7.911627610036847 -0.3873635442421524 1.8799309027736313 -2.654657991257936 2.566876777100617 5.67385768331614 -0.5401041291149062
0.33557046979865773 16.27537199827697 24.637117820177302 7.91362617637664 -0.576254702105966 1.690319068366891 -2.8428284725788227 2.6642518092320095 5.777627380967929 -0.44912376250390995
0.3422818791946309 16.28000768157628 24.636472100737052 7.923543262415507 -0.7534316643109338 1.5148691038976723 -3.02173243251954 2.7489966884509554 5.863649893781048 -0.3656565168791377
0.348993288590604 16.290553771172902 24.63987910443543 7.941228437910377 -0.9175347976057078 1.3527539700094822 -3.1878235652208975 2.8208572907773033 5.935382862867253 -0.29366828131264633
0.35570469798657717 16.30692989856461 24.647431333052403 7.966428464076822 -1.0700047030723805 1.2049577475655606 -3.3449671537103214 2.8766671759510576 5.987626932025812 -0.23429258012369703
0.3624161073825503 16.328971546959036 24.65859903253368 7.999344061384392 -1.2100973290469248 1.0724905933483095 -3.4926852514421594 2.9178923569719455 6.022902867632705 -0.1871181536888149
0.36912751677852346 16.35540635068851 24.67266178719821 8.038150914178813 -1.3383317935874173 0.9534529977147277 -3.6301165848895622 2.9447053654409645 6.041522137381798 -0.15211140649986898
0.37583892617449666 16.383876805063434 24.687870290491624 8.079883319635243 -1.4568264206436343 0.8451519954789315 -3.7588048367662 2.954669787206372 6.040637757490471 -0.1312981830777269
0.3825503355704698 16.41496300568316 24.70528470367958 8.124641307686739 -1.5680741549280943 0.7464916470902943 -3.882639956946483 2.947762381246641 6.021345998874611 -0.12582123638132892
0.38926174496644295 16.446548682034837 24.72360862316782 8.169488740901855 -1.6741037696030114 0.656892092208633 -4.005099631414656 2.9235893956892745 5.984860652346554 -0.13768186096800505
0.3959731543624161 16.47628497672547 24.7411587389156 8.21141121453534 -1.7750125952169724 0.5743561398962265 -4.124381330330172 2.884665485993999 5.937933840479405 -0.1686028684914076
0.40268456375838924 16.501807302652605 24.755990987559013 8.247623617746196 -1.8758743902524773 0.4942147485846331 -4.245963529089588 2.829394179651923 5.875793705724863 -0.21700534642101799
0.4093959731543624 16.522043614017537 24.76755320960239 8.276534018432686 -1.9807376624330602 0.4137882765037528 -4.375263601369873 2.756893750945532 5.798027161289186 -0.2842396593981227
0.4161073825503356 16.53438449233676 24.773590063430987 8.295178921242531 -2.0917275949614402 0.32761244676139833 -4.511067636684279 2.6682804878256 5.7075106934335285 -0.37094971778232777
0.4228187919463087 16.539255803910102 24.773304320671002 8.305207287149202 -2.2121159372736123 0.2328785691553139 -4.657110443702539 2.56253383746926 5.600685177292373 -0.4756175023538529
0.42953020134228187 16.53589710005976 24.76639484185695 8.30539935826257 -2.3436029021557068 0.1277216262222045 -4.8149274305336185 2.4389432198978698 5.477182276890204 -0.5992958370944645
0.436241610738255 16.52177174788444 24.75048796449415 8.29305553127473 -2.486326768190974 0.012437390483608368 -4.985090926865556 2.3022932972976506 5.344481776841657 -0.7398951822463555
0.44295302013422816 16.49871917642808 24.726546353084714 8.270891999771445 -2.6421272214917946 -0.11739536933285821 -5.1668590736507305 2.1515504146846474 5.200811026123322 -0.8977101967540277
0.44966442953020136 16.465983266497158 24.69306473924292 8.238901793751394 -2.8110123506332063 -0.25956888258927524 -5.362455818677137 1.9875588696534527 5.0467862931016265 -1.071668553794721
0.4563758389261745 16.425606286909282 24.65148725295817 8.199725320860395 -2.992149172679286 -0.41390675640673 -5.570391588951842 1.812057722130978 4.884548367751257 -1.2604329234893008
0.46308724832214765 16.378237432017464 24.603097494058385 8.153377369976543 -3.186220602556729 -0.5790893948212203 -5.793351810292238 1.6272884401267251 4.714676118409944 -1.4600992381564935
0.4697986577181208 16.327088434282377 24.550320280160516 8.103856588404238 -3.391203399580364 -0.7557413066165539 -6.026665492544174 1.435971760390735 4.540077315290637 -1.6681337945091672
0.47651006711409394 16.274380960162315 24.49537809099308 8.053383829331551 -3.605505977164532 -0.9438004993892308 -6.267211454939833 1.2409827287145487 4.362017791339914 -1.880052333910817
0.4832214765100671 16.22360441910875 24.44156406709766 8.005644771119842 -3.8270939873344676 -1.142010874120039 -6.512177100548897 1.045525692483777 4.182750915827937 -2.0916995308603825
0.4899328859060403 16.177374798727197 24.391382403635447 7.963367193818945 -4.053688893744353 -1.3506953146417429 -6.756682472846964 0.8540481902196834 4.005737408443361 -2.2976410280039943
0.4966442953020134 16.138175687884722 24.34773735774101 7.928614018028432 -4.284158956967221 -1.568617150970598 -6.999700762963844 0.670321452071366 3.835697543761944 -2.495054639619212
0.5033557046979865 16.108587801909216 24.313357442009305 7.903818161809127 -4.5152128696444205 -1.7946116685939941 -7.235814070694847 0.4979874200070865 3.6765617640966086 -2.6805869240824354
0.5100671140939598 16.089823828977163 24.289748558839875 7.88989909911445 -4.74381442215182 -2.0258569801836233 -7.461771864120016 0.3414926812694709 3.5328019180147674 -2.849816555475826
0.5167785234899329 16.081919431683957 24.277403219303086 7.886435644064829 -4.967158166329289 -2.2585232763731313 -7.675793056285448 0.203322315888671 3.408778705288933 -3.0021340735115913
0.5234899328859061 16.085451839176294 24.276843492534365 7.894060185818223 -5.181370523356537 -2.487013608006207 -7.875727438706868 0.08670630584462322 3.3085007257889636 -3.135088114099717
0.5302013422818792 16.09813350091015 24.287007220648903 7.909259781171398 -5.383267851862655 -2.7058627453366815 -8.06067295838863 -0.008271123601512134 3.232468130225266 -3.2490103774282906
0.5369127516778524 16.119365509747514 24.307623518310923 7.931107501184105 -5.567690499359431 -2.906349554786752 -8.22903144393211 -0.08081927421248643 3.1803440031535057 -3.3419825515784787
0.5436241610738255 16.14583233801602 24.336443398355886 7.955221277676156 -5.729996074464686 -3.0848031315748976 -8.375189017354474 -0.13418376214514982 3.1490616461234797 -3.4174291704137794
0.5503355704697986 16.17666702349689 24.372604307243297 7.980729739750483 -5.866159306195894 -3.2340253354987696 -8.498293276893019 -0.16804764640112835 3.1366212868770824 -3.472716579679339
0.5570469798657718 16.208283653910815 24.41413152796395 8.00243577985768 -5.972911544471778 -3.35340044995576 -8.592422638987795 -0.18661276768685675 3.1370123473778344 -3.5102378827515475
0.5637583892617449 16.239814280239546 24.459555498293007 8.020073062186087 -6.048338449442106 -3.440498579225851 -8.65617831965836 -0.19297249446551823 3.1456050799885595 -3.5315500689195956
0.5704697986577181 16.269333436033193 24.50687477892388 8.031792093142508 -6.092934169119179 -3.4949151217301 -8.690953216508257 -0.1904468789941227 3.158262650976071 -3.539156408964316
0.5771812080536912 16.295797300026404 24.554903298745078 8.03669130130773 -6.107312747995611 -3.5169642641308028 -8.697661231860419 -0.1827097564486501 3.1701231891654404 -3.5355427020627404
0.5838926174496644 16.3193266440174 24.602921008263436 8.035732279771365 -6.094135948155403 -3.509857170311724 -8.678414725999081 -0.1719015607115759 3.1776626342002823 -3.521465755623434
0.5906040268456376 16.33853052350383 24.648372801177004 8.028688245830656 -6.0558575718273655 -3.4771399768842564 -8.634575166770475 -0.16168595175580475 3.177498175617814 -3.5008700791294234
0.5973154362416108 16.353511285005624 24.690135819905503 8.016886750105744 -5.996977517071717 -3.422539423818065 -8.571415610325369 -0.15364060234829868 3.168180352703411 -3.475461557400008
0.6040268456375839 16.363549279836594 24.72658070959 8.000517850083188 -5.921142299822135 -3.351210334218601 -8.491074265425668 -0.14840940350605122 3.150492067158846 -3.4473108741709484
0.610738255033557 16.368402458237792 24.756194392878122 7.980610523597461 -5.836009491043126 -3.272387007333808 -8.399631974752443 -0.14886872856726044 3.11342624718842 -3.411163704322941
0.6174496644295302 16.369368452888136 24.778693399815516 7.960043505960757 -5.7421486006238895 -3.185134971605975 -8.299162229641805 -0.1538025741670488 3.0722315523084394 -3.379836700642537
0.6241610738255033 16.3676864664916 24.794762511008436 7.940610421974769 -5.642588343171179 -3.0925713645223007 -8.192605321820057 -0.1622307794721193 3.031265114900335 -3.3557266738445737
0.6308724832214765 16.363528827976715 24.803978141340878 7.923079514612551 -5.5400160976419786 -3.0002376306141674 -8.07979456466979 -0.1721999410643772 2.994484175504567 -3.338884057633321
0.6375838926174496 16.35682760028902 24.807269376011885 7.906385824566154 -5.43428778519322 -2.912434864687391 -7.956140705699049 -0.18052126335125784 2.9643690752671503 -3.325411601969666
0.6442953020134228 16.350783890950026 24.80679737355564 7.894770408344414 -5.328852931618664 -2.8293330690067484 -7.82837279423058 -0.19203312847833 2.9329451509178237 -3.317011407874484
0.6510067114093959 16.345716637764536 24.804323774709832 7.887109500819239 -5.220656357530539 -2.750392511659483 -7.690920203401596 -0.20271766621104093 2.9029777269121917 -3.3084130593342733
0.6577181208053691 16.342254322814625 24.80090474321441 7.883603902414842 -5.10795611129129 -2.6726516428026343 -7.543260579779945 -0.2135343178241421 2.873591783623272 -3.3006604192715563
0.6644295302013423 16.340573003598866 24.797530505345122 7.88361550185261 -4.988518157456896 -2.591173471075519 -7.385862843838273 -0.2261321513219946 2.8423559335237827 -3.294620236167772
0.6711409395973155 16.341272518654396 24.79594013382636 7.886604903482432 -4.860639254319338 -2.502767243794985 -7.218511264843691 -0.24088208798810468 2.8096981386947575 -3.291462314670967
0.6778523489932886 16.3456179305793 24.797342473577196 7.893893387581409 -4.722666611818329 -2.40552667664064 -7.039806546996017 -0.2598437332111933 2.7747000838410267 -3.294387550263413
0.6845637583892618 16.352308589353445 24.800791958054674 7.903825220652218 -4.572279307172593 -2.2948712907071864 -6.849687323637999 -0.2842977357401304 2.73393748023262 -3.3025329517128803
0.6912751677852349 16.363925081495683 24.808369421713508 7.919480741277857 -4.411653516922619 -2.1660696139831854 -6.657237419862052 -0.3213131265559206 2.6793923886531115 -3.322018641764953
0.697986577181208 16.3775782364139 24.818475536977346 7.936680935850452 -4.235279222374143 -2.016725890822452 -6.453832553925835 -0.36469524498297856 2.618938263879203 -3.34832875384516
0.7046979865771812 16.392353660844563 24.830023274319455 7.954684047369671 -4.0429348767435105 -1.846416263237359 -6.239453490249662 -0.4160461259399456 2.5522805647112388 -3.38437281659113
0.7114093959731543 16.40861757583337 24.843026781674617 7.9742083699921285 -3.8362884840510234 -1.653498414975334 -6.019078553126713 -0.47830459958689375 2.4771559207314136 -3.4337651199052015
0.7181208053691275 16.426337124098545 24.856592371082915 7.996081877114175 -3.6192026968721787 -1.4432259544811457 -5.795179439263212 -0.5544925508944377 2.3894144432750855 -3.498399545063961
0.7248322147651006 16.4441588371059 24.8696519642616 8.018665709950197 -3.3906506755462638 -1.2181088411896774 -5.56319250990285 -0.6421641300457569 2.293537082111585 -3.577865342203099
0.7315436241610738 16.46018843247599 24.88094353786476 8.039433327087222 -3.1514482069085403 -0.9794228836650518 -5.323473530152029 -0.7403869207388191 2.192179506555923 -3.6729533480335608
0.7382550335570469 16.472050801756367 24.888451961082378 8.055649642430357 -2.9046338723388825 -0.7313135051196706 -5.077954239558094 -0.8495888345898039 2.08678023602167 -3.785957905201278
0.7449664429530202 16.479898146789505 24.89223679422216 8.06755949935685 -2.65121971989759 -0.47630169966375213 -4.826137740131428 -0.9665323659224166 1.9751560681946074 -3.908220800039441
0.7516778523489933 16.482834220128673 24.892224102910607 8.07344433734674 -2.393343112498087 -0.21657746183159787 -4.570108763164576 -1.090588637829892 1.860150340462782 -4.041327616122565
0.7583892617449665 16.479694611835985 24.88732456916483 8.072064654507141 -2.1330920654035856 0.04408693195811164 -4.310271062765283 -1.2218136169406826 1.7414425939880531 -4.185069827869418
0.7651006711409396 16.472176671946855 24.87806996320355 8.066283380690159 -1.8728368705150975 0.30636008276637283 -4.052033823796568 -1.3580788644623933 1.6189370985165292 -4.335094827441316
0.7718120805369127 16.459892901190837 24.865520948474842 8.054264853906833 -1.613241565127906 0.5662811306608362 -3.7927642609166483 -1.4982439100569722 1.4956772122189734 -4.492165032332918
0.7785234899328859 16.442437436463944 24.84887544843611 8.035999424491779 -1.3576324063131708 0.8212455059527572 -3.536510318579099 -1.642161008041114 1.369812225945627 -4.654134242027855
0.785234899328859 16.42145230577904 24.829504675090007 8.013399936468078 -1.1060289724602952 1.070307983882322 -3.2823659288029123 -1.787014115900621 1.2448369092757308 -4.818865141076973
0.7919463087248322 16.397798112607173 24.808154966160153 7.987441259054195 -0.8570592528228218 1.3169698993527712 -3.031088404998415 -1.9282687687353917 1.1218499360484901 -4.978387473519273
0.7986577181208053 16.37380958022425 24.78619310950034 7.961426050948164 -0.6137625322522815 1.5580997608350302 -2.7856248253395934 -2.066709621552657 1.000656166799072 -5.134075409904385
0.8053691275167785 16.350574488862954 24.764444818902838 7.936704158823071 -0.3777686462517542 1.790810926442169 -2.5463482189456776 -2.2011209955658857 0.8818393212498212 -5.284081312381593
0.8120805369127516 16.32906476148791 24.744433964217293 7.9136955587585245 -0.14939992974001942 2.0157544530672915 -2.3145543125473305 -2.3291001711139847 0.7680307798951267 -5.426231122123096
0.8187919463087248 16.310978426639988 24.7270610728453 7.894895780434677 0.06860407128878543 2.2335752827302207 -2.0963671401526494 -2.4520434633116572 0.6572420609340783 -5.561328987557393
0.825503355704698 16.297291042978024 24.712669439096373 7.881912646859673 0.27624787318020777 2.4416770734935582 -1.8891813271331426 -2.566631496261482 0.5512642845702067 -5.684527277093171
0.8322147651006712 16.289748190281657 24.702569493003764 7.87692688755955 0.47340864261828336 2.642065202787971 -1.6952479175514041 -2.6714097670814394 0.45313791568482165 -5.7959574498477
0.8389261744966443 16.287515322578418 24.696132856310506 7.8788977888463325 0.6587355919713899 2.8312882390862657 -1.5138170551434862 -2.7651682135569073 0.3624671575036378 -5.892803584617452
0.8456375838926175 16.292970149790865 24.69534056379984 7.890599735781892 0.8324820975452635 3.0128246716889957 -1.3478604765984685 -2.8457899458323954 0.28295677583985945 -5.97453666750465
0.8523489932885906 16.304176918448736 24.698449942961 7.909903893936471 0.9925878760501342 3.1805704845674923 -1.195394732467224 -2.913144108518349 0.2133613063009392 -6.039649523337637
0.8590604026845637 16.321728526963753 24.706138565639534 7.937318488287973 1.140963976649159 3.3400563695930465 -1.0581284162947284 -2.9640808551323548 0.1542993209494541 -6.082461031214164
0.8657718120805369 16.344212491280732 24.717288195707084 7.971136786854382 1.2779454529539762 3.4902085739793858 -0.9343176680714336 -2.998944729489904 0.10739197053336014 -6.105281429513168
0.87248322147651 16.372570256089606 24.732797908433348 8.012342603745862 1.4051450160420307 3.6327093351854245 -0.8224193031013634 -3.0165323513332782 0.07601587825299072 -6.109080580919548
0.8791946308724832 16.40442700459934 24.75099149487367 8.057862514325013 1.521603921722179 3.7651058347634176 -0.7218979913190597 -3.018905249912267 0.0601018376617235 -6.097912337486258
0.8859060402684563 16.43840423041116 24.770922758557447 8.105885702264873 1.629180828975225 3.889152248847739 -0.6307905908972893 -3.0071621717173675 0.0589331898094434 -6.0732575332441785
0.8926174496644295 16.474092533939174 24.792427553890104 8.155757513988245 1.7327695333833546 4.012517064199434 -0.5469779974327253 -2.9758740160142874 0.07493812462181104 -6.026686156650386
0.8993288590604027 16.50688776995012 24.811435535932986 8.20234000396725 1.8328190229810888 4.133838325972469 -0.46820028001029135 -2.9298044533210224 0.1060369801591885 -5.965645886801234
0.9060402684563759 16.53485534342131 24.827467582983495 8.242243103859126 1.9356143727420922 4.261327663835102 -0.3900989183509178 -2.8651049644240274 0.1545785319366786 -5.884788460784733
0.912751677852349 16.556199934414387 24.838388008666065 8.274011860162709 2.042270873954034 4.392780029080189 -0.3082382811721214 -2.7834533313736567 0.223328520724011 -5.790235183471324
0.9194630872483222 16.570545793627623 24.84324240592803 8.297849181327217 2.1566291935785835 4.53180309439833 -0.21854470724116304 -2.684811286840634 0.31211677953529104 -5.681739353216559
0.9261744966442953 16.57584462503647 24.84031182625985 8.311377423813092 2.2817494950480066 4.6824260429357585 -0.11892705283974525 -2.5704568751330643 0.41794597422468716 -5.558859724490816
0.9328859060402684 16.57139806842025 24.828346797716804 8.314449339123698 2.418910177602652 4.8467946268013895 -0.008974271596085437 -2.4402284155007705 0.5429163502339271 -5.423373181235468
0.9395973154362416 16.5556423252324 24.806326612232464 8.30495803823234 2.567970261617685 5.025698815316124 0.11024170791924615 -2.2958934827368798 0.6872076084720904 -5.27899457394585
0.9463087248322147 16.528059948726508 24.77372595720556 8.282393940247456 2.7304473138734418 5.217996332666214 0.24289829508066907 -2.139349046288019 0.8487172839299357 -5.127415376505974
0.9530201342281879 16.489886287465097 24.731491261078062 8.248281313852132 2.90508299585491 5.42389160746869 0.38627438424112936 -1.9706123596364993 1.0269049243191204 -4.968129643592119
0.959731543624161 16.443602687481775 24.681261812620015 8.205943562343537 3.092731184622397 5.644100574920875 0.5413617943239188 -1.7909385676073757 1.219587305849778 -4.801464441064529
0.9664429530201342 16.390568830714074 24.624574743021334 8.156562918406811 3.291520478623534 5.876900823209762 0.7061401340373061 -1.6030718511095343 1.423056384588787 -4.629200086807856
0.9731543624161073 16.332655761251676 24.563475450728532 8.101836071774818 3.5014034734442165 6.120911710209157 0.8818952366792758 -1.4080283116834098 1.6357047532015245 -4.451761376568344
0.9798657718120806 16.273625409701673 24.5006131993417 8.046637620061645 3.7217086368521706 6.372900301337077 1.0705169723672645 -1.2098332544987282 1.8528978228635669 -4.272564331861023
0.9865771812080537 16.217330170216897 24.439931987499428 7.9947283529343665 3.947462133508416 6.626813436468003 1.268110830548829 -1.0130174259060403 2.0706101188428865 -4.0966449706549675
0.9932885906040269 16.16623007475649 24.3841536588098 7.9483064907031835 4.177706099356374 6.8810834422132245 1.4743287564995247 -0.8200347369305379 2.286152489156968 -3.926221963018044
1.0 16.122385942028984 24.335170917662815 7.909600966395155 4.412182784679088 7.135181017637116 1.6891845517210609 -0.6339629782608696 2.4957167047372026 -3.7636426612589418


==> ref3dNi/StairsAnkleAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 16.58981127659574 20.82459434201882 12.355028211172659 3.371472255319149 6.2870578596465485 0.4558866509917494 -13.928584476595748 -1.7334698947964977 -26.123699058394998
0.006711409395973154 17.049600184206763 21.22859214123566 12.870608227177868 3.4260157033271454 6.353468247432889 0.49856315922140215 -14.15352063535628 -1.9458675615428174 -26.36117370916974
0.013422818791946308 17.520760476938452 21.646415862928833 13.395105090948071 3.484709482536055 6.426592051632753 0.5428269134393573 -14.39455205012138 -2.1656228750784123 -26.623481225164348
0.020134228187919462 17.98607255461945 22.061675201744414 13.910469907494488 3.548254463658432 6.505782948901267 0.5907259784155969 -14.654338101527916 -2.401796916106486 -26.906879286949348
0.026845637583892617 18.42714822219049 22.458884521225723 14.395411923155255 3.6168045697843785 6.589613486025986 0.6439956535427709 -14.933957710981007 -2.6632552765881528 -27.20466014537386
0.03355704697986577 18.825337483935456 22.819137716740208 14.831537251130705 3.6880314779380265 6.675400500964456 0.7006624549115967 -15.22418215907468 -2.941952313750262 -27.506412004399095
0.040268456375838924 19.174313894045408 23.134479260919715 15.214148527171101 3.760090889475938 6.760076331779928 0.7601054471719491 -15.517998486362984 -3.2346910545643492 -27.801305918161617
0.04697986577181208 19.468830529772955 23.40243490273142 15.535226156814488 3.830331005569041 6.840118235547049 0.820543775591033 -15.80494244438098 -3.5323377947039987 -28.077547094057962
0.053691275167785234 19.703038697700986 23.614915806419813 15.79116158898216 3.894985850678281 6.911033737150568 0.8789379642059933 -16.070263852920178 -3.8187286185056166 -28.32179908733474
0.060402684563758385 19.87980718263601 23.772657874999762 15.98695649027226 3.9505002223190067 6.968566096965365 0.9324343476726487 -16.299601480222762 -4.079016438617378 -28.520186521828144
0.06711409395973154 20.00050943881194 23.874747842449786 16.126271035174092 3.9936657979151793 7.008581034405815 0.9787505614245444 -16.480265429101816 -4.300721528082118 -28.659809330121515
0.0738255033557047 20.070670284163928 23.926182334205407 16.21515823412245 4.02206758206483 7.0288332431679095 1.0153019209617504 -16.602178538055124 -4.471093761442981 -28.73326331466727
0.08053691275167785 20.092258374982148 23.928328756766447 16.256187993197848 4.034320795173496 7.027243471747651 1.0413981185993406 -16.660363724118234 -4.586576196066863 -28.734151252169603
0.087248322147651 20.06955064972155 23.886484499099346 16.252616800343752 4.030278220666856 7.005463899256986 1.0550925420767268 -16.65318002684564 -4.639734995766146 -28.66662505792513
0.09395973154362416 20.004067599600173 23.800274995877494 16.207860203322852 4.009331527869485 6.963999240374546 1.054663815364424 -16.578191400828217 -4.623809932230282 -28.532572869426154
0.10067114093959731 19.90153508496359 23.677956093114236 16.125114076812945 3.974208047552477 6.906801702367158 1.041614392737796 -16.446885176638585 -4.547952147943825 -28.345818205333345
0.10738255033557047 19.765722190489786 23.525502562009567 16.005941818970005 3.926675045597602 6.8370328953027215 1.016317195892483 -16.266533566014566 -4.416156590389223 -28.11691054163991
0.11409395973154363 19.600958632014844 23.34640882513487 15.85550843889482 3.869204528796229 6.7587632318768565 0.9796458257156013 -16.04666910138512 -4.234196260716985 -27.859141942053256
0.12080536912751677 19.408143852634584 23.141684995565296 15.674602709703873 3.8033356956704267 6.673507941401587 0.9331634499392671 -15.79403004041125 -4.010729635768856 -27.577330445053647
0.12751677852348994 19.188943181493645 22.913714204387833 15.464172158599457 3.729584039554477 6.580507420382215 0.8786606587267389 -15.510176761387973 -3.7538030784827257 -27.26655044429322
0.1342281879194631 18.94656013137227 22.665564125520927 15.227556137223612 3.6483109102241897 6.479344535786135 0.8172772846622451 -15.19589430529773 -3.468578140840407 -26.923210469755052
0.14093959731543623 18.68268959017564 22.3989270102993 14.966452170051983 3.561197777395402 6.371022035475646 0.7513735193151581 -14.856941600742541 -3.1642313232900037 -26.54965187819508
0.1476510067114094 18.39768575182065 22.114078482178517 14.681293021462782 3.468494004312438 6.255680947730938 0.6813070608939382 -14.492839324289589 -2.8421641457152926 -26.143514502863887
0.15436241610738255 18.094806475796073 21.811984701592742 14.377628249999404 3.3711931019277452 6.134963891964686 0.6074223118908044 -14.106320076253033 -2.503438883145332 -25.709201269360733
0.1610738255033557 17.778329204626594 21.4977022938394 14.058956115413789 3.270936213965441 6.0115641557511195 0.530308272179763 -13.70338182321862 -2.149830281539412 -25.25693336489783
0.16778523489932887 17.45051370269885 21.173321508660564 13.727705896737133 3.1693137324860774 5.888447473842102 0.450179991130053 -13.289932892317578 -1.7816196259414525 -24.798246158693704
0.174496644295302 17.11248992003427 20.83856171207584 13.386418127992702 3.068625102955876 5.769663621835217 0.36758658407653577 -12.87568547782379 -1.4016262134353585 -24.349744742212224
0.18120805369127516 16.763915519063254 20.496080606038564 13.031750432087943 2.9732587443952596 5.657035051066422 0.28948243772409743 -12.478353721547904 -1.0350245304915866 -23.921682912604222
0.18791946308724833 16.407225252034834 20.147259811710104 12.667190692359565 2.882937548336427 5.5513278901352106 0.21454720653764303 -12.100304820933887 -0.6821016659196495 -23.518507975948125
0.19463087248322147 16.040575808939025 19.789844969544415 12.291306648333636 2.79928501513637 5.452712985782803 0.14585704448993786 -11.75074278994716 -0.36107393497345264 -23.140411644920867
0.20134228187919462 15.662351093816936 19.42192992278481 11.902772264849062 2.7232552047693854 5.360288010782797 0.08622239875597426 -11.43484857789519 -0.08633641482516552 -22.783360740965215
0.2080536912751678 15.273604283878337 19.044370568162474 11.502837999594197 2.653034995459089 5.2710313171968455 0.03503867372133218 -11.145698720334142 0.14429073474333443 -22.43568817541162
0.21476510067114093 14.875798305012136 18.65850076611308 11.093095843911193 2.587012707211195 5.185176799435651 -0.011151385013261184 -10.875921330144221 0.34849455069704405 -22.100337210985487
0.22147651006711408 14.479873374268173 18.27325507829366 10.68649167024269 2.527193056618591 5.113487085711011 -0.05910097247382895 -10.631872898757676 0.5593548940152235 -21.823100691530577
0.22818791946308725 14.08256497358275 17.887723811580827 10.277406135584675 2.4681577184206773 5.04462868351436 -0.10831324667300546 -10.392423483221473 0.776710903831141 -21.561557870274086
0.2348993288590604 13.685951612166212 17.503557496375983 9.86834572795644 2.4087438796829925 4.976157379713328 -0.15866962034734344 -10.152455759674424 1.0010431958077888 -21.305954715156638
0.24161073825503354 13.29203034842211 17.121319986758166 9.46274071008605 2.348197039880052 4.905848038470854 -0.20945395871074934 -9.908550488504924 1.2293254496808572 -21.046426426690704
0.2483221476510067 12.902368539197488 16.740874738171467 9.063862340223508 2.286665094370984 4.8326665772196105 -0.2593363884776423 -9.661263028844779 1.4546340333335497 -20.777160091023106
0.2550335570469799 12.518382106240182 16.36306716527432 8.673697047206044 2.2271888015421966 4.7594923289181565 -0.3051147258337634 -9.420259528202198 1.6643187831798816 -20.504837839584276
0.26174496644295303 12.142989264600883 15.98956221050264 8.296416318699126 2.168931743698415 4.685415927263394 -0.34755243986656437 -9.182512589661576 1.8609646907744537 -20.225989870097607
0.2684563758389262 11.780114312437526 15.623758043126553 7.936470581748497 2.110950618022276 4.610127130155137 -0.38822589411058495 -8.944568854462373 2.049774601814974 -19.93891231073972
0.2751677852348993 11.432244583749823 15.270436126102073 7.594053041397571 2.052901371112381 4.533895844298254 -0.4280931020734915 -8.705175679994289 2.2339298709119237 -19.644281230900503
0.28187919463087246 11.103550189775813 14.934568206958179 7.272532172593447 1.995515398514921 4.458596685359973 -0.46756588833013146 -8.467058001913466 2.4149615179562325 -19.349077521783165
0.2885906040268456 10.798601984435246 14.620473171949133 6.976730796921358 1.9391428376410111 4.385285846511982 -0.5070001712299601 -8.232326733771243 2.593706062644941 -19.058359530187428
0.2953020134228188 10.520029644652292 14.332065959651496 6.707993329653087 1.8846968862201918 4.315826919711984 -0.5464331472716002 -8.00534735727545 2.7693323942540395 -18.78002710880494
0.30201342281879195 10.269583226931315 14.072330560588533 6.466835893274098 1.8335005091706413 4.252717246673852 -0.5857162283325688 -7.791871999714411 2.9414876803656433 -18.525231679794466
0.3087248322147651 10.048587755461941 13.841440775905523 6.255734735018359 1.7865456354369558 4.197629198213849 -0.6245379273399374 -7.595888281450807 3.1102276269843907 -18.302004189886006
0.31543624161073824 9.857412448236472 13.640850436476972 6.073974459995972 1.7443119866914172 4.151447340066181 -0.6628233666833463 -7.419736322004852 3.2753602860003674 -18.11483293001007
0.3221476510067114 9.695705723118662 13.469728968880167 5.921682477357157 1.7070272424532345 4.113504635627509 -0.6994501507210393 -7.264551135370556 3.43236630162147 -17.96146857236258
0.32885906040268453 9.563385274596605 13.329199506334072 5.797571042859138 1.6750736367699557 4.083284355925133 -0.7331370823852215 -7.131906458232188 3.5764416386139493 -17.840254555078324
0.33557046979865773 9.458149876624303 13.218151115949931 5.698148637298674 1.6482803499500214 4.059291486474565 -0.7627307865745216 -7.021317474939314 3.7030589032123267 -17.745693853090955
0.3422818791946309 9.377302585606172 13.134209799105246 5.620395372107097 1.6264107591603598 4.0404050705148205 -0.7875835521941008 -6.931627039840069 3.8103446995078594 -17.673598779187998
0.348993288590604 9.317507938454948 13.075164656337988 5.559851220571909 1.6091415371126656 4.024952651014308 -0.8066695767889769 -6.861187346280167 3.8952660188085604 -17.617640711368896
0.35570469798657717 9.275519604740829 13.039065062587735 5.511974146893924 1.5959691059288874 4.011095950032951 -0.819157738175176 -6.807660807796658 3.9554699213687297 -17.570791536962048
0.3624161073825503 9.247345515921747 13.02311885203121 5.471572179812283 1.5862385515193493 3.9984712971195133 -0.8259941940808144 -6.7683158380694 3.9955424557679358 -17.532174131906736
0.36912751677852346 9.22908857918035 13.025908210209991 5.4322689481507105 1.5798250205483368 3.9870977248884634 -0.8274476837917897 -6.74269397992289 4.016199383345697 -17.501587343191478
0.37583892617449666 9.218814071112382 13.047361693939443 5.3902664482853195 1.57685250034271 3.9764604594961597 -0.8227554588107395 -6.731551873725543 4.013458300400631 -17.476562047851715
0.3825503355704698 9.213913379980008 13.086831636215472 5.340995123744546 1.5762181211480797 3.9668388350394457 -0.8144025927432865 -6.730336864629444 3.9968521310275174 -17.457525860286406
0.38926174496644295 9.210129838640581 13.141940533395635 5.278319143885527 1.5776226980865344 3.959951307583081 -0.8047059114100124 -6.738206344281024 3.9752244771097525 -17.4516371656718
0.3959731543624161 9.202580399828644 13.20920213143265 5.195958668224637 1.5804851412480365 3.9573976427669875 -0.7964273602709142 -6.752278397115523 3.9604305519410623 -17.46498734617211
0.40268456375838924 9.18474157075539 13.283778250756924 5.085704890753856 1.5837158409824361 3.9605767172117528 -0.7931450352468803 -6.7676434390975295 3.967335903124326 -17.502622781319385
0.4093959731543624 9.147504161645012 13.357400142391164 4.93760818089886 1.5858793239326001 3.9689259696408574 -0.7971673217756572 -6.778270327002712 4.004321264472779 -17.560861918478203
0.4161073825503356 9.081189764386691 13.418887848893668 4.743491679879713 1.5854234543766956 3.9802560889338734 -0.8094091801804819 -6.777486008567757 4.075217345635383 -17.630189362770896
0.4228187919463087 8.978719818649152 13.4599116231653 4.497528014133004 1.579711239754391 3.9902577936841075 -0.8308353141753253 -6.754325852491789 4.183528220754669 -17.692179925738245
0.42953020134228187 8.832968463515638 13.470768902092022 4.195168024939254 1.5672936453805513 3.996311921127636 -0.8617246303665336 -6.703428529201771 4.328868627129156 -17.7357256855327
0.436241610738255 8.636418452377553 13.441211862171661 3.831625042583445 1.5465465216764245 3.996269255427008 -0.9031762120741589 -6.6183764119663016 4.514557653379515 -17.751310477312117
0.44295302013422816 8.38486960074254 13.367910119691246 3.401829081793834 1.5167511969013283 3.9887468788291165 -0.9552444850264599 -6.496459644580895 4.740443453301884 -17.733362742463676
0.44966442953020136 8.071160409681566 13.246360166488714 2.8959606528744173 1.4753793802656001 3.970487063256009 -1.019728302724809 -6.327425024560903 5.011963389896745 -17.66681343901855
0.4563758389261745 7.694750799828645 13.07255765072205 2.31694394893524 1.4202042940168502 3.93734462284276 -1.0969360348090593 -6.102406362987293 5.328973964469877 -17.53378669044446
0.46308724832214765 7.246786290789661 12.838435780858251 1.6551368007210705 1.3504369224618022 3.8909596569265075 -1.190085812002903 -5.819032849493073 5.704283057017603 -17.34234875600375
0.4697986577181208 6.723596973439956 12.542202709192916 0.9049912376869962 1.265179466085963 3.829549033230614 -1.299190101058688 -5.4736559408824785 6.1356142861306715 -17.08292616789563
0.47651006711409394 6.118613549336 12.175699790078236 0.06152730859376376 1.1628868007425386 3.749986252933156 -1.4242126514480786 -5.059134206768527 6.622176570266993 -16.740444983804046
0.4832214765100671 5.42661115036413 11.73641492894696 -0.8831926282186986 1.0424339080679705 3.652440976333399 -1.5675731601974578 -4.570907488647721 7.16981363244972 -16.31162860974516
0.4899328859060403 4.649282627159788 11.224111823870372 -1.9255465695507965 0.9054058901328003 3.540317887170463 -1.729506106904862 -4.014557981293732 7.776150415032761 -15.805266377620226
0.4966442953020134 3.7891659633728407 10.636542397130018 -3.058210470384336 0.7538243208482079 3.415057654390628 -1.9074090126942123 -3.3970042396115963 8.431101980182387 -15.225110459405578
0.5033557046979865 2.843398249821505 9.967600810991021 -4.28080431134801 0.589663557789519 3.2768060361437334 -2.0974789205646958 -2.7243906655718977 9.121753820213977 -14.570535151357772
0.5100671140939598 1.81787289578752 9.216150438258671 -5.580404646683631 0.4214198903041553 3.1307706119405587 -2.2879308313322477 -2.0268549807939453 9.811181420805351 -13.864891382393242
0.5167785234899329 0.7304027628159342 8.389878106758752 -6.929072581126883 0.2519740842067683 2.979920810679564 -2.475972642266027 -1.3186911880622578 10.492595446069249 -13.129977822193766
0.5234899328859061 -0.40643187990861074 7.492048645092479 -8.3049124049097 0.08799375566185899 2.8259706866248036 -2.649983175301086 -0.6251363935456234 11.13711631015801 -12.387389097249258
0.5302013422818792 -1.578154885334857 6.526314858486593 -9.682624629156308 -0.06407995177066993 2.675544407155116 -2.803704310696456 0.025363241682137203 11.72389376032445 -11.673167276960175
0.5369127516778524 -2.7568818736541485 5.507805824204016 -11.021569571512313 -0.1969700608139369 2.5384697837981838 -2.9324099054260575 0.5996962504498073 12.236904274785672 -11.037511773886056
0.5436241610738255 -3.914778134271026 4.446366646204307 -12.27592291474636 -0.3043244205226329 2.423348029015285 -3.031996870060551 1.0714142371840625 12.669834515296678 -10.527006040928555
0.5503355704697986 -5.026403512280449 3.3631475769707215 -13.41595460153162 -0.38106599792374685 2.3387109359344795 -3.100842931781973 1.4175113498357843 13.009067177368934 -10.174044477697365
0.5570469798657718 -6.070771409967155 2.2842871017934376 -14.425829921727747 -0.42489264628016576 2.2949714178621234 -3.1447567104224547 1.6265324883621306 13.270452249344006 -10.017387272619745
0.5637583892617449 -7.01638696201628 1.228934476006752 -15.26170840003931 -0.43263441767813804 2.2991994306438372 -3.1644682660001133 1.6848961538197926 13.453069267561547 -10.083276959921962
0.5704697986577181 -7.856205705697556 0.22147043188592175 -15.933881843281032 -0.4041521724832214 2.3550973574951484 -3.163401702461591 1.594184473654147 13.563633829721768 -10.375264882413473
0.5771812080536912 -8.578153893759822 -0.7148091214797416 -16.4414986660399 -0.3404908201342282 2.4604905460744657 -3.141472186342922 1.3616676550049975 13.597628991788653 -10.874293681778656
0.5838926174496644 -9.176288370412681 -1.5614360831573073 -16.791140657668056 -0.24258601324546628 2.6115680716961007 -3.096740098187033 0.9958328839068968 13.549482138229905 -11.557816370416113
0.5906040268456376 -9.645254053548483 -2.2924681223861914 -16.998039984710772 -0.1156457700805369 2.8041634545563494 -3.035454994717423 0.5173596025988856 13.43272754282869 -12.39800833763092
0.5973154362416108 -9.98549174539483 -2.8780055373077333 -17.092977953481927 0.03474157491075245 3.031453773591984 -2.9619706237704797 -0.05063080522633158 13.25717088823004 -13.358432498682703
0.6040268456375839 -10.203712621162353 -3.295641218062201 -17.111784024262505 0.20119205491932052 3.2835410382965486 -2.8811569284579077 -0.6788293956875631 13.03606423274058 -14.393723024115706
0.610738255033557 -10.305930325003567 -3.5148635678948184 -17.096997082112317 0.37844639864343826 3.555705183597117 -2.798812386310241 -1.3465420402684556 12.783184937632615 -15.476269018169528
0.6174496644295302 -10.296490422675994 -3.5199452602517383 -17.07303558510025 0.5643966659431673 3.8448488021112754 -2.716055470224941 -2.0444369266028843 12.49553287735934 -16.584406730565107
0.6241610738255033 -10.179030091103813 -3.307161701720151 -17.050898480487476 0.7543977514493788 4.145372561914332 -2.636577059015574 -2.756794062073397 12.18263145134746 -17.696219575494254
0.6308724832214765 -9.970705057261172 -2.8955147500337413 -17.045895364488604 0.9425817541196629 4.448514954462632 -2.5633514462233062 -3.4622769179208905 11.854290980315136 -18.77884481615692
0.6375838926174496 -9.675861727830927 -2.3136214575089395 -17.038101998152914 1.1275127623447099 4.747954929374859 -2.492929404685439 -4.156440172611739 11.501689746546852 -19.81457009177033
0.6442953020134228 -9.300043347993716 -1.595526254271296 -17.004560441716137 1.307328819762959 5.036213216949681 -2.421555577423763 -4.835467146451521 11.114408471463717 -20.78534276436676
0.6510067114093959 -8.850918531629302 -0.7805612568023417 -16.921275806456265 1.480299721703556 5.307689943176608 -2.3470904997694957 -5.495264487076968 10.688132584277055 -21.67866155843099
0.6577181208053691 -8.333711299771526 0.09764722375761536 -16.765069823300667 1.645923271617878 5.558078109187946 -2.2662315659521903 -6.137338235941738 10.217027198444953 -22.491703670328427
0.6644295302013423 -7.755849865514778 1.0041926193924553 -16.51589235042201 1.8085069586620015 5.78891964054843 -2.1719057232244277 -6.7790717086962715 9.680786424628426 -23.23892984202097
0.6711409395973155 -7.120559128516351 1.9201959882915869 -16.16131424532429 1.966732166228759 6.000580891032886 -2.0671165585753677 -7.417731208667714 9.091138878797917 -23.926601296133345
0.6778523489932886 -6.430953239297446 2.8311078227994413 -15.693014301394332 2.121423423547051 6.195210887103667 -1.9523640400095656 -8.056173279580179 8.454003698916544 -24.566350258076902
0.6845637583892618 -5.691734530501215 3.7233787606650033 -15.106847821667433 2.2741902468699124 6.3748885875212835 -1.8265080937814582 -8.69944733484221 7.7684702119886655 -25.167364881673087
0.6912751677852349 -4.906879770812508 4.586279101623336 -14.400038643248351 2.4231865764615166 6.540388750422846 -1.6940155974998121 -9.337453514065404 7.058097242875165 -25.733004271005974
0.697986577181208 -4.08222105808939 5.420512629060832 -13.584954745239612 2.566916162063402 6.69334208419545 -1.5595097600686465 -9.959956065971724 6.346563772823579 -26.266475904767027
0.7046979865771812 -3.222571710838212 6.22371655481443 -12.668859976490854 2.704722038897615 6.835652618795542 -1.426208541000312 -10.560151907525345 5.6503971616750945 -26.770700976725784
0.7114093959731543 -2.3392828156932746 6.988350292367287 -11.666915923753837 2.8345033814222482 6.968144101259745 -1.2991373384152487 -11.125199411495073 4.992250929247183 -27.242649752237327
0.7181208053691275 -1.441189664943594 7.711372071761869 -10.593751401649058 2.954896813294302 7.092878753678721 -1.1830851270901173 -11.644791217278305 4.394592651886006 -27.684175086442615
0.7248322147651006 -0.5391242254747971 8.394790466167434 -9.473038917117028 3.0634719028559196 7.208696557793673 -1.081752752081834 -12.106608253705556 3.8744206431792474 -28.08763715059036
0.7315436241610738 0.3546989530201342 9.039122692703016 -8.329724786662746 3.1578498680422675 7.312957826858202 -0.9972580907736668 -12.500898292017704 3.441306388342463 -28.443102972377872
0.7382550335570469 1.226885686991289 9.639600438384232 -7.185829064401653 3.2371699610309874 7.4035997719213835 -0.9292598498594091 -12.825657604697987 3.0934075566155705 -28.744722766011545
0.7449664429530202 2.066218713694131 10.19659009956524 -6.064152672176979 3.300511107525346 7.480118846579825 -0.8790966315291326 -13.078599032129086 2.836316989878828 -28.993515054137
0.7516778523489933 2.867829035556191 10.716310555260904 -4.980652484148521 3.348789140939597 7.542160107416319 -0.8445818255371256 -13.266958112380408 2.65884900592925 -29.192765230690064
0.7583892617449665 3.6260532689990024 11.199857545147822 -3.947751007149816 3.383002493645581 7.588502603827841 -0.8224976165366784 -13.397163019134654 2.5472627887412536 -29.34158882701056
0.7651006711409396 4.334168124846496 11.64437097533925 -2.976034725646258 3.4033412581750673 7.618505660315992 -0.8118231439658574 -13.472158591032418 2.4952848538134127 -29.43960203587825
0.7718120805369127 4.985959231300872 12.045355639686429 -2.073437177084685 3.4102284841353723 7.63101497383872 -0.8105580055679753 -13.495553606254468 2.4937781363156546 -29.48488534882459
0.7785234899328859 5.5822624503784075 12.40439483981461 -1.2398699390577947 3.4047547765957447 7.624851355755027 -0.8153418025635375 -13.475082658717696 2.5273870368890954 -29.477552354324487
0.785234899328859 6.1178764965014985 12.709900490766257 -0.47414749776326026 3.3870462099100376 7.596383525732631 -0.8222911059125559 -13.413807721262316 2.582089234530571 -29.409704677055203
0.7919463087248322 6.592190302727401 12.955475356877063 0.22890524857773809 3.3566449389547333 7.541560427328642 -0.8282705494191762 -13.311726166785661 2.647266781674521 -29.270719115245843
0.7986577181208053 7.0049781769241735 13.137185992366465 0.8727703614818818 3.313304364272454 7.4580063091019575 -0.8313975805570499 -13.167642534342423 2.7168039793076577 -29.052089047992503
0.8053691275167785 7.349415282878765 13.249742174487864 1.4490883912696662 3.256854726260174 7.343136657277261 -0.829427204756914 -12.980917496501501 2.7833488361845795 -28.74518382918758
0.8120805369127516 7.620074861059549 13.284314078838776 1.9558356432803228 3.1865272002855916 7.193711807150973 -0.82065740657979 -12.748091361130944 2.841841977006803 -28.338024699268693
0.8187919463087248 7.816535749678709 13.246620871835304 2.3864506275221142 3.1032130807653857 7.010668204839945 -0.8042420433091739 -12.47103336070255 2.8875220529379693 -27.829588774343073
0.825503355704698 7.9362904793659865 13.13653049379562 2.736050464936353 3.0075658881050984 6.795587373545272 -0.7804555973350751 -12.149542295016422 2.9179979243733687 -27.217082514406215
0.8322147651006712 7.975114587605313 12.949635627650615 3.0005935475600127 2.8990158519206046 6.548043568625843 -0.7500118647846339 -11.778278824360989 2.930268158755913 -26.486825807477892
0.8389261744966443 7.936408621590746 12.69642196177751 3.176395281403983 2.780308713265744 6.276464028670432 -0.7158466021389436 -11.363766175639011 2.9257195551285022 -25.653251906406524
0.8456375838926175 7.822887434956447 12.38900806564348 3.256766804269412 2.653538370828216 5.986736278263347 -0.6796595366069158 -10.910518191346569 2.9039334343073655 -24.724969817000503
0.8523489932885906 7.638489574610881 12.038056945010272 3.23892220421149 2.518557384946452 5.682700490235197 -0.6455857203422934 -10.414996549621591 2.875011542969558 -23.705004642212742
0.8590604026845637 7.385197857918035 11.650841620440737 3.1195540953953325 2.3759324058731974 5.367896028177352 -0.6160312164309567 -9.875763070541195 2.8432601165278957 -22.594786257610288
0.8657718120805369 7.073219015421961 11.243201831730573 2.9032361991133486 2.2282748403541333 5.05110777659727 -0.5945580958890031 -9.300339521633585 2.82133760583692 -21.42201664910409
0.87248322147651 6.716005125232042 10.828372611594837 2.6036376388692455 2.077626958632014 4.738959832277723 -0.5837059150136943 -8.696678846065975 2.822177290483932 -20.215534982615882
0.8791946308724832 6.3253012880194195 10.416666608596984 2.2339359674418544 1.92682521829216 4.4382478470439946 -0.5845974104596747 -8.07635474967871 2.856202779057581 -19.008912278415004
0.8859060402684563 5.920243708981864 10.027036270413053 1.8134511475506745 1.7800826209624439 4.157139706826807 -0.5969744649019191 -7.458717721562183 2.9287724696674884 -17.846207912791854
0.8926174496644295 5.505444320576894 9.65562687954726 1.3552617616065277 1.6389019635641868 3.898814229265669 -0.6210103021372952 -6.854899133974011 3.047376901017997 -16.757175168966018
0.8993288590604027 5.087276959445951 9.307378085067636 0.8671758338242661 1.504699885917464 3.6666575143226714 -0.657257742487743 -6.273763188776239 3.2206882710429126 -15.76821464859539
0.9060402684563759 4.677050904469512 8.98984994830366 0.3642518606353651 1.3806064185063545 3.4658797147234104 -0.7046668777107017 -5.7319724629444515 3.4457602990399234 -14.909705224928826
0.912751677852349 4.283691170355561 8.702636570721268 -0.13525423001014492 1.269053224460946 3.299574364073295 -0.7614679151514026 -5.243043659717264 3.713030269822646 -14.199117589257174
0.9194630872483222 3.9164490259317417 8.444929830145854 -0.6120317782823714 1.1721500888190775 3.168131667135167 -0.823831489497012 -4.817783475224903 4.003497262973845 -13.639064213423651
0.9261744966442953 3.5820020572326157 8.215287599689296 -1.0512834852240638 1.0894015803941166 3.0692604499178544 -0.8904572891296212 -4.45624737112666 4.306732703859548 -13.219227446112868
0.9328859060402684 3.285160141639297 8.01210152904875 -1.441781245770155 1.0217465028701986 3.0010016826250627 -0.9575086768846655 -4.163443332143367 4.603793567749201 -12.930680232035936
0.9395973154362416 3.0249334950592632 7.834266387428336 -1.78439939730981 0.9688455628587751 2.958304608499417 -1.020613482781867 -3.937975298729117 4.87259287724967 -12.748543474707905
0.9463087248322147 2.791308694616594 7.675107822556241 -2.0924904333230523 0.928936079508782 2.9376891672451926 -1.0798170082276286 -3.772820197743824 5.107713502754047 -12.653353898241695
0.9530201342281879 2.574770470912465 7.529387234896161 -2.3798462930712305 0.8969708580051408 2.9323894483673607 -1.1384477323570792 -3.6436555400399837 5.328194415254783 -12.61550549533475
0.959731543624161 2.35987170912466 7.3879799960417 -2.668236577792381 0.8694520892688848 2.936580083874894 -1.197675905337124 -3.534044325174924 5.544039976621732 -12.612128626971579
0.9664429530201342 2.1261942500356974 7.238172229989633 -2.985783729918238 0.84294009668999 2.9444316888368025 -1.2585514954568227 -3.4276037513922617 5.76457560137624 -12.619783104160764
0.9731543624161073 1.859259558146508 7.067779182140935 -3.3492600658479197 0.8167140716221623 2.9508121848294566 -1.3173840415851323 -3.3185441728544918 5.982821393741122 -12.619909739450105
0.9798657718120806 1.5473298262887343 6.858684748716623 -3.764025096139155 0.7954028697415396 2.9531220421821844 -1.3623163026991054 -3.222957646959874 6.162422647967749 -12.608337941887498
0.9865771812080537 1.1919282758817646 6.605446949092529 -4.221590397329 0.7794322147065544 2.9526185330266257 -1.3937541036135166 -3.146964183349994 6.296303726076998 -12.590232092776985
0.9932885906040269 0.8049607038412113 6.306936772059518 -4.697015364377095 0.7724809990961018 2.9538511491817117 -1.4088891509895083 -3.108495723261458 6.366931706537191 -12.583923153060105
1.0 0.40344957021276634 5.963227297426224 -5.156328157000692 0.7798795957446809 2.9630711598905215 -1.4033119684011597 -3.132277531914893 6.349824237455012 -12.614379301284798


==> ref3dNi/StairsFootProgressAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -85.76680000000002 -80.11866730258049 -91.41493269741954 2.276006106382978 4.382038574114885 0.1699736386510713 -4.9728620851063825 2.345489063463674 -12.291213233676439
0.006711409395973154 -85.81801509353134 -80.35366065689323 -91.28236953016946 2.3371129134085393 4.450440750003295 0.22378507681378368 -5.0919019051834935 2.306239100885546 -12.490042911252534
0.013422818791946308 -85.88823478509211 -80.59932199717238 -91.17714757301184 2.395682016321577 4.526337263226942 0.26502676941621184 -5.205848470941025 2.2650379018605857 -12.676734843742636
0.020134228187919462 -85.9716702556047 -80.84625797244459 -91.09708253876482 2.4515496005711834 4.608478792115148 0.2946204090272184 -5.308873903755535 2.229351982526725 -12.847099790037795
0.026845637583892617 -86.06148447808083 -81.08397230300885 -91.03899665315281 2.50595218874768 4.696109560730482 0.3157948167648774 -5.395316723404255 2.205334913276353 -12.995968360084863
0.03355704697986577 -86.14975076395828 -81.30168091459504 -90.99782061332152 2.5596716145723266 4.787288242427741 0.332054986716912 -5.460785395687561 2.1973465232530964 -13.11891731462822
0.040268456375838924 -86.23433607025561 -81.4997795543887 -90.96889258612252 2.6133950953234333 4.879651847297787 0.34713834334908045 -5.505900532486077 2.2050935649929793 -13.216894629965132
0.04697986577181208 -86.31408794802228 -81.6782439479427 -90.94993194810185 2.666893331128088 4.969775391183285 0.3640112710728909 -5.532176385549052 2.2262123076917586 -13.290565078789863
0.053691275167785234 -86.38731553619874 -81.83540998876789 -90.93922108362959 2.7183797715022133 5.0516388088458 0.38512073415862735 -5.540192844780807 2.256837132153189 -13.337222821714803
0.060402684563758385 -86.45687993716979 -81.97932162023905 -90.93443825410053 2.7659038569355983 5.120522982822173 0.41128473104902374 -5.534782168927604 2.293636046287644 -13.363200384142853
0.06711409395973154 -86.5241164929316 -82.11341940969473 -90.93481357616847 2.8078597308924746 5.172305694011637 0.4434137677733121 -5.5206493419677285 2.3324954695214926 -13.373794153456949
0.0738255033557047 -86.5910627159789 -82.2406618995903 -90.9414635323675 2.8428558671712127 5.20509832901802 0.4806134053244051 -5.502074572640297 2.369189483591069 -13.373338628871664
0.08053691275167785 -86.65816114522346 -82.36289843024576 -90.95342386020116 2.87011059631158 5.217138371286312 0.5230828213368479 -5.481880938155076 2.4012516549485374 -13.36501353125869
0.087248322147651 -86.72582637441096 -82.48172635551697 -90.96992639330495 2.8901402763815502 5.209491736447781 0.5707888163153201 -5.464169686957019 2.4272828509888926 -13.35562222490293
0.09395973154362416 -86.79407466799944 -82.59747785464278 -90.9906714813561 2.9027567350706835 5.182059516609494 0.623453953531873 -5.4518383511452235 2.4453061481208183 -13.348982850411264
0.10067114093959731 -86.8624799371698 -82.7097715290781 -91.01518834526149 2.9100791160931028 5.139808692021456 0.6803495401647495 -5.445821082887333 2.4553431604162146 -13.34698532619088
0.10738255033557047 -86.9298587462516 -82.81626610066313 -91.04345139184007 2.913114381836356 5.085312942660772 0.7409158210119404 -5.446857796215908 2.4571921007685873 -13.350907693200403
0.11409395973154363 -86.9955162644581 -82.91685280609481 -91.0741797228214 2.91229875738969 5.021113937732579 0.803483577046801 -5.455163305940312 2.4505599764458097 -13.360886588326434
0.12080536912751677 -87.05723497072681 -83.0081636833598 -91.10630625809382 2.9068683352848774 4.948161363765851 0.8655753068039038 -5.470166365643295 2.435835851722013 -13.376168583008603
0.12751677852348994 -87.11311617878053 -83.08757967442966 -91.1386526831314 2.89569398559189 4.866284740193322 0.9251032309904579 -5.4917002566614315 2.412003833631905 -13.395404346954768
0.1342281879194631 -87.162615950307 -83.15481610531077 -91.17041579530323 2.877884912837355 4.774517460645744 0.9812523650289657 -5.519103168384978 2.3804136138815117 -13.418619950651468
0.14093959731543623 -87.20471633585608 -83.2083180333584 -91.20111463835376 2.853365027488219 4.674912439440657 1.031817615535781 -5.551444605740397 2.342051168923293 -13.444940380404088
0.1476510067114094 -87.23752030558332 -83.24440594572971 -91.23063466543692 2.8217446136227324 4.568038248745867 1.075450978499598 -5.588049952734543 2.2980006610428063 -13.474100566511892
0.15436241610738255 -87.26108310723976 -83.264509167877 -91.25765704660252 2.7839508588290722 4.455702156974205 1.1121995606839392 -5.628201950021419 2.2501605987837294 -13.506564498826567
0.1610738255033557 -87.2761193060117 -83.26939544187134 -91.28284317015205 2.741023389154648 4.3401674674736 1.1418793108356953 -5.670377382978723 2.200900085940325 -13.541654851897771
0.16778523489932887 -87.28261012423246 -83.25851400372275 -91.30670624474217 2.6935760096530057 4.223493200066726 1.1636588192392854 -5.713062576610024 2.1524577769769406 -13.578582930196987
0.174496644295302 -87.27992734542337 -83.23162269825954 -91.3282319925872 2.6429149537341146 4.108338255802774 1.1774916516654546 -5.755302526203058 2.105605529012351 -13.616210581418468
0.18120805369127516 -87.26790398400686 -83.18939331508352 -91.3464146529302 2.5894701050264177 3.996288809812933 1.1826514002399022 -5.79663315736113 2.0602734693555265 -13.653539784077786
0.18791946308724833 -87.24741076681423 -83.13326877504252 -91.36155275858593 2.5344822363415673 3.8898802598506026 1.179084212832532 -5.837360220476939 2.015919680754764 -13.690640121708643
0.19463087248322147 -87.21746585748967 -83.06295994160078 -91.37197177337856 2.480377189433101 3.7908146208303926 1.1699397580358093 -5.878115102099102 1.9716118113093 -13.727842015507504
0.20134228187919462 -87.17689227473937 -82.97811632336959 -91.37566822610916 2.4286350852348995 3.699491555210276 1.1577786152595229 -5.919640703841212 1.9262836569509494 -13.765565064633375
0.2080536912751678 -87.12541836355848 -82.87919381732038 -91.37164290979658 2.3788126943452808 3.6170726464423244 1.140552742248237 -5.962484272311865 1.8794387868952684 -13.804407331518998
0.21476510067114093 -87.06260828216477 -82.76669901436424 -91.35851754996531 2.3301897655290595 3.545204903845751 1.115174627212368 -6.006405875339142 1.8327297287776867 -13.84554147945597
0.22147651006711408 -86.99009557332573 -82.64124844672963 -91.33894269992183 2.28407536512923 3.488950595115779 1.079200135142681 -6.04648345951735 1.7888484362609578 -13.881815355295657
0.22818791946308725 -86.90726114522347 -82.50312283433247 -91.31139945611447 2.2380479254605175 3.445141674578215 1.0309541763428198 -6.087653833928316 1.7465272508140082 -13.92183491867064
0.2348993288590604 -86.81430004283877 -82.35321255232849 -91.27538753334905 2.1917181246608597 3.411968305364711 0.9714679439570084 -6.130772137512495 1.7049297104317747 -13.966473985456766
0.24161073825503354 -86.71064626588604 -82.19194172173387 -91.22935081003821 2.1456088819077532 3.388727334495496 0.9024904293200104 -6.176730612737399 1.6632466738629237 -14.016707899337721
0.2483221476510067 -86.59658603455661 -82.02135310905312 -91.1718189600601 2.0997761203198624 3.374510116203725 0.8250421244359996 -6.225728944880766 1.6205868828565224 -14.072044772618053
0.2550335570469799 -86.472725774668 -81.84235869369672 -91.10309285563929 2.055129507325432 3.3687142467687554 0.7415447678821085 -6.277160342281879 1.5764281069342116 -14.130748791497968
0.26174496644295303 -86.34039858632016 -81.65761311680407 -91.02318405583625 2.0116684706340138 3.3699749345615517 0.6533620067064758 -6.330809604312436 1.5302584078246815 -14.191877616449553
0.2684563758389262 -86.20091038126517 -81.46837241547114 -90.93344834705921 1.9705322645580468 3.3793266427834014 0.5617378863326921 -6.38705077638155 1.4814768088190986 -14.255578361582199
0.2751677852348993 -86.0559266314437 -81.27516409911156 -90.83668916377583 1.931789481300871 3.3960923355879395 0.4674866270138023 -6.445741364272455 1.4297700737267922 -14.321252802271701
0.28187919463087246 -85.90787826645723 -81.08061027115592 -90.73514626175854 1.8956281690703978 3.419215519438889 0.3720408187019064 -6.5068780438383556 1.3753410403613664 -14.389097128038077
0.2885906040268456 -85.75878246465801 -80.8864113334363 -90.63115359587972 1.8625492953020135 3.4480297252579013 0.27706886534612574 -6.5701817985149225 1.3185215880393129 -14.458885185069157
0.2953020134228188 -85.60970682564616 -80.69319627799985 -90.52621737329247 1.8324496265886057 3.481144673058542 0.18375458011866952 -6.6350582153362865 1.2593815148802188 -14.52949794555279
0.30201342281879195 -85.46118185063544 -80.50157405024343 -90.42078965102745 1.8047286484363851 3.5163905529925668 0.0930667438802033 -6.701270986862774 1.1976275905552614 -14.600169564280808
0.3087248322147651 -85.31422901613594 -80.31344592178104 -90.31501211049084 1.7780331030701126 3.55090639729594 0.005159808844285241 -6.768220030129943 1.134638493363374 -14.67107855362326
0.31543624161073824 -85.16897792374698 -80.12883390763093 -90.20912193986302 1.751509475624732 3.5826598031103125 -0.07964085186084846 -6.835489603598459 1.0706141313773152 -14.741593338574233
0.3221476510067114 -85.02497763815508 -79.94680977656546 -90.1031454997447 1.7241765069541626 3.610248494525081 -0.16189548061675563 -6.902700562473227 1.0059668010703824 -14.811367926016837
0.32885906040268453 -84.88165147793801 -79.76633398451743 -89.99696897135858 1.6946969725831786 3.631998158184765 -0.24260421301840784 -6.968658815364844 0.9412717992966861 -14.878589430026373
0.33557046979865773 -84.73813395687564 -79.586438298461 -89.88982961529028 1.6625685207768102 3.6475592305432087 -0.32242218898958863 -7.031865332000573 0.8778849465016094 -14.941615610502755
0.3422818791946309 -84.59221545052121 -79.40438543885185 -89.78004546219057 1.6273997146937031 3.6571500341513 -0.4023506047638936 -7.090476729972868 0.8171478487684398 -14.998101308714176
0.348993288590604 -84.44106807082679 -79.21592324980334 -89.66621289185024 1.588908064172497 3.6612795188757823 -0.48346339053078813 -7.141639436669996 0.7612580816410377 -15.04453695498103
0.35570469798657717 -84.28165754676566 -79.01697232409816 -89.54634276943315 1.5473303511780665 3.6612980540580677 -0.566637351701935 -7.1831744202484655 0.7114619418194827 -15.077810782316414
0.3624161073825503 -84.11061460802513 -78.80189798358293 -89.41933123246733 1.502528360445523 3.6581796719750908 -0.6531229510840446 -7.214720003569898 0.6684741705949424 -15.097914177734738
0.36912751677852346 -83.92602440382696 -78.56627177792565 -89.28577702972827 1.45414382640297 3.6523853694962334 -0.7440977166902936 -7.237442934742253 0.6317004570117986 -15.106586326496306
0.37583892617449666 -83.72647378266454 -78.30787401131315 -89.14507355401594 1.401593302013423 3.642959928896432 -0.8397733248695858 -7.253918794516637 0.6002968521038579 -15.108134441137132
0.3825503355704698 -83.50966160217051 -78.02292167137337 -88.99640153296765 1.3451554911466514 3.629606140163685 -0.9392951578703821 -7.266888331714979 0.5726363361579985 -15.106412999587956
0.38926174496644295 -83.2714041268028 -77.7058815694718 -88.83692668413381 1.2846530727973726 3.612459809286128 -1.043153663691383 -7.277207539483081 0.5490800095579669 -15.103495088524129
0.3959731543624161 -83.00939623018708 -77.35354741673507 -88.66524504363909 1.2201244008424958 3.5916598538449533 -1.1514110521599616 -7.2853768219334585 0.5301591474062102 -15.100912791273128
0.40268456375838924 -82.71813785520492 -76.95895623274323 -88.4773194776666 1.1524808147508212 3.5681635598238626 -1.2632019303222202 -7.2892813212908765 0.5187748539285231 -15.097337496510276
0.4093959731543624 -82.39114506640013 -76.51323474942458 -88.26905538337567 1.0824957752677424 3.5434954567445383 -1.3785039062090536 -7.286882855347708 0.5159485997601685 -15.089714310455584
0.4161073825503356 -82.021448379266 -76.00842922742098 -88.03446753111103 1.0099477541339423 3.5184636673721608 -1.498568159104276 -7.275671318006567 0.5233869642311504 -15.074729600244284
0.4228187919463087 -81.60509524489503 -75.44061247827584 -87.76957801151421 0.9356160122804512 3.4942925563213483 -1.6230605317604456 -7.251672963872626 0.5426471096659533 -15.045993037411206
0.42953020134228187 -81.13834126802797 -74.80624308452285 -87.4704394515331 0.8603974943595601 3.4724890687858 -1.7516940800666796 -7.21238474610881 0.5737148676977544 -14.998484359915375
0.436241610738255 -80.61578652006284 -74.09812126391186 -87.13345177621382 0.7847914645866058 3.454342909953627 -1.8847599807804154 -7.155431762101956 0.6160488610679788 -14.92691238527189
0.44295302013422816 -80.03472533200055 -73.31186913447036 -86.75758152953074 0.7086333489932884 3.4400699161460966 -2.02280321815952 -7.079371322790233 0.6707511991980741 -14.82949384477854
0.44966442953020136 -79.38866824218192 -72.4357984564533 -86.34153802791054 0.6341064202627447 3.4322383737565336 -2.1640255332310443 -6.982826152648866 0.7387553690543713 -14.704407674352105
0.4563758389261745 -78.6770657575325 -71.47290508190561 -85.8812264331594 0.5637753352563186 3.432937461479649 -2.3053867909670123 -6.865460795730401 0.8190598569143441 -14.549981448375146
0.46308724832214765 -77.89204620876768 -70.41300292198062 -85.37108949555474 0.49866876323718407 3.447895713299859 -2.450558186825491 -6.7295486672854485 0.9140645235611515 -14.373161858132049
0.4697986577181208 -77.02967790946737 -69.25000734746557 -84.80934847146916 0.4412382532586035 3.479465919038023 -2.5969894125208155 -6.57837892491789 1.0227488192939784 -14.179506669129758
0.47651006711409394 -76.08170097101242 -67.97730342310444 -84.1860985189204 0.39411346078823367 3.534011850917308 -2.7457849293408407 -6.412860240354134 1.1454674641738771 -13.971187944882146
0.4832214765100671 -75.04008226474366 -66.58771257594287 -83.49245195354445 0.3633492820219906 3.621995596804116 -2.895297032760135 -6.233783902627445 1.2798019593223247 -13.747369764577215
0.4899328859060403 -73.90441640725402 -65.08483493295898 -82.72399788154905 0.35420253134371005 3.751516948842238 -3.0431118861548176 -6.043142220605454 1.4213498617861475 -13.507634302997056
0.4966442953020134 -72.67440197058401 -63.47291540271781 -81.87588853845021 0.3707591924889335 3.928030197517682 -3.1865118125398144 -5.842280813251463 1.5647444678142426 -13.24930609431717
0.5033557046979865 -71.34164755104953 -61.74654678281386 -80.9367483192852 0.4182689096101672 4.15657501070853 -3.3200371914881956 -5.633664477224047 1.7024662379596283 -12.969795192407723
0.5100671140939598 -69.90800118520636 -59.91265058689476 -79.90335178351795 0.49810238626303 4.433191538518937 -3.4369867659928772 -5.423794843895474 1.825677835027057 -12.673267522818005
0.5167785234899329 -68.38422745966014 -57.98911902596462 -78.77933589335566 0.6089381893474228 4.754681659512199 -3.536805280817353 -5.220694374339568 1.9285896592579315 -12.369978407937069
0.5234899328859061 -66.77297758103671 -55.98391202937766 -77.56204313269576 0.7469605104955018 5.107727114631601 -3.6138060936405974 -5.033967151792089 2.0044059474373794 -12.072340251021558
0.5302013422818792 -65.07720325574752 -53.90759254547967 -76.24681396601537 0.9091753056547196 5.485618313091582 -3.6672677017821425 -4.872877939882907 2.0510437755128033 -11.796799655278619
0.5369127516778524 -63.31352711694989 -51.788874343983316 -74.83817988991647 1.084847055661859 5.869489949624991 -3.699795838301273 -4.742825041696416 2.070686710733842 -11.556336794126674
0.5436241610738255 -61.49975096387262 -49.65629261495137 -73.34320931279387 1.2594973489218904 6.237705557287043 -3.718710859443263 -4.648898591060973 2.0710416321914664 -11.368838814313412
0.5503355704697986 -59.65058786234471 -47.53733721286956 -71.76383851181986 1.4214267436670003 6.569222847681484 -3.7263693603474835 -4.595804287362558 2.060430201739547 -11.252038776464662
0.5570469798657718 -57.78101367985148 -45.452637782041194 -70.10938957766177 1.5639338242039127 6.866671676186582 -3.738804027778756 -4.5848406312723125 2.0528640916359437 -11.222545354180568
0.5637583892617449 -55.91235107810938 -43.43841398607409 -68.38628817014468 1.6724704892189062 7.1082962862981045 -3.7633553078602926 -4.613141270598315 2.0665165901903553 -11.292799131386985
0.5704697986577181 -54.05116452948736 -41.502632092924316 -66.5996969660504 1.7437507693845498 7.298984489785358 -3.811482951016259 -4.678224383835499 2.109912036529284 -11.466360804200281
0.5771812080536912 -52.20681867770955 -39.65943976931519 -64.75419758610391 1.774192174925032 7.432597339241623 -3.8842129893915587 -4.776696098957591 2.1874735890136465 -11.740865786928829
0.5838926174496644 -50.38944792231899 -37.91814210635396 -62.860753738284025 1.7575539258889055 7.495435010448284 -3.9803271586704723 -4.901176355704697 2.3011054455188376 -12.103458156928232
0.5906040268456376 -48.607653419962865 -36.286153362472334 -60.9291534774534 1.7005284612309017 7.503628018279008 -4.102571095817204 -5.045966498100814 2.442570256496361 -12.534503252697988
0.5973154362416108 -46.868885220619745 -34.75639161921189 -58.9813788220276 1.6096040993859775 7.469695179972296 -4.250486981200341 -5.208245327973726 2.6005123496766114 -13.017003005624064
0.6040268456375839 -45.180536541482226 -33.31840251827678 -57.042670564687675 1.4951463371412248 7.411912178885656 -4.421619504603207 -5.382691428387834 2.766289275219818 -13.531672131995485
0.610738255033557 -43.551913294302445 -31.953605194657825 -55.150221393947064 1.3669838442096247 7.350608835961069 -4.61664114754182 -5.563869570041411 2.9248179097444753 -14.052557049827296
0.6174496644295302 -41.99197152648863 -30.651942008183738 -53.33200104479353 1.2320042050835356 7.291302248853332 -4.82729383868626 -5.753495194987862 3.061745358081594 -14.568735748057318
0.6241610738255033 -40.51825142081964 -29.413972328458158 -51.62253051318112 1.099450073882622 7.246751201942629 -5.047851054177385 -5.949515869441667 3.159492085436362 -15.058523824319696
0.6308724832214765 -39.13348617735256 -28.220205531268217 -50.0467668234369 0.9788172456090244 7.224125702828656 -5.2664912116106075 -6.1452816366128795 3.212489402532742 -15.5030526757585
0.6375838926174496 -37.851437255461946 -27.07135236847213 -48.63152214245176 0.8731550938169356 7.212910333591707 -5.466600145957837 -6.345917108953305 3.210466528352029 -15.90230074625864
0.6442953020134228 -36.68660701128088 -25.97731518659289 -47.395898835968865 0.7824108936170213 7.203727733635109 -5.638905946401065 -6.551931152363272 3.142945351935566 -16.24680765666211
0.6510067114093959 -35.65493244895045 -24.94819013624841 -46.36167476165248 0.70376156161645 7.186494401960734 -5.778971278727833 -6.761405896615736 3.004596834078347 -16.527408627309818
0.6577181208053691 -34.773282905897474 -23.996244685273624 -45.550321126521325 0.6325359477366844 7.14790977214768 -5.882837876674311 -6.973256116235897 2.800609586645047 -16.747121819116842
0.6644295302013423 -34.054163934028274 -23.1405783855769 -44.96774948247965 0.5614079033271462 7.074654236451884 -5.951838429797591 -7.189576797129803 2.534597986766215 -16.91375158102582
0.6711409395973155 -33.50859369984292 -22.40369251226622 -44.61349488741962 0.48835211166642895 6.968152022044365 -5.991447798711508 -7.408667387491076 2.211315432683983 -17.028650207666136
0.6778523489932886 -33.14916871055262 -21.81159158027267 -44.486745840832576 0.41330952448950437 6.827211812652254 -6.000592763673246 -7.634041783678423 1.8329845191180176 -17.101068086474864
0.6845637583892618 -32.99226297301157 -21.39745347296313 -44.58707247306001 0.3354267463944027 6.65047175040372 -5.9796182576149155 -7.867959658232186 1.4040051381431393 -17.13992445460751
0.6912751677852349 -33.04254955447665 -21.183199308720646 -44.901899800232655 0.26022588362130494 6.448925886298844 -5.928474119056234 -8.108086118537768 0.9378407118185592 -17.154012948894096
0.697986577181208 -33.301951576467225 -21.180433521789688 -45.42346963114476 0.19064682600314187 6.227507799499753 -5.84621414749347 -8.351120671095243 0.44430254119079926 -17.146543883381284
0.7046979865771812 -33.77520573325718 -21.407279342442983 -46.14313212407138 0.1307651812794518 5.993352581555462 -5.731822218996558 -8.599572726494362 -0.06694364918193862 -17.132201803806787
0.7114093959731543 -34.4605704112523 -21.86933580883249 -47.05180501367211 0.08240962944452368 5.753128744157272 -5.588309485268225 -8.847771088676284 -0.5811748607875984 -17.11436731656497
0.7181208053691275 -35.35437317006996 -22.567270756761168 -48.14147558337876 0.0462783943881192 5.511232476076165 -5.418675687299926 -9.090006854348136 -1.0854773630989207 -17.09453634559735
0.7248322147651006 -36.4490454648008 -23.494576729875543 -49.40351419972605 0.022519096858489004 5.272522874828045 -5.227484681111067 -9.323265077395401 -1.568607567034487 -17.077922587756316
0.7315436241610738 -37.730517922319 -24.63770111253336 -50.82333473210464 0.008704303898329194 5.040215986815999 -5.02280737901934 -9.543018568470655 -2.0197732695717026 -17.066263867369607
0.7382550335570469 -39.186281722119084 -25.982921771929448 -52.38964167230872 8.347208339325499e-05 4.8148709094620035 -4.814703965295218 -9.74386930201342 -2.4295355600170065 -17.058203044009836
0.7449664429530202 -40.811127488219334 -27.52218371555711 -54.10007126088156 -0.00547435413394258 4.6012665643889425 -4.612215272656827 -9.924483701270884 -2.791331086581148 -17.057636315960618
0.7516778523489933 -42.58814625160646 -29.24438310223124 -55.93190940098168 -0.011058893260031505 4.401426743998284 -4.423544530518347 -10.085219491003858 -3.103948335880972 -17.066490646126745
0.7583892617449665 -44.50665042124803 -31.14027574442666 -57.873025098069405 -0.018812428302156143 4.215304942250876 -4.252929798855188 -10.22396195801799 -3.361970649485958 -17.08595326655002
0.7651006711409396 -46.55520651149506 -33.194699672792424 -59.91571335019769 -0.029715045252034653 4.042936662760848 -4.102366753264917 -10.341975459088962 -3.564764072523552 -17.119186845654372
0.7718120805369127 -48.722113437098386 -35.39463448003691 -62.04959239415986 -0.04525422253320045 3.8811606442805697 -3.971669089346971 -10.43821712494645 -3.7098315462121745 -17.166602703680724
0.7785234899328859 -50.992048579180356 -37.724030039407694 -64.26006711895302 -0.06774166898472068 3.722388248662729 -3.8578715866321707 -10.51670024332429 -3.8039699411377796 -17.2294305455108
0.785234899328859 -53.35334196772809 -40.16919849807862 -66.53748543737757 -0.10064209306011677 3.5588228906613715 -3.7601070767816047 -10.582323390261315 -3.8530058531761737 -17.311640927346456
0.7919463087248322 -55.79789231757819 -42.72262970396241 -68.87315493119397 -0.14593351060973872 3.3838805284368076 -3.6757475496562853 -10.636937286877052 -3.8645301415474247 -17.40934443220668
0.7986577181208053 -58.31521048122233 -45.37171298220244 -71.25870798024222 -0.20622565878909058 3.1912684392143125 -3.603719756792494 -10.682708791946313 -3.8482185461288125 -17.517199037763813
0.8053691275167785 -60.89029841496502 -48.09451561162744 -73.68608121830259 -0.2854949966642865 2.9748944843664895 -3.5458844776950627 -10.72263105811795 -3.8121169717811094 -17.63314514445479
0.8120805369127516 -63.50923541339426 -50.87426871530602 -76.14420211148249 -0.3850265765714696 2.7350233476328762 -3.5050765007758153 -10.75917976153077 -3.7641544464876775 -17.754205076573864
0.8187919463087248 -66.1594296444381 -53.694654308592135 -78.62420498028408 -0.5041935804683709 2.474384488981182 -3.482771649917924 -10.794758642010567 -3.7136500542098876 -17.87586722981125
0.825503355704698 -68.82843290018562 -56.539405599047605 -81.11746020132362 -0.6423878104098245 2.1945290257443455 -3.4793046465639943 -10.828642847351134 -3.6652571355240635 -17.992028559178202
0.8322147651006712 -71.50429748679139 -59.3972753679762 -83.61131960560658 -0.7978052857632446 1.8982420497121781 -3.493852621238667 -10.857994818220766 -3.6188693870463116 -18.097120249395218
0.8389261744966443 -74.17497208339283 -62.2572223602013 -86.09272180658436 -0.9653669136512918 1.5941483995542214 -3.524882226856805 -10.88252382606026 -3.5765145056922814 -18.188533146428238
0.8456375838926175 -76.82901657860917 -65.10799302351366 -88.55004013370468 -1.1391434525060689 1.289747377514621 -3.568034282526759 -10.899571447908041 -3.536027004293489 -18.263115891522595
0.8523489932885906 -79.45708856204483 -67.93996864296095 -90.97420848112871 -1.3135090066114516 0.9920800867785351 -3.6190981000014384 -10.905969023275738 -3.4938572687700153 -18.31808077778146
0.8590604026845637 -82.04620172783093 -70.743983225361 -93.34842023030086 -1.484615972226189 0.7047771932745952 -3.674009137726973 -10.896529250321288 -3.447557412346149 -18.345501088296427
0.8657718120805369 -84.58886555761813 -73.51374810377894 -95.66398301145733 -1.6466235540482657 0.4333593626390988 -3.7266064707356303 -10.86509564757961 -3.396992016151633 -18.333199279007587
0.87248322147651 -87.07931622161931 -76.24506328105772 -97.91356916218089 -1.7957831797086958 0.18195675241687503 -3.7735231118342667 -10.808340898186488 -3.3391648999614274 -18.277516896411548
0.8791946308724832 -89.5111981436527 -78.93477080194283 -100.08762548536258 -1.9304843128659135 -0.04584009069336137 -3.8151285350384656 -10.719062433385693 -3.271946426279489 -18.166178440491898
0.8859060402684563 -91.8770252891618 -81.58149012547075 -102.17256045285284 -2.047358145509068 -0.24126762387147083 -3.8534486671466652 -10.5894208380694 -3.191311234960402 -17.987530441178397
0.8926174496644295 -94.16059425960303 -84.17860060449189 -104.14258791471417 -2.1484649527345425 -0.39836242577797343 -3.8985674796911116 -10.416807837069827 -3.0992258062351308 -17.734389867904525
0.8993288590604027 -96.35186640011425 -86.71498276636981 -105.98875003385868 -2.2329254197486788 -0.5086559297850453 -3.957194909712312 -10.19889117463944 -2.9896956880125627 -17.408086661266317
0.9060402684563759 -98.43200978152218 -89.18099631736618 -107.68302324567819 -2.300277717235469 -0.5680123479768959 -4.032543086494043 -9.937009915893185 -2.8625858725895794 -17.01143395919679
0.912751677852349 -100.38614700842498 -91.55885697042451 -109.21343704642545 -2.3521513366271596 -0.5793953504474101 -4.124907322806909 -9.639896461373699 -2.718521116918166 -16.561271805829232
0.9194630872483222 -102.18988711980577 -93.83025874623752 -110.54951549337403 -2.3886930896758534 -0.5486038819077874 -4.228782297443919 -9.321809994859345 -2.5587465726010246 -16.084873417117667
0.9261744966442953 -103.82755821790663 -95.97087834271089 -111.68423809310237 -2.4106054859631594 -0.4857137652229535 -4.335497206703366 -8.998082359131798 -2.391124729038574 -15.605039989225023
0.9328859060402684 -105.28007318292161 -97.93877558008653 -112.6213707857567 -2.4181873799228897 -0.400963988445576 -4.435410771400203 -8.683646458946166 -2.221162194272228 -15.146130723620104
0.9395973154362416 -106.5292636584321 -99.6881018580316 -113.3704254588326 -2.4133381761245176 -0.30353483228136513 -4.52314151996767 -8.395179912180492 -2.056793085129346 -14.733566739231637
0.9463087248322147 -107.54049705840357 -101.16536128469167 -113.91563283211548 -2.395392163101528 -0.19733249535068387 -4.593451830852372 -8.145767869341713 -1.9051316431202574 -14.386404095563169
0.9530201342281879 -108.29515659003285 -102.30431808899063 -114.28599509107507 -2.360705279108953 -0.07814899738604186 -4.643261560831864 -7.942037483921176 -1.771629334646276 -14.112445633196076
0.959731543624161 -108.76625807511066 -103.03841968214691 -114.4940964680744 -2.307403417192632 0.05669285350689357 -4.671499687892157 -7.787527657232615 -1.658967088120474 -13.916088226344755
0.9664429530201342 -108.95470943881195 -103.36043460649265 -114.54898427113125 -2.2362698780094243 0.20615774524623465 -4.678697501265083 -7.678653675539056 -1.5669143710657059 -13.790392980012406
0.9731543624161073 -108.86024273882623 -103.2874886323482 -114.43299684530426 -2.149577853462802 0.36603099575718767 -4.665186702682792 -7.608215303369983 -1.4974209856540028 -13.719009621085963
0.9798657718120806 -108.48526722833074 -102.8697092273672 -114.10082522929429 -2.051676014193917 0.5264941025132468 -4.629846130901081 -7.565434359588748 -1.44432816981283 -13.686540549364665
0.9865771812080537 -107.87042064829357 -102.17413318350175 -113.5667081130854 -1.9470516466085956 0.6811303089246468 -4.575233602141838 -7.540796623147221 -1.3986807179924758 -13.682912528301966
0.9932885906040269 -107.06662140511209 -101.27786452963005 -112.85537828059412 -1.8415070711123802 0.8233809649267385 -4.506395107151499 -7.518908581322291 -1.3513982744767068 -13.686418888167875
1.0 -106.12025531914892 -100.25285395942512 -111.98765667887272 -1.7417825531914886 0.9465889039400197 -4.430154010322997 -7.48766104255319 -1.2974783945970545 -13.677843690509327


==> ref3dNi/StairsHipAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 53.15249148936171 62.00183287766491 44.303150101058506 4.07197280893617 9.433110220884505 -1.289164603012165 1.6456281914893625 11.509625490621811 -8.218369107643088
0.006711409395973154 52.45770479794376 61.35951962293799 43.55588997294954 4.282038323532772 9.59187223687831 -1.0277955898127642 1.6685355646151658 11.569084610365973 -8.232013481135642
0.013422818791946308 51.75665164929317 60.73038005408476 42.782923244501575 4.500024114573754 9.754821244090277 -0.7547730149427698 1.6846625009281755 11.627197700771015 -8.257872698914666
0.020134228187919462 51.04374980722547 60.10300210084653 41.9844975136044 4.721502526031701 9.91768234419375 -0.47467729213034904 1.6956265381265174 11.684529691859794 -8.29327661560676
0.026845637583892617 50.31282021990576 59.46247937685116 41.16316106296036 4.940483149792946 10.074684243129557 -0.19371794354366667 1.7033156772954456 11.74103010094395 -8.334398746353058
0.03355704697986577 49.55889944309581 58.795077296659485 40.32272158953214 5.148814750535485 10.219194112740729 0.07843538833024155 1.708962089518777 11.794321182056052 -8.3763970030185
0.040268456375838924 48.77645110666858 58.08912911292197 39.463773100415196 5.340009063358561 10.346574166029042 0.333443960688081 1.7139484860202774 11.843032904487728 -8.415135932447175
0.04697986577181208 47.96310102813081 57.33930089266151 38.5869011636001 5.5087624544480915 10.452759366021704 0.5647655428744791 1.7193550099385961 11.884749152390746 -8.446039132513555
0.053691275167785234 47.12038272169071 56.544936009894144 37.695829433487276 5.650298432800228 10.534269788600522 0.766327076999934 1.7270782931600739 11.916817793757083 -8.462661207436934
0.060402684563758385 46.251887376838496 55.711450324352626 36.79232442932437 5.762818372725974 10.59051177684158 0.9351249686103671 1.7384908777666712 11.940227397085637 -8.463245641552296
0.06711409395973154 45.36071432243323 54.84503862529837 35.87639001956809 5.844958406854205 10.620726342530524 1.069190471177886 1.7520437123061554 11.954458389370114 -8.450370964757802
0.0738255033557047 44.45160057118378 53.953144590513446 34.95005655185412 5.897253178237898 10.625907593205373 1.1685987632704231 1.7660791875367707 11.959705850096721 -8.427547475023179
0.08053691275167785 43.52652416107382 53.04071745726738 34.01233086488027 5.9185633302013425 10.607597943505056 1.2295287168976285 1.7771654380265614 11.953681103239452 -8.39935022718633
0.087248322147651 42.58772437526774 52.113111115389195 33.062337635146285 5.908706979922888 10.567977192607966 1.2494367672378104 1.7790606235184931 11.935982556838642 -8.377861309801656
0.09395973154362416 41.63738587748108 51.17729976187588 32.09747199308628 5.867605017521064 10.508884252627057 1.2263257824150706 1.7657651600742543 11.90215599901511 -8.3706256788666
0.10067114093959731 40.67769007568185 50.237893834089085 31.11748631727462 5.799093818306442 10.435016189718715 1.1631714468941698 1.7337303091103815 11.853338820441566 -8.385878202220804
0.10738255033557047 39.71132387548194 49.29830833100333 30.124339419960553 5.707247346708553 10.348400401532 1.066094291885106 1.677219010424104 11.787294898573508 -8.432856877725301
0.11409395973154363 38.73941729258888 48.359341233291964 29.1194933518858 5.595458149021848 10.24945126324949 0.9414650347942048 1.5951968562044834 11.70299167413433 -8.512597961725364
0.12080536912751677 37.76386481507925 47.42225736155916 28.105472268599346 5.466417127288305 10.138338813812812 0.7944954407637974 1.488759538783378 11.602208516921438 -8.62468943935468
0.12751677852348994 36.79016868484935 46.491998152109645 27.088339217589056 5.3235430470655425 10.015016179662464 0.6320699144686204 1.3581864791803517 11.480570524398374 -8.76419756603767
0.1342281879194631 35.833419134656566 45.58387339305331 26.082964876259823 5.1838457709667285 9.901889466588926 0.46580207534453066 1.202115069170356 11.333470173956986 -8.929240035616274
0.14093959731543623 34.88775174925032 44.69322835507185 25.082275143428788 5.040240310366985 9.781848856193664 0.29863176454030693 1.0238380653719825 11.162884726052186 -9.11520859530822
0.1476510067114094 33.956905697558184 43.82245883312835 24.091352561988014 4.892482123375695 9.649149646032994 0.1358146007183958 0.8240798377838066 10.97745450307269 -9.329294827505079
0.15436241610738255 33.039393002998715 42.96867817503934 23.110107830958093 4.744066124518064 9.50827994696222 -0.020147697926091723 0.6135874250321286 10.792195502552353 -9.565020652488094
0.1610738255033557 32.13232844495215 42.12791704103697 22.13673984886733 4.594990549607312 9.361774495049623 -0.17179339583500042 0.40159996814222526 10.621489121735793 -9.818289185451343
0.16778523489932887 31.234914707982295 41.29896639390766 21.170863022056928 4.44496529468799 9.212743282673053 -0.3228126932970721 0.19300330044266825 10.47035703528866 -10.084350434403323
0.174496644295302 30.346799014707987 40.481931646280486 20.211666383135483 4.292841362401828 9.063531658509241 -0.4778489337055847 -0.010536451278023846 10.341586837741458 -10.362659740297504
0.18120805369127516 29.43660712551764 39.62763824611162 19.245576004923656 4.115855729287449 8.896030508723356 -0.6643190501484586 -0.1913905851777812 10.23930790603051 -10.622089076386073
0.18791946308724833 28.527521626445807 38.7713290381457 18.283714214745913 3.929507825074967 8.722940243571422 -0.8639245934214883 -0.36097187276881393 10.142560191539912 -10.864503937077542
0.19463087248322147 27.622674933599892 37.921058947697944 17.32429091950184 3.7359787076395836 8.547617787330209 -1.0756603720510416 -0.518741040411253 10.033182523926053 -11.07066460474856
0.20134228187919462 26.72317258175068 37.08072270049872 16.365622463002644 3.53387392739226 8.370400850699466 -1.3026529959149458 -0.6612588460659714 9.900038124070372 -11.222555816202314
0.2080536912751678 25.836198165072116 36.26152349994762 15.410872830196611 3.323433795982008 8.193171033104466 -1.5463034411404504 -0.7902036185920325 9.741269493411929 -11.321676730595994
0.21476510067114093 24.965615094959293 35.469556328786055 14.461673861132528 3.1047353899757253 8.015666936091634 -1.8061961561401843 -0.9095464880765383 9.563447152637837 -11.382540128790913
0.22147651006711408 24.11453398400686 34.70944712737078 13.519620840642943 2.8773389543052983 7.836685706641708 -2.082007798031112 -1.0217415370555483 9.377803290108982 -11.42128636422008
0.22818791946308725 23.285587029844347 33.985576308213325 12.585597751475365 2.6417226868484938 7.656129968547559 -2.3726845948505715 -1.1291446551477944 9.193936516254926 -11.452225826550514
0.2348993288590604 22.48032013994003 33.2983352746289 11.662305005251167 2.3992777502498934 7.474104639303162 -2.6755491388033756 -1.2337882281879191 9.019326804406239 -11.486903260782077
0.24161073825503354 21.70033647436813 32.646408833677896 10.754264115058364 2.149875049121805 7.289937391893589 -2.9901872936499787 -1.334086521490789 8.860074835771714 -11.528247878753293
0.2483221476510067 20.942721129515924 32.02120721510876 9.86423504392309 1.896178068770527 7.106006673580573 -3.3136505360395194 -1.4312457669570195 8.716355671227111 -11.57884720514115
0.2550335570469799 20.188135062116235 31.358607862606057 9.017662261626414 1.6488829922747392 6.932495138124723 -3.634729153575244 -1.5548560863915468 8.5415884221083 -11.651300594891394
0.26174496644295303 19.444106753391402 30.681890177823362 8.206323328959444 1.4072861815222049 6.766901280267476 -3.9523289172230665 -1.6895296283021561 8.351178937916426 -11.730238194520737
0.2684563758389262 18.71632535670427 30.008829238880786 7.423821474527754 1.1702652504212478 6.608319465098119 -4.267788964255623 -1.8271043892617453 8.154371475486606 -11.808580254010096
0.2751677852348993 18.005892013137224 29.343949101254438 6.667834925020008 0.9390938877623879 6.4583911712435516 -4.580203395718776 -1.9675081552191915 7.952758356763945 -11.887774667202327
0.28187919463087246 17.314803936170215 28.69332130683395 5.936286565506476 0.7150924586577181 6.3190139080426135 -4.888828990727177 -2.1105151305154934 7.749115027935314 -11.9701452889663
0.2885906040268456 16.646456080822507 28.064413228549256 5.228498933095757 0.4980134156561473 6.1905956789141845 -5.19456884760189 -2.2549509715836065 7.54749018971036 -12.057392132877574
0.2953020134228188 15.999616546337284 27.46045943717353 4.538773655501039 0.2926007775781808 6.082671611185065 -5.497470056028703 -2.4002259760816793 7.3517418821081835 -12.152193834271543
0.30201342281879195 15.377972293302866 26.881767192370788 3.8741773942349447 0.09456641853491345 5.98446821730337 -5.795335380233542 -2.543237222975867 7.169766339849225 -12.256240785800959
0.3087248322147651 14.782077435384835 26.32631993770744 3.237834933062233 -0.09831555761816382 5.8886222621433895 -6.085253377379717 -2.6825829163501362 7.00562457055818 -12.370790403258454
0.31543624161073824 14.212027812366125 25.791685336298052 2.632370288434199 -0.2874568110381265 5.788695910212232 -6.363609532288485 -2.8168411666428668 6.862229122994803 -12.495911456280536
0.3221476510067114 13.670513065971724 25.277760100084258 2.0632660318591878 -0.4750611928030843 5.675822949511299 -6.625945335117467 -2.9417919030272737 6.740218380844847 -12.623802186899393
0.32885906040268453 13.158128399828644 24.784364068232378 1.5318927314249091 -0.6591906648579178 5.551562474441269 -6.869943804157105 -3.053881819477366 6.641609297996164 -12.749372936950897
0.33557046979865773 12.67458654333857 24.31154833004667 1.037624756630473 -0.833443472368984 5.426401178534345 -7.093288123272313 -3.1545832009138937 6.56551819313129 -12.874684594959078
0.3422818791946309 12.21326727174068 23.85698152010632 0.5695530233750397 -0.9995765826074544 5.303837155158066 -7.302990320372974 -3.245893856061688 6.506723570224215 -12.998511282347591
0.348993288590604 11.771747909324578 23.41922311195271 0.12427270669644308 -1.154888912894473 5.191943838548431 -7.501721664337378 -3.325995161387977 6.4643837404206135 -13.116374063196568
0.35570469798657717 11.347187952306154 22.995735433059718 -0.30135952844741 -1.2991791457661006 5.090340618862648 -7.68869891039485 -3.395358306674282 6.4343313007289105 -13.225047914077475
0.3624161073825503 10.936998676281593 22.585618113657823 -0.7116207610946361 -1.4324335523204348 4.998110445940943 -7.862977550581814 -3.4539846530287024 6.413797864245427 -13.32176717030283
0.36912751677852346 10.537354369841497 22.186886539178644 -1.1121777994956492 -1.555159070155648 4.914270827501047 -8.024588967812344 -3.5034233996858486 6.399615273101768 -13.406462072473465
0.37583892617449666 10.145966079822932 21.797775038503232 -1.5058428788573686 -1.6681456518206492 4.837518607250672 -8.17380991089197 -3.5458873785520497 6.38873404268429 -13.480508799788389
0.3825503355704698 9.764465212480367 21.417960812536734 -1.8890303875759997 -1.772915280451236 4.766330414924981 -8.312160975827453 -3.5769915327716695 6.383282243763098 -13.537265309306438
0.38926174496644295 9.39007531615022 21.04599158579706 -2.2658409534966193 -1.8698759675853212 4.699901314944986 -8.43965325011563 -3.6009203242895897 6.380393796340725 -13.582234444919903
0.3959731543624161 9.021192844923602 20.679447697629804 -2.6370620077825997 -1.9603211853491358 4.636469420374188 -8.55711179107246 -3.619842499500215 6.380593743479292 -13.620278742479723
0.40268456375838924 8.657788168499215 20.318510163736484 -3.0029338267380563 -2.045810993188634 4.573858741496437 -8.665480727873705 -3.633982058903327 6.3854497198894515 -13.653413837696107
0.4093959731543624 8.299738959531629 19.9635390924227 -3.36406117335944 -2.127960230958162 4.5098431141065145 -8.765763576022838 -3.644545915707554 6.393866059443707 -13.682957890858816
0.4161073825503356 7.9480129401685 19.615687381927373 -3.719661501590375 -2.2083508960873908 4.442411088564663 -8.859112880739445 -3.650488779837213 6.409250975738438 -13.710228535412863
0.4228187919463087 7.604023482079106 19.27491698332919 -4.06687001917098 -2.2885268995573322 4.3694478176169 -8.946501616731565 -3.6529925632728832 6.430714728958145 -13.736699855503913
0.42953020134228187 7.268751992574612 18.94151183769387 -4.404007852544647 -2.3700464248750532 4.289378587318179 -9.029471437068285 -3.6535090298871906 6.4558956810806 -13.762913740854982
0.436241610738255 6.945144899614451 18.617500252260385 -4.727210453031484 -2.453723153048694 4.200644432049384 -9.108090738146771 -3.6520311623161503 6.484721971772045 -13.788784296404346
0.44295302013422816 6.636200416678564 18.304605769467173 -5.0322049361100465 -2.5404387949021845 4.102392720844218 -9.183270310648588 -3.648375726917036 6.517118087052767 -13.81386954088684
0.44966442953020136 6.350057790946738 18.00647885018482 -5.306363268291343 -2.6313743724032572 3.9939709509233823 -9.256719695729897 -3.638520458517778 6.555535135309487 -13.832576052345043
0.4563758389261745 6.097841934999288 17.72808986641927 -5.532405996420696 -2.7283389505826072 3.874766563248773 -9.331444464413988 -3.6087784484192484 6.609657736849502 -13.827214633687998
0.46308724832214765 5.872521479822932 17.475698731752562 -5.730655772106697 -2.8308824250621165 3.7435516532214046 -9.405316503345638 -3.5818677541168062 6.6664169455731885 -13.8301524538068
0.4697986577181208 5.680083649593031 17.255793120768452 -5.89562582158239 -2.9405651046223045 3.5998101473573807 -9.48094035660199 -3.5585340402398966 6.724936849314085 -13.842004929793879
0.47651006711409394 5.53256138524918 17.076200430373902 -6.01107765987554 -3.055584428502071 3.450214983370839 -9.56138384037498 -3.5413217542767383 6.782183605725724 -13.864827114279201
0.4832214765100671 5.441129199343138 16.95000452507746 -6.067746126391187 -3.174322624103956 3.3006180816032726 -9.649263329811184 -3.531492419220334 6.837781022818336 -13.900765861259003
0.4899328859060403 5.405272970641153 16.884722777742837 -6.074176836460532 -3.3023571110952448 3.141424323311531 -9.74613854550202 -3.5288876913465654 6.8925707773924465 -13.950346160085576
0.4966442953020134 5.4292793349421675 16.88676053435973 -6.028201864475397 -3.4400573795516194 2.9730824109723515 -9.85319717007559 -3.5336411803512773 6.948011475603603 -14.015293836306157
0.5033557046979865 5.521406303012995 16.962965322927946 -5.920152716901956 -3.5867452007710985 2.7975341106415343 -9.971024512183732 -3.54869373345709 6.998827055039425 -14.096214521953605
0.5100671140939598 5.652225153220049 17.01548298063114 -5.711032674191045 -3.7359936911609313 2.6189894117084926 -10.090976794030356 -3.6311464814508074 6.899551221720703 -14.161844184622318
0.5167785234899329 5.847408602884479 17.13500894862022 -5.4401917428512645 -3.8889853369555913 2.4385585337903333 -10.216529207701516 -3.7251763968841924 6.772274010922663 -14.222626804691048
0.5234899328859061 6.113905633300017 17.33546200509915 -5.1076507384991165 -4.043185992745965 2.2576933327029023 -10.344065318194833 -3.8220054304598032 6.632461271781404 -14.276472132701011
0.5302013422818792 6.4596203160074275 17.627678151806855 -4.708437519791998 -4.1968353458517775 2.07710056377345 -10.470771255477004 -3.9142969048036558 6.491701237269311 -14.320295046876623
0.5369127516778524 6.886243789804372 18.013040022394712 -4.240552442785969 -4.34690346194488 1.8981775027311114 -10.591984426620872 -3.9902231019563046 6.367527489347969 -14.34797369326058
0.5436241610738255 7.39498192674568 18.49610297905952 -3.7061391255681597 -4.491255873268599 1.7221341341163479 -10.704645880653548 -4.040486448179352 6.273941073602701 -14.354913969961405
0.5503355704697986 7.99115975910324 19.081839172303802 -3.099519654097321 -4.628361657860917 1.5489611974161246 -10.805684513137958 -4.054299627159789 6.223086870594209 -14.331686124913787
0.5570469798657718 8.673782901328002 19.7670647319405 -2.419498929284499 -4.75669818977581 1.3802290803627457 -10.893625459914366 -4.026961193831216 6.222305189001469 -14.276227576663901
0.5637583892617449 9.438811332857346 20.549207116853644 -1.671584451138953 -4.873009039554477 1.2168790790487094 -10.962897158157663 -3.9511686919891478 6.28253631361884 -14.184873697597135
0.5704697986577181 10.278102337855204 21.42954957233388 -0.8733448966234718 -4.973882660288449 1.0660671943309366 -11.013832514907836 -3.8284359747251178 6.420055068640513 -14.076927018090748
0.5771812080536912 11.184830089818648 22.39271727211239 -0.023057092475092134 -5.058745672126233 0.9244729933989744 -11.04196433765144 -3.663734653719834 6.6318711159773365 -13.959340423417004
0.5838926174496644 12.120585883478515 23.334933419599047 0.906238347357986 -5.1151594067685275 0.7911689418874301 -11.021487755424484 -3.502801100956732 6.817086199198959 -13.822688401112424
0.5906040268456376 13.093933568470655 24.28648662626003 1.90138051068128 -5.14931756861345 0.668321571037005 -10.966956708263904 -3.3242254470941024 7.018022995655487 -13.666473889843692
0.5973154362416108 14.113030006854206 25.27939626374188 2.9466637499665342 -5.168384546908467 0.5576397115234482 -10.894408805340381 -3.108887988519207 7.275285371493711 -13.493061348532125
0.6040268456375839 15.172747847322572 26.30802687109692 4.037468823548224 -5.173767616878481 0.4610733084110912 -10.808608542168054 -2.8590828980436944 7.580926855177643 -13.299092651265031
0.610738255033557 16.269883026188776 27.369839205276392 5.169926847101161 -5.167791916178781 0.3818963854747288 -10.717480217832291 -2.575394149792946 7.929588330134273 -13.080376629720163
0.6174496644295302 17.40040023037127 28.462067842675808 6.338732618066738 -5.151410314008281 0.3241832942179803 -10.627003922234543 -2.2604472813080108 8.314859781622843 -12.835754344238865
0.6241610738255033 18.559138655110665 29.580794061338743 7.537483248882589 -5.125733362701698 0.29106666916227564 -10.542533394565673 -1.9215485717549619 8.725233437900936 -12.568330581410859
0.6308724832214765 19.742245627016995 30.725530302628087 8.758960951405903 -5.091599410823933 0.2850910546589418 -10.468289876306807 -1.5652769363130083 9.156595300695647 -12.287149173321664
0.6375838926174496 20.944833328573466 31.89293125588117 9.996735401265763 -5.04873739997144 0.30739696240904735 -10.404871762351927 -1.2014022386120233 9.599348779354074 -12.002153256578122
0.6442953020134228 22.16296843924032 33.08467941322187 11.24125746525877 -4.997480296861346 0.35787823908859107 -10.352838832811283 -0.8335877734399543 10.054939831625644 -11.722115378505551
0.6510067114093959 23.389905076395838 34.29771188074552 12.48209827204616 -4.936264066917034 0.4359262116482956 -10.308454345482364 -0.4716056181493634 10.5206671333131 -11.463878369611827
0.6577181208053691 24.614747582464656 35.5211835945639 13.708311570365408 -4.862000827876624 0.5402908302170264 -10.264292485970275 -0.13114582157646623 10.98293577467479 -11.24522741782772
0.6644295302013423 25.79730375981722 36.6539449471383 14.940662572496137 -4.765105221076683 0.6660961058498609 -10.196306548003228 0.1318344596601448 11.331239250296193 -11.067570330975904
0.6711409395973155 26.96011347708124 37.76011289587839 16.16011405828409 -4.650133220648295 0.8099232595877321 -10.110189700884321 0.34943416121662196 11.627285699969224 -10.928417377535979
0.6778523489932886 28.111546308724833 38.864161333172326 17.35893128427734 -4.515548729972868 0.966956288117558 -9.998053748063294 0.5275378869056121 11.88129281141106 -10.826217037599834
0.6845637583892618 29.244483164358133 39.96593981774413 18.523026510972137 -4.370945560474082 1.1337330816635527 -9.875624202611718 0.6730890284163944 12.097904440482749 -10.751726383649961
0.6912751677852349 30.32750853919749 40.973863706742875 19.681153371652105 -4.2134967492503215 1.3054405729316994 -9.732434071432342 0.7394685069256022 12.191537319806532 -10.712600305955327
0.697986577181208 31.378239454519488 41.92426509447497 20.832213814564007 -4.047781342281882 1.4754694640155472 -9.57103214857931 0.754286765814652 12.194292540938413 -10.68571900930911
0.7046979865771812 32.41406917035555 42.85956472860021 21.968573612110895 -3.880029437383979 1.636126726097073 -9.396185600865032 0.7486056255890327 12.152471957975935 -10.65526070679787
0.7114093959731543 33.43486400114238 43.77841059008991 23.091317412194847 -3.7124981942310433 1.781736156364762 -9.206732544826849 0.7261427653148641 12.072503370885892 -10.620217840256165
0.7181208053691275 34.43990192774525 44.67945021168456 24.200353643805933 -3.5458393052977284 1.9101704732039035 -9.00184908379936 0.6914471008996141 11.962364165457176 -10.579469963657948
0.7248322147651006 35.425169712980164 45.558126999959775 25.292212426000553 -3.3794894465871774 2.023116075087576 -8.78209496826193 0.6525355148150809 11.83719332519008 -10.532122295559917
0.7315436241610738 36.38628566328716 46.41223485266127 26.360336473913055 -3.21293728594888 2.1242598927261307 -8.550134464623891 0.6140567588890473 11.711620972258707 -10.483507454480613
0.7382550335570469 37.31668929030416 47.237539062154205 27.395839518454117 -3.045642831208054 2.2186413215814285 -8.309926983997537 0.5830902956947023 11.600951699912219 -10.434771108522813
0.7449664429530202 38.21251386548622 48.02593203943961 28.39909569153284 -2.8685727922319004 2.3154679720041176 -8.052613556467918 0.5660074593745538 11.518146529659164 -10.386131610910057
0.7516778523489933 39.066178737683856 48.77496832187176 29.35738915349595 -2.6887523719834356 2.4142522457820275 -7.791756989748899 0.566327289875766 11.473023233312732 -10.340368653561201
0.7583892617449665 39.87227840925319 49.481996587151514 30.262560231354865 -2.509197900471226 2.515459608990996 -7.533855409933448 0.5854874366699978 11.466868406969274 -10.295893533629277
0.7651006711409396 40.62558334999287 50.1409175142048 31.11024918578094 -2.3309966840354135 2.620682239773824 -7.28267560784465 0.6253110341282307 11.500477228724705 -10.249855160468243
0.7718120805369127 41.32199720119948 50.748494959533694 31.895499442865265 -2.1563187590604027 2.7299527672909116 -7.042590285411717 0.6856175706125963 11.571494044660295 -10.200258903435103
0.7785234899328859 41.967342496073115 51.3119622839361 32.622722708210134 -1.9867304176781369 2.8424818591211807 -6.815942694477455 0.7588864151078107 11.670285753090472 -10.152512922874852
0.785234899328859 42.562629858632015 51.83022666702291 33.295033050241116 -1.8268783415678993 2.9536167821498145 -6.607373465285613 0.8420603585891775 11.79099722142152 -10.106876504243164
0.7919463087248322 43.107206997001285 52.30472683972173 33.90968715428084 -1.6778726781379412 3.0610692283816237 -6.416814584657506 0.9296438814508059 11.926716620504049 -10.067428857602437
0.7986577181208053 43.598169927174055 52.7352513529112 34.46108850143691 -1.5364473108667707 3.1676863336674206 -6.2405809554009615 1.0143528916178763 12.063632870572093 -10.034927087336339
0.8053691275167785 44.033142895901754 53.1176023811222 34.94868341068131 -1.4017974223904042 3.274396143359955 -6.077990988140764 1.0918231809224626 12.189684593127696 -10.006038231282771
0.8120805369127516 44.410824189633004 53.45163415312081 35.3700142261452 -1.2729663630158496 3.38249151532533 -5.928424241357029 1.1599930194202488 12.297903331654464 -9.977917292813967
0.8187919463087248 44.72965380551193 53.737970852635264 35.721336758388595 -1.1501024370127086 3.494652095054249 -5.794856969079666 1.216837414108239 12.382750516136973 -9.949075687920494
0.825503355704698 44.985304969298866 53.971794979446095 35.99881495915164 -1.0318481550478371 3.6143302184139703 -5.678026528509644 1.2594009724403843 12.44170636957406 -9.922904424693293
0.8322147651006712 45.175465671854916 54.14730571167859 36.20362563203124 -0.9181363104669424 3.735121558722028 -5.571394179655913 1.2845776631443657 12.47358768978501 -9.904432363496277
0.8389261744966443 45.30073048693417 54.26599227107646 36.33546870279188 -0.8100138544195344 3.8555865920165915 -5.475614300855661 1.2881536812794525 12.477304644860716 -9.900997282301812
0.8456375838926175 45.36040178494931 54.32575520682137 36.39504836307725 -0.7084850928602022 3.9738873436736575 -5.3908575293940615 1.2668949595887478 12.453633796631006 -9.919843877453513
0.8523489932885906 45.35420465514781 54.32577353516133 36.38263577513429 -0.6156165777523914 4.088052906429786 -5.319286061934568 1.2181556300157081 12.40460190313655 -9.968290643105133
0.8590604026845637 45.27857843781236 54.263005469380865 36.29415140624385 -0.5334970991003853 4.195830671631761 -5.2628248698325315 1.1365907028416395 12.326348133832854 -10.053166728149575
0.8657718120805369 45.13482917321149 54.138893844269184 36.1307645021538 -0.46303764957875176 4.296458000033759 -5.222533299191262 1.0196748115093535 12.219356572280399 -10.18000694926169
0.87248322147651 44.92984672283308 53.95907005957532 35.900623386090835 -0.403690725546194 4.391011967253224 -5.198393418345612 0.8691845493359995 12.086807690645692 -10.348438591973693
0.8791946308724832 44.663784992146226 53.72267925284489 35.60489073144756 -0.35789885194916515 4.474216527087751 -5.1900142309860815 0.6878600432671719 11.93035489549296 -10.554634808958616
0.8859060402684563 44.33973731258031 53.43462539327134 35.24484923188928 -0.325309128259317 4.544286253688424 -5.194904510207057 0.47891919077538203 11.751245644180688 -10.793407262629923
0.8926174496644295 43.964881108096534 53.10173647572176 34.82802574047131 -0.30487061330858234 4.600569768603631 -5.210310995220794 0.24826483835499025 11.553309730339025 -11.056780053629046
0.8993288590604027 43.545369384549474 52.73036124421178 34.36037752488717 -0.2950377618592029 4.642267418428113 -5.232342942146519 0.0007889627302587205 11.338154697977679 -11.336576772517162
0.9060402684563759 43.087442581750665 52.329378022273396 33.845507141227934 -0.29294131479365976 4.670656930834993 -5.256539560422312 -0.2550536313008714 11.111655492932474 -11.621762755534217
0.912751677852349 42.59776261602171 51.907070214441475 33.28845501760195 -0.29556360095673295 4.687666873285894 -5.27879407519936 -0.5101763191489359 10.878677751825515 -11.899030390123388
0.9194630872483222 42.084869841496484 51.47002900472702 32.69971067826595 -0.30065788947593874 4.69457607880764 -5.295891857759517 -0.7574537477224047 10.64210289384375 -12.15701038928856
0.9261744966442953 41.558226560045696 51.02850457450957 32.087948545581824 -0.30608775410538325 4.695457999107564 -5.3076335073183305 -0.9858008215621868 10.413599074364676 -12.385200717489049
0.9328859060402684 41.027415236327286 50.591758927797244 31.463071544857332 -0.3106654726545768 4.693300363600734 -5.314631308909888 -1.182826625988862 10.202864530890881 -12.568517782868607
0.9395973154362416 40.501138354990715 50.167159561810905 30.835117148170525 -0.3140886113094389 4.6916997065754185 -5.319876929194296 -1.3466621323147219 10.020551936113566 -12.713876200743009
0.9463087248322147 39.9908260031415 49.766533023001514 30.215118983281485 -0.31392843024418116 4.695238768882281 -5.323095629370644 -1.4760456132371842 9.887744392491172 -12.839835618965541
0.9530201342281879 39.51069221762103 49.3999883909045 29.62139604433756 -0.3089811422247605 4.70670391205753 -5.32466619650705 -1.546963217006997 9.804833389723749 -12.898759823737743
0.959731543624161 39.071120634013994 49.074766612714924 29.067474655313063 -0.2961768694845069 4.730127157736832 -5.322480896705845 -1.5543436448807664 9.781155371937889 -12.889842661699422
0.9664429530201342 38.67722394687992 48.79167613239009 28.562771761369753 -0.2726968459231759 4.768914161049917 -5.314307852896269 -1.5056762668142223 9.820655915916776 -12.832008449545219
0.9731543624161073 38.33131022418963 48.54677699204505 28.11584345633421 -0.23752227359702993 4.824052310463198 -5.299096857657258 -1.4092443144366695 9.919968235338793 -12.738456864212132
0.9798657718120806 38.01736191632157 48.30766185621086 27.727061976432275 -0.20340575196344454 4.879526333814548 -5.286337837741437 -1.3172372831929173 10.015327905708782 -12.649802472094615
0.9865771812080537 37.74610556904183 48.09594968776133 27.396261450322328 -0.14875173137226835 4.953092286590259 -5.250595749334796 -1.1861758447665287 10.15354141003242 -12.525893099565478
0.9932885906040269 37.50624929316008 47.89807760420561 27.114420982114552 -0.06671892189061858 5.042565528025289 -5.176003371806527 -1.0135435949450242 10.336285722860723 -12.36337291275077
1.0 37.28494468085105 47.699080508735214 26.87080885296688 0.05065634042553217 5.143414986645821 -5.0421023057947565 -0.7924311255319145 10.566836747625231 -12.15169899868906


==> ref3dNi/StairsKneeAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 56.037306382978734 62.05971269435635 50.01490007160112 6.667405659574469 14.067696840502492 -0.7328855213535546 6.008414404255317 18.068816841693717 -6.051988033183083
0.006711409395973154 55.62433025846066 61.525827866066095 49.722832650855224 6.544470383549908 13.902774187124155 -0.8138334200243396 5.931395692417535 17.97558333984213 -6.112791955007063
0.013422818791946308 55.19803888333571 61.00407579767621 49.39200196899522 6.396440879337426 13.716181500792567 -0.9232997421177149 5.889517058260743 17.957247851235064 -6.1782137347135775
0.020134228187919462 54.74384249607312 60.485809331745955 49.00187566040029 6.224116968442095 13.509241102138349 -1.0610071652541588 5.889565743681279 18.011837342510596 -6.232705855148035
0.026845637583892617 54.2463290589747 59.95805521770874 48.534602900240664 6.029503842638867 13.281540796621774 -1.22253311134404 5.937635503384263 18.13131739950432 -6.256046392735791
0.03355704697986577 53.69243431386548 59.40517142530353 47.97969720242744 5.816985860345565 13.033349824125521 -1.3993781034343904 6.028749800228472 18.299530823583698 -6.2420312231267525
0.040268456375838924 53.074505354847915 58.815205034903634 47.333805674792195 5.593671430815365 12.767909784430906 -1.580566922800175 6.154434572754533 18.496295193840943 -6.187426048331878
0.04697986577181208 52.387859774382406 58.17518388328982 46.60053566547499 5.365425850349849 12.48591336245191 -1.7550616617522108 6.30163233871198 18.699406327671003 -6.096141650247044
0.053691275167785234 51.632103641296595 57.475245386336525 45.788961896256666 5.13838064929316 12.188684419562751 -1.9119231209764305 6.452716037412538 18.88452224815245 -5.979090173327375
0.060402684563758385 50.811334556618604 56.712602556937064 44.910066556300144 4.920312913894048 11.88489582455045 -2.0442699967623543 6.585510860488361 19.028093661377977 -5.857071940401255
0.06711409395973154 49.9303777952306 55.88769565080243 43.97305993965877 4.716104286734258 11.581733547120912 -2.1495249736523956 6.682348914750824 19.110129811893692 -5.745431982392043
0.0738255033557047 48.99756842781667 55.00597225040784 42.9891646052255 4.5284361930601165 11.285236664598191 -2.228364278477959 6.728389736827073 19.115430900347036 -5.658651426692891
0.08053691275167785 48.01809995716122 54.071169975471435 41.965029938851 4.358358166500071 10.999317123662227 -2.2826007906620864 6.718401483078682 19.038453302146827 -5.601650335989464
0.087248322147651 46.99736178780524 53.09033013296479 40.90439344264569 4.2037088039411685 10.724696334791062 -2.3172787269087243 6.652809759960016 18.88673888743776 -5.581119367517729
0.09395973154362416 45.93840665429102 52.066474368815605 39.81033893976644 4.061578002284736 10.459943884269116 -2.336787879699644 6.532180918606316 18.666867073716745 -5.602505236504112
0.10067114093959731 44.84647029844353 51.00571351613091 38.687227080756145 3.9279625260602615 10.202603969425939 -2.346678917305415 6.370478786091676 18.401806539836066 -5.660848967652713
0.10738255033557047 43.7274436241611 49.915416829145244 37.53947041917695 3.796563577038411 9.947643028588805 -2.3545158745119825 6.179658151792089 18.109299597478625 -5.749983293894446
0.11409395973154363 42.58624268170784 48.80016409541485 36.372321268000825 3.6619024218192204 9.690641912177918 -2.366837068539477 5.972162223846924 17.809539680012385 -5.865215232318535
0.12080536912751677 41.42715322004855 47.662395672940704 35.1919107671564 3.520032540339854 9.4288593684246 -2.388794287744893 5.756217541782093 17.514345392054327 -6.0019103084901415
0.12751677852348994 40.25719617306868 46.50763014180771 34.00676220432965 3.36886595601885 9.162390512637108 -2.424658600599408 5.532259548479224 17.22498952803248 -6.160470431074033
0.1342281879194631 39.083949521633585 45.345169205276754 32.822729837990416 3.2089944131086687 8.89432161084735 -2.476332784630012 5.291821994630872 16.93328742539041 -6.349643436128668
0.14093959731543623 37.90919674425247 44.17323774334701 31.64515574515793 3.038768705840355 8.624527888131542 -2.546990476450831 5.042338313137225 16.64852754394521 -6.56385091767076
0.1476510067114094 36.735389218906185 42.995061176782315 30.475717261030056 2.8564285591889185 8.356327031199196 -2.6434699128213586 4.783423913180063 16.37303722743954 -6.806189401079414
0.15436241610738255 35.56418746251605 41.810330562875045 29.318044362157057 2.66331966371555 8.093875169800734 -2.7672358423696344 4.516079274596602 16.10026653899727 -7.068107989804067
0.1610738255033557 34.39607909467371 40.62131427837664 28.17084391097078 2.4603028146508645 7.839223287548264 -2.918617658246535 4.244733251606452 15.830832612262387 -7.341366109049482
0.16778523489932887 33.23108337855205 39.42955483020303 27.03261192690107 2.248260923746965 7.59348526851935 -3.09696342102542 3.9745363705554766 15.571414406510662 -7.622341665399709
0.174496644295302 32.06785860345566 38.23516690814127 25.90055029877006 2.029142242753104 7.355447045186959 -3.297162559680751 3.714798884335285 15.33648817345145 -7.906890404780881
0.18120805369127516 30.899128344994995 37.030865430949895 24.7673912590401 1.8045421154648007 7.117630536876957 -3.5085463059473554 3.4990545720405537 15.125527388162165 -8.12741824408106
0.18791946308724833 29.730372611737824 35.82556411883287 23.635181104642776 1.581987424360988 6.873629008904631 -3.709654160182655 3.3099564942596027 14.952959341384101 -8.333046352864894
0.19463087248322147 28.56131333714123 34.62224789700062 22.500378777281835 1.3703513322861627 6.605858274349197 -3.8651556097768722 3.1487612874767956 14.831927177397286 -8.534404602443693
0.20134228187919462 27.393843095816074 33.42334528832446 21.36434090330768 1.1766854993574187 6.3034952446342984 -3.9501242459194614 3.015003856904184 14.763225480987952 -8.733217767179582
0.2080536912751678 26.234730843924023 32.23902295512465 20.23043873272339 1.002529480508354 5.974423903266151 -3.9693649422494426 2.8973214638297864 14.727055637785456 -8.932412710125883
0.21476510067114093 25.087577446808513 31.073515902132094 19.101638991484933 0.8465477262030562 5.635281567629899 -3.9421861152237865 2.788404938997572 14.712184133905257 -9.135374255910111
0.22147651006711408 23.961149180351278 29.927784259455354 17.9945141012472 0.7045999897044127 5.304390964656687 -3.8951909852478614 2.7006320586891333 14.764023793629853 -9.362759676251585
0.22818791946308725 22.857939891475084 28.811885820223004 16.903993962727164 0.5753429231757821 4.999118743911386 -3.848432897559822 2.607617370555476 14.808161436231618 -9.592926695120667
0.2348993288590604 21.781876818506355 27.729010074510434 15.834743562502275 0.4567536329544477 4.728791651527408 -3.8152843856185124 2.50547935599029 14.825592456104829 -9.81463374412425
0.24161073825503354 20.738325451949166 26.68210356873238 14.794547335165953 0.34975586001999154 4.498383144236816 -3.798871424196833 2.3916616467228327 14.802685466773225 -10.01936217332756
0.2483221476510067 19.7285851477938 25.670022760500633 13.78714753508697 0.252877288119377 4.304196957587295 -3.798442381348541 2.2676613062973012 14.7345361038041 -10.199213491209498
0.2550335570469799 18.744710975296304 24.66800130736459 12.821420643228015 0.15598446611452219 4.121688931347001 -3.809719999117957 2.15706551268028 14.626593055496873 -10.312462030136313
0.26174496644295303 17.792561465086393 23.68680069914951 11.898322231023275 0.06459311537912327 3.9575590109250722 -3.8283727801668253 2.049618626402969 14.477192673910304 -10.377955421104366
0.2684563758389262 16.87820945880337 22.737114478510456 11.019304439096281 -0.01654394730829662 3.816377625734083 -3.8494655203506762 1.938310803869771 14.289115553407209 -10.412493945667668
0.2751677852348993 16.002976148793376 21.82179637392501 10.184155923661743 -0.08843008536341525 3.6954043590025902 -3.8722645297294207 1.8219097378694842 14.074496472325913 -10.430676996586945
0.28187919463087246 15.168782761673574 20.942810032061725 9.394755491285423 -0.15146311089533063 3.592548208764991 -3.8954744305556526 1.7033051628730547 13.847775475690408 -10.4411651499443
0.2885906040268456 14.379592391546478 20.106337494666526 8.652847288426429 -0.20461222516064523 3.5074417114428806 -3.916666161764171 1.5855085243467082 13.624077011571071 -10.453059962877653
0.2953020134228188 13.636240560616878 19.314241380814757 7.958239740418999 -0.24981653321433667 3.4377294752731027 -3.937362541701776 1.4726716033128655 13.419927016247737 -10.474583809622004
0.30201342281879195 12.940391391118096 18.5689515195755 7.311831262660692 -0.28640860108524896 3.382114147893332 -3.9549313500638297 1.3697296623589887 13.251760235547618 -10.51230091082964
0.3087248322147651 12.291453857632444 17.869788971516627 6.71311874374826 -0.3148259824075397 3.3392653056900246 -3.968917270505104 1.2804207409767239 13.129820648861692 -10.568979166908242
0.31543624161073824 11.689280383549907 17.217098054313176 6.161462712786639 -0.3352959436298731 3.307806525529905 -3.9783984127896517 1.2064129052577466 13.060552439985251 -10.647726629469759
0.3221476510067114 11.134711588319291 16.610902227502358 5.658520949136224 -0.34785717143795536 3.2871600905386114 -3.982874433414522 1.1462805199771522 13.037012946309783 -10.74445190635548
0.32885906040268453 10.628530208199342 16.05392694280843 5.2031334735902535 -0.35376484495216326 3.275844256362661 -3.9833739462669877 1.099911966699986 13.055204798813543 -10.85538086541357
0.33557046979865773 10.167097250468371 15.543993167184059 4.790201333752684 -0.35523038080822517 3.271217478542909 -3.981678240159359 1.0688326765671858 13.111616713650868 -10.973951360516498
0.3422818791946309 9.748243899554476 15.080004636129868 4.416483162979085 -0.35419792931600735 3.272150539044231 -3.9805463976762456 1.0561111763529916 13.200950455813533 -11.088728103107549
0.348993288590604 9.370717903184351 14.662923429657255 4.078512376711448 -0.35228904326717114 3.27738363338997 -3.9819617199243122 1.061595887762387 13.313544875460954 -11.19035309993618
0.35570469798657717 9.033743354133945 14.292413078242163 3.7750736300257257 -0.3501385711266601 3.2856238505216098 -3.98590099277493 1.0852801327002706 13.441066354870962 -11.27050608947042
0.3624161073825503 8.735494269027562 13.966587963182608 3.504400574872516 -0.34792089881479343 3.2957022613960065 -3.9915440590255935 1.1238920005854631 13.574039518624394 -11.326255517453466
0.36912751677852346 8.47175370384121 13.681894592826902 3.2616128148555195 -0.34588403658432104 3.3066017839507906 -3.998369857119433 1.1769244236184493 13.707776273570108 -11.353927426333208
0.37583892617449666 8.241054793517067 13.438573704719186 3.0435358823149476 -0.3443153394545196 3.3170220165589255 -4.0056526954679645 1.244868687876624 13.836854820030991 -11.347117444277744
0.3825503355704698 8.044788433528486 13.238170408910563 2.8514064581464096 -0.3431137253034416 3.326158950271397 -4.01238640087828 1.3192249985720408 13.947406741262244 -11.308956744118161
0.38926174496644295 7.880432091103812 13.076946546972739 2.683917635234887 -0.3429221992431818 3.3326128893602003 -4.018457287846564 1.4004033110095668 14.04768745841477 -11.246880836395636
0.3959731543624161 7.742958093959735 12.948692460037387 2.5372237278820826 -0.344396324889333 3.335406110800911 -4.024198760579577 1.4874624500928173 14.144870217444367 -11.169945317258733
0.40268456375838924 7.630329317863772 12.850074601657816 2.4105840340697284 -0.34769642883050117 3.334649549619059 -4.030042407280061 1.577664343609882 14.24292445071135 -11.087595763491585
0.4093959731543624 7.538662883621305 12.775241331685617 2.3020844355569947 -0.3530430995144938 3.3307117297423807 -4.036797928771368 1.667736852734542 14.341349574202155 -11.00587586873307
0.4161073825503356 7.465139425389118 12.71916887551994 2.211109975258295 -0.360293531900614 3.3243029338320573 -4.044889997633285 1.7514863662715983 14.43541575497315 -10.932443022429954
0.4228187919463087 7.407638557903756 12.677304640847574 2.1379724749599385 -0.3693990354048266 3.3160655377948167 -4.05486360860447 1.822402464515208 14.516992922013028 -10.87218799298261
0.42953020134228187 7.363191256318721 12.645571614112761 2.0808108985246827 -0.3801021600585464 3.3066714956132848 -4.066875815730378 1.8777246178780527 14.582978524691754 -10.827529288935647
0.436241610738255 7.331327408967585 12.623657313981575 2.0389975039535955 -0.3922610940368413 3.296801188215731 -4.081323376289413 1.9120602791660712 14.632206860513419 -10.808086302181275
0.44295302013422816 7.31305290532629 12.614129809056816 2.011976001595765 -0.40571127470941015 3.287259202854541 -4.098681752273361 1.9228661463658434 14.67130825473368 -10.825575962001993
0.44966442953020136 7.314124997429671 12.62509351246323 2.003156482396112 -0.42058715900328425 3.278111270839469 -4.119285588846037 1.8986823716978438 14.68618583697235 -10.888821093576663
0.4563758389261745 7.342974161930603 12.664396123608245 2.0215522002529616 -0.43728009418820485 3.2696577738068915 -4.144217962183301 1.8241999640154216 14.644203993081586 -10.995804065050741
0.46308724832214765 7.395139213051549 12.74077396441961 2.0495044616834894 -0.4533897516492931 3.2633843048253874 -4.170163808123974 1.7043657335427675 14.577025714596525 -11.16829424751099
0.4697986577181208 7.4764083074539505 12.86808549785491 2.08473111705299 -0.4678677573111522 3.2601083046811974 -4.1958438193035015 1.5340118944737966 14.472531435426754 -11.404507646479162
0.47651006711409394 7.597788404783661 13.06411316020564 2.131463649361682 -0.48073290178494943 3.2599003152405936 -4.221366118810493 1.3082702757389693 14.311026857178508 -11.694486305700568
0.4832214765100671 7.769981281379409 13.347049104341185 2.1929134584176335 -0.49154146154505207 3.26381744410981 -4.246900367199914 1.0233057362558908 14.078249613212934 -12.031638140701153
0.4899328859060403 7.998818819848635 13.733230512981047 2.2644071267162236 -0.4981102890761102 3.2755648732589573 -4.271785451411178 0.6878922633157217 13.784074445302563 -12.408289918671121
0.4966442953020134 8.291503035841782 14.238442144987967 2.3445639266955958 -0.4990673905023561 3.2974813493967248 -4.295616130401437 0.3104191245180644 13.430668289122325 -12.809830040086196
0.5033557046979865 8.662009392403254 14.880245654655809 2.4437731301506984 -0.4943130311296588 3.3302954332025507 -4.318921495461868 -0.10098200385548993 13.018752480782203 -13.220716488493183
0.5100671140939598 9.104936137226906 15.632873911348554 2.5769983631052567 -0.4976992943258605 3.3350431247003556 -4.3304417133520765 -0.4963704312437524 12.552796045379287 -13.545536907866792
0.5167785234899329 9.6398375459089 16.549252687342616 2.7304224044751857 -0.49533450292731684 3.346742643607059 -4.337411649461693 -0.895648691132373 12.067530495342389 -13.858827877607133
0.5234899328859061 10.283180603027272 17.647431125822436 2.9189300802321094 -0.48548124717978003 3.369086032665468 -4.3400485270250275 -1.2878005717549625 11.589228611062174 -14.164829754572098
0.5302013422818792 11.05533596530059 18.942078230632227 3.1685936999689535 -0.4667353047808083 3.404556095935799 -4.338026705497416 -1.6582344995002145 11.149668175359368 -14.466137174359796
0.5369127516778524 11.969626200199917 20.439243279870325 3.5000091205295103 -0.43603818702556046 3.4562294152868023 -4.328305789337923 -1.9876677193774086 10.785374736896832 -14.760710175651651
0.5436241610738255 13.037301426674283 22.13984561733476 3.9347572360138052 -0.3904739094630871 3.5295131742276245 -4.310460993153798 -2.2604812099385962 10.517595963927315 -15.038558383804508
0.5503355704697986 14.273677495644725 24.043873662529606 4.503481328759845 -0.3268045192860206 3.6301584663161557 -4.283767504888197 -2.465553018849065 10.352410135595285 -15.283516173293414
0.5570469798657718 15.68675892474654 26.141039899271846 5.232477950221234 -0.2424074584420962 3.764130110019949 -4.248945026904141 -2.594530518349279 10.304174099572435 -15.493235136270993
0.5637583892617449 17.284724497643868 28.42924784797533 6.140201147312407 -0.13219253091532185 3.9401025457701198 -4.204487607600764 -2.63413787919463 10.3642883305824 -15.632564088971659
0.5704697986577181 19.063486683135796 30.88861582527211 7.2383575409994805 0.004910432100528099 4.166986313471329 -4.1571654492702725 -2.5797074503784088 10.543756761255713 -15.703171662012531
0.5771812080536912 21.021359082393253 33.49421140231105 8.548506762475457 0.17023392186205918 4.450320771673971 -4.109852927949853 -2.431984968013708 10.836015183333007 -15.699985119360424
0.5838926174496644 23.13590790489791 36.20322997815228 10.068585831643542 0.34894224229615894 4.762811259099588 -4.06492677450727 -2.174458432957304 11.224658998051602 -15.573575863966209
0.5906040268456376 25.40778245751822 38.99885296961843 11.816711945418005 0.5467793262544618 5.116598475518207 -4.023039823009284 -1.8337908803369989 11.691246490576903 -15.3588282512509
0.5973154362416108 27.829291266600016 41.85221740376274 13.806365129437298 0.7664456447922314 5.520751663190878 -3.9878603736064155 -1.4423422554619452 12.218203641596904 -15.102888152520794
0.6040268456375839 30.38223754390975 44.72667571493867 16.037799372880826 1.0054069573754116 5.969208625501104 -3.958394710750281 -1.0271659388833358 12.780091740910198 -14.834423618676869
0.610738255033557 33.04828287305441 47.590375982461914 18.50618976364691 1.262539293160075 6.455824859366079 -3.930746273045929 -0.6063244982293317 13.363378697553257 -14.576027694011922
0.6174496644295302 35.80721297443954 50.41543161507565 21.198994333803427 1.5361088735399113 6.972516971578198 -3.900299224498376 -0.18960150788233668 13.960189433352902 -14.339392449117575
0.6241610738255033 38.630475910324144 53.16910639966389 24.0918454209844 1.8242902831072398 7.512134592678052 -3.863554026463572 0.21333156632871617 14.562100921589659 -14.135437788932228
0.6308724832214765 41.48911350849635 55.831686372681375 27.14654064431133 2.1240456166500072 8.070196599998674 -3.8221053666986595 0.593026694416678 15.151797865628815 -13.96574447679546
0.6375838926174496 44.35499344566613 58.38633438008781 30.323652511244454 2.4307543659003286 8.63921166738365 -3.7777029355829925 0.9485390521205196 15.713860422906663 -13.816782318665624
0.6442953020134228 47.19903135798944 60.822324259653854 33.57573845632503 2.741896918006568 9.214992574510308 -3.731198738497172 1.2805261826360121 16.237397090053584 -13.676344724781561
0.6510067114093959 49.98834830786805 63.124005832875426 36.85269078286068 3.0498782420391266 9.789627618175762 -3.6898711340975088 1.5956180174211054 16.718967863344442 -13.52773182850223
0.6577181208053691 52.68992703127232 65.28178527681067 40.098068785733965 3.3434437065543334 10.349446345326168 -3.6625589322175016 1.9053918899614453 17.154848215049935 -13.344064435127045
0.6644295302013423 55.26409463087248 67.2813934633855 43.24679579835946 3.5944673384263868 10.84397172017928 -3.6550370433265065 2.2421191437669568 17.54832838314535 -13.064090095611437
0.6711409395973155 57.70282858774812 69.13178985209782 46.27386732339841 3.814022837498215 11.293739494432408 -3.6656938194359783 2.591597801513637 17.90717762732445 -12.723982024297175
0.6778523489932886 59.99071543624163 70.83469064529164 49.146740227191614 4.005479346794231 11.700814287827718 -3.6898555942392575 2.94497799928602 18.230183208965265 -12.340227210393227
0.6845637583892618 62.10086372983006 72.37710497914341 51.82462248051671 4.168780042267597 12.05882572059365 -3.7212656360584537 3.3053736768527764 18.519248187825525 -11.908500834119971
0.6912751677852349 64.01371446522919 73.75236984151196 54.275059088946406 4.286053032700272 12.33079237572557 -3.758686310325027 3.6611917829501657 18.773671401958257 -11.451287836057926
0.697986577181208 65.7288458660574 74.99071965256034 56.466972079554445 4.372596897428243 12.534614642377141 -3.7894208475206543 4.002388612737398 18.993563079156715 -10.98878585368192
0.7046979865771812 67.24182067685277 76.10669097791305 58.37695037579248 4.446872226155219 12.695537895836939 -3.8017934435265 4.31748023547051 19.1801447278523 -10.54518425691128
0.7114093959731543 68.54201506497216 77.08869662296907 59.995333506975264 4.513174433242894 12.820161298236645 -3.7938124317508555 4.599039960845352 19.33229294036209 -10.134213018671385
0.7181208053691275 69.62384031129517 77.94947191574217 61.29820870684817 4.57577747036984 12.91814376804491 -3.76658882730523 4.841609622904471 19.45543236803487 -9.772213122225928
0.7248322147651006 70.48164283878336 78.69284635841208 62.27043931915464 4.636961795373411 12.998768428187079 -3.7248448374402567 5.034352015707556 19.54720468031145 -9.478500648896336
0.7315436241610738 71.11571773525634 79.31781196765786 62.91362350285481 4.697747323861202 13.068869846403251 -3.673375198680846 5.17049454119663 19.605356206564863 -9.264367124171603
0.7382550335570469 71.52225738969014 79.80570553007965 63.23880924930063 4.761748499500215 13.138031744611286 -3.6145347456108547 5.248072598886189 19.624388844726262 -9.128243646953885
0.7449664429530202 71.6907452948736 80.14443711700956 63.23705347273763 4.832020194916464 13.211473356102719 -3.547432966269789 5.2601592503212915 19.602479968931508 -9.082161468288923
0.7516778523489933 71.63071310866773 80.33067781625843 62.93074840107703 4.91095167356847 13.294991982307 -3.4730886351700585 5.21387553619877 19.550325533748357 -9.122574461350819
0.7583892617449665 71.34394158217908 80.34148126365898 62.34640190069919 4.999124723832643 13.38946953542305 -3.3912200877577634 5.117302861487934 19.471320443221106 -9.236714720245239
0.7651006711409396 70.8307802084821 80.16106826564463 61.50049215131956 5.094901331143796 13.492060174940189 -3.3022575126525977 4.969962040696842 19.365155786375183 -9.425231704981499
0.7718120805369127 70.09230753962585 79.7746773895485 60.4099376897032 5.196545734113951 13.599440250619516 -3.206348782391612 4.775061699985718 19.233075414176355 -9.682952014204917
0.7785234899328859 69.14647561045267 79.18946397686429 59.10348724404105 5.301317127231189 13.705024836450391 -3.102390581988014 4.536541205768958 19.07299535255145 -9.999912941013534
0.785234899328859 67.99872291874911 78.39945965058014 57.59798618691807 5.4041733499928615 13.79973226246754 -2.991385562481817 4.250578419248894 18.872465507673464 -10.371308669175676
0.7919463087248322 66.65436034556618 77.4014972174879 55.90722347364444 5.49902492123376 13.874467988987346 -2.8764181465198266 3.9148019660145654 18.624710678641787 -10.795106746612655
0.7986577181208053 65.12101355133514 76.19532630264108 54.04670080002921 5.57708921867771 13.918804136761294 -2.764625699405874 3.523979118235043 18.319890972820758 -11.271932736350674
0.8053691275167785 63.40617041268029 74.78564186455806 52.02669896080252 5.629434221704986 13.918086711212027 -2.659218267802056 3.0737018850492657 17.947113186061898 -11.799709415963367
0.8120805369127516 61.51897221190918 73.17544790683709 49.86249651698127 5.651153525446236 13.864795249965155 -2.5624881990726847 2.5574585991717833 17.48939206837548 -12.374474870031912
0.8187919463087248 59.47072491789236 71.37587504654365 47.56557478924107 5.638630798286447 13.754788848352415 -2.477527251779523 1.9773022862201917 16.94839090628734 -12.993786333846955
0.825503355704698 57.2686370555476 69.38840802328781 45.14886608780739 5.585185608453523 13.57936728295427 -2.408996066047224 1.3361271889047543 16.316785414464967 -13.644531036655456
0.8322147651006712 54.91657126945592 67.20854187709419 42.62460066181765 5.485178203198629 13.330273009123971 -2.359916602726714 0.6332434271597882 15.579989136197412 -14.313502281877835
0.8389261744966443 52.42815873197201 64.85026581768884 40.00605164625519 5.336978178494931 13.007733041112076 -2.3337766841222125 -0.11637740182778783 14.761164337637632 -14.993919141293206
0.8456375838926175 49.81474845066401 62.32065058888806 37.30884631243997 5.139368545766102 12.612538825682961 -2.333801734150758 -0.8975991652149075 13.870114023929492 -15.665312354359308
0.8523489932885906 47.08725203484221 59.62260623530127 34.55189783438315 4.894071388976156 12.151217947694606 -2.363075169742295 -1.7041753716264447 12.913124664214292 -16.321475407467183
0.8590604026845637 44.25540131372267 56.75442435128892 31.756378276156425 4.597322655147795 11.617199770745458 -2.4225544604498683 -2.521669570041411 11.903088977355283 -16.946428117438106
0.8657718120805369 41.334787062687425 53.73077816437847 28.93879596099638 4.254087019991431 11.02437433957104 -2.516200299588177 -3.3257532951592186 10.86243406506677 -17.513940655385206
0.87248322147651 38.348526674282446 50.57004007992208 26.127013268642813 3.873704408967584 10.387039462962528 -2.6396306450273612 -4.101780621305155 9.8145057579789 -18.01806700058921
0.8791946308724832 35.3156862744538 47.28578326297467 23.345589285932938 3.4604034711695015 9.7119246899107 -2.791117747571698 -4.825431328430673 8.7896675239468 -18.440530180808146
0.8859060402684563 32.26409145509067 43.8991007723366 20.62908213784474 3.0227440441953446 9.007752957552476 -2.9622648691617863 -5.462716052034842 7.829098422937524 -18.75453052700721
0.8926174496644295 29.223526514351008 40.438063599923765 18.00898942877825 2.5719062066971308 8.287791022451835 -3.143978609057572 -6.002655895487648 6.958455275555473 -18.96376706653077
0.8993288590604027 26.217652556047412 36.93218546715043 15.50311964494439 2.115279402855919 7.560779691859233 -3.3302208861473948 -6.437645846637157 6.195729930244212 -19.071021623518526
0.9060402684563759 23.284212945166352 33.42724323489019 13.141182655442515 1.6660396096815642 6.842611444081725 -3.510532224718596 -6.757162564757962 5.559311041105525 -19.073636170621448
0.912751677852349 20.455582477509633 29.972487005858248 10.93867794916102 1.234258302584606 6.146975755526718 -3.678459150357506 -6.966156857346852 5.054654467222167 -18.98696818191587
0.9194630872483222 17.77649211195202 26.626505657392727 8.926478566511316 0.8287718905183489 5.491361424030329 -3.833817642993631 -7.076879353848349 4.679135747195422 -18.83289445489212
0.9261744966442953 15.281024108953305 23.449469603027474 7.112578614879139 0.45983302024846523 4.896218131923342 -3.9765520914264116 -7.1180330938312135 4.417434398354027 -18.653500586016456
0.9328859060402684 13.003731603598458 20.514696110766124 5.492767096430792 0.13625667283735554 4.378824750514527 -4.106311404839817 -7.11159043251464 4.250860274746748 -18.474041139776027
0.9395973154362416 10.971501452377558 17.88676768222418 4.056235222530936 -0.1389745055590452 3.9497369269624554 -4.227685938080546 -7.080150065828928 4.171720999481684 -18.33202113113954
0.9463087248322147 9.22023236842782 15.638975386293062 2.8014893505625755 -0.36111519550192744 3.6177399999644537 -4.3399703909683085 -7.045239047908039 4.193743236927716 -18.284221332743794
0.9530201342281879 7.776660582327574 13.832682569877228 1.7206385947779204 -0.5292357804940739 3.3744369752135075 -4.432908536201656 -7.06311353212909 4.221503905487004 -18.347730969745182
0.959731543624161 6.663492249484508 12.49938941133109 0.8275950876379259 -0.6475361787519635 3.213205132502427 -4.508277490006354 -7.158677371098099 4.2186057105083705 -18.53596045270457
0.9664429530201342 5.865106542481793 11.614769858378335 0.11544322658525097 -0.7248650126802799 3.116701547119939 -4.566431572480499 -7.33884687848065 4.16319395604393 -18.84088771300523
0.9731543624161073 5.370273568127948 11.138269373274486 -0.39772223701858955 -0.7680056441096672 3.0703876821516927 -4.606398970371027 -7.59712453949736 4.033872785142773 -19.228121864137492
0.9798657718120806 5.150299757289733 11.00158023567441 -0.7009807210949441 -0.7864216289018992 3.0593277360204887 -4.632170993824287 -7.881177328430671 3.811966826423741 -19.574321483285082
0.9865771812080537 5.1730713752677415 11.13392822663565 -0.7877854761001659 -0.7792541557332572 3.082515343169959 -4.641023654636474 -8.189142587319722 3.5309559733085027 -19.909241147947945
0.9932885906040269 5.3888447171212315 11.46190373682392 -0.6842143025814575 -0.7479982639297446 3.1364746209513243 -4.632471148810813 -8.479428260174213 3.223567064760486 -20.182423585108914
1.0 5.7557959361702125 11.933167056648049 -0.4215751843076241 -0.6910578085106385 3.222485214370196 -4.6046008313914735 -8.70803980851064 2.9327436560755125 -20.34882327309679


==> ref3dNi/StairsPelvisAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 16.138250680851062 24.22262830289523 8.053873058806891 4.481317248936171 7.459183770576185 1.5034507272961561 0.1553690638297873 4.577545437355782 -4.266807309696207
0.006711409395973154 16.195111186491502 24.25803941568326 8.132182957299744 4.487556655476225 7.445216001226578 1.5298973097258721 0.22035837169784364 4.657654797066827 -4.21693805367114
0.013422818791946308 16.250906470798228 24.29188236739207 8.209930574204385 4.488759360302728 7.427960263063334 1.5495584575421217 0.2741093038269313 4.7306825005737405 -4.182463892919879
0.020134228187919462 16.30403019648722 24.322038631825308 8.286021761149131 4.483430107525346 7.406121620361281 1.5607385946894108 0.3190856718834783 4.798221033023784 -4.160049689256828
0.026845637583892617 16.353362261459374 24.346720385872736 8.360004137046014 4.469722369270312 7.378488645720336 1.5609560928202884 0.3580701800656863 4.861436152081288 -4.145295791949915
0.03355704697986577 16.398009796658574 24.364912505042334 8.431107088274812 4.445798889761531 7.344130240065385 1.547467539457677 0.394963135222048 4.922496566313605 -4.132570295869508
0.040268456375838924 16.437359411252327 24.377040670287982 8.49767815221667 4.4107807241182355 7.302915599054212 1.518645849182259 0.4342096594545194 4.98500712026206 -4.116587801353021
0.04697986577181208 16.471437243324285 24.383769203395538 8.559105283253034 4.364062254033987 7.254879640120176 1.4732448679477983 0.47961856315293444 5.051383175741999 -4.09214604943613
0.053691275167785234 16.500418784235325 24.385632746778818 8.615204821691833 4.3055066001713564 7.198908449637848 1.4121047507048652 0.5350501062830215 5.124218878245724 -4.054118665679681
0.060402684563758385 16.525206095958875 24.383895009259042 8.666517182658707 4.236785918749108 7.134257339126648 1.3393144983715675 0.6032053792374695 5.20589808333584 -3.9994873248609006
0.06711409395973154 16.54539335856062 24.37851177416516 8.712274942956082 4.158816582179067 7.059671039523207 1.2579621248349264 0.6858619860631152 5.298262809709762 -3.926538837583531
0.0738255033557047 16.561138006568612 24.370126029437607 8.752149983699615 4.072928651292304 6.975491525561229 1.1703657770233784 0.7837698986005998 5.401698333410089 -3.83415853620889
0.08053691275167785 16.571353038697698 24.35875068194371 8.783955395451684 3.9792582354705126 6.882970235243775 1.0755462356972507 0.8972684840068544 5.516867561251943 -3.722330593238234
0.087248322147651 16.57526837355419 24.345299943277702 8.805236803830681 3.8771066328716257 6.783973352573412 0.9702399131698392 1.024098360274168 5.641352632766785 -3.5931559122184487
0.09395973154362416 16.573006455804656 24.332903282175863 8.813109629433448 3.7661121996287314 6.677792147829575 0.8544322514278875 1.1612820606882766 5.7719295756364755 -3.4493654542599224
0.10067114093959731 16.565543731258032 24.325064352734987 8.806023109781076 3.6469581665000717 6.561336147471652 0.7325801855284912 1.3059687725260605 5.9063463793373465 -3.294408834285226
0.10738255033557047 16.55323424532343 24.322445490616577 8.784023000030285 3.5200977386448664 6.433253154589604 0.6069423227001285 1.4543241580751107 6.040669943068585 -3.1320216269183634
0.11409395973154363 16.535710511209484 24.32276145414303 8.748659568275936 3.3840372952991578 6.295183483882485 0.47289110671583057 1.6016881567899466 6.170813921918328 -2.967437608338435
0.12080536912751677 16.513058092246183 24.32396414009603 8.702152044396335 3.2370273155661864 6.1503369452582195 0.32371768587415284 1.74440246408682 6.293952683609639 -2.8051477554359985
0.12751677852348994 16.486946241610738 24.32610576361817 8.647786719603307 3.0798196085963156 6.000510606519036 0.15912861067359563 1.881352612594602 6.408719719124342 -2.6460144939351373
0.1342281879194631 16.46700604026846 24.3356188866832 8.598393193853717 2.9274743872626012 5.86207227457212 -0.007123500046917641 2.0128378994716556 6.516593224469795 -2.490917425526484
0.14093959731543623 16.44838005426246 24.350586543862093 8.54617356466283 2.7721238679137516 5.718698599835724 -0.17445086400822074 2.1408693191489365 6.619902994680311 -2.3381643563824377
0.1476510067114094 16.433809561616446 24.373883469676315 8.493735653556577 2.610685512923032 5.560346378884963 -0.33897535303889903 2.265666284592318 6.723114599820894 -2.191782030636258
0.15436241610738255 16.42138237041268 24.4028473543964 8.43991738642896 2.441859726688562 5.394480643800595 -0.5107611904234703 2.379068925260602 6.815159442505573 -2.0570215919843684
0.1610738255033557 16.409716104526634 24.435518591167625 8.383913617885643 2.2618978329287454 5.223663244686136 -0.6998675788286457 2.4765310952020565 6.891572209124737 -1.9385100187206241
0.16778523489932887 16.39885019991432 24.471914982399277 8.325785417429366 2.0694527765243467 5.05110641546017 -0.9122008624114772 2.556274575267742 6.949395621667216 -1.8368464711317323
0.174496644295302 16.38987200771098 24.513181179855223 8.26656283556674 1.865065777609596 4.88130677098802 -1.1511752157688278 2.619183735456233 6.989580365971625 -1.7512128950591586
0.18120805369127516 16.36143921033843 24.518276196037178 8.204602224639677 1.620473883392832 4.663244263923979 -1.422296497138315 2.652007221847779 7.015102726847806 -1.711088283152248
0.18791946308724833 16.332109234613743 24.51836602784428 8.145852441383207 1.36158074859346 4.434932850470518 -1.7117713532835983 2.6728045395687565 7.032338241203361 -1.686729162065847
0.19463087248322147 16.30685884906468 24.52177375671863 8.091943941410735 1.0957606394402397 4.206706712854528 -2.0151854339740485 2.6883756795373417 7.046451304408122 -1.6696999453334387
0.20134228187919462 16.287503577038407 24.531304446910987 8.04370270716583 0.8249317680708267 3.9799816507095382 -2.3301181145678846 2.701777916692846 7.0604294734234525 -1.6568736400377606
0.2080536912751678 16.276489086105958 24.551312844833497 8.001665327378419 0.5515994613451376 3.756981246803325 -2.65378232411305 2.7159024056832792 7.077570770249329 -1.64576595888277
0.21476510067114093 16.274275534770805 24.58342115162748 7.96512991791413 0.27734359967156935 3.5381637633822027 -2.983476564039064 2.7331413384977874 7.100172256295185 -1.6338895792996104
0.22147651006711408 16.279586320148507 24.627236719173737 7.931935921123278 0.002294273657003855 3.3224399945689775 -3.31785144725497 2.7544597255890335 7.1281554328141326 -1.619235981636066
0.22818791946308725 16.290782637441097 24.682310747761534 7.899254527120661 -0.2735275215936027 3.109397285657138 -3.656452328844343 2.7797438123518483 7.161326536413236 -1.6018389117095393
0.2348993288590604 16.306487980865345 24.74730478663073 7.865671175099962 -0.5498475796087392 2.8990529388489232 -3.998748098066401 2.8078312597029838 7.197999343443371 -1.5823368240374034
0.24161073825503354 16.32515271312295 24.820115018748467 7.830190407497435 -0.8276449258603452 2.690947840876661 -4.346237692597351 2.836049288433529 7.235832279769324 -1.5637337029022667
0.2483221476510067 16.344253495644725 24.895531129586118 7.792975861703335 -1.1057858624303873 2.4882958959928247 -4.699867620853599 2.863140475439097 7.273807592393263 -1.5475266415150686
0.2550335570469799 16.354067496787096 24.94284256859828 7.765292424975911 -1.3687668425246324 2.299782210877871 -5.037315895927136 2.8925772647579606 7.3115225219185795 -1.5263679924026583
0.26174496644295303 16.35805159360274 24.97344764789996 7.742655539305526 -1.6205088319577323 2.121138903019957 -5.362156566935421 2.9201776907039845 7.347556508292445 -1.5072011268844765
0.2684563758389262 16.35830218049408 24.99553332084628 7.721071040141876 -1.8630083450378407 1.9517401623062445 -5.6777568523819255 2.943520622591747 7.380970192315859 -1.4939289471323653
0.2751677852348993 16.355641258032268 25.011998853872367 7.699283662192169 -2.0958103562044834 1.7924027440274335 -5.9840234564364 2.9625772832828785 7.411691694387455 -1.4865371278216983
0.28187919463087246 16.351515764672282 25.026535009553015 7.676496519791549 -2.318025004997858 1.644954482739727 -6.281004492735443 2.9772368809795804 7.439551450164626 -1.4850776882054655
0.2885906040268456 16.347515242039123 25.042385160173843 7.652645323904403 -2.529728798400686 1.5101860850519526 -6.569643681853325 2.9869161335798937 7.463774081052672 -1.4899418138928846
0.2953020134228188 16.343177663858352 25.062283374212534 7.624071953504172 -2.727696939168928 1.3939041553585745 -6.84929803369643 2.9920989716178785 7.4834755023458435 -1.499277559110086
0.30201342281879195 16.341206458660572 25.085584383530758 7.596828533790385 -2.915983628730544 1.2894019124637834 -7.121369169924871 2.9923970469370267 7.499059047437365 -1.5142649535633121
0.3087248322147651 16.34288457661002 25.111514245543503 7.57425490767654 -3.0965216587176925 1.1918940619960279 -7.384937379431413 2.9881825051692137 7.511490685112694 -1.535125674774267
0.31543624161073824 16.348822743110098 25.13923084194343 7.558414644276768 -3.2705168964729405 1.0967235247342555 -7.637757317680137 2.9798244297301166 7.521474689150368 -1.5618258296901355
0.3221476510067114 16.361676904183916 25.16917149976203 7.554182308605801 -3.4392914648008 0.9975233195898245 -7.876106249191425 2.9663173950592605 7.525511740768319 -1.5928769506497988
0.32885906040268453 16.38174990004284 25.200885664875273 7.562614135210408 -3.601683487076967 0.8949121814311449 -8.098279155585079 2.9470434254462377 7.523231753270418 -1.6291449023779419
0.33557046979865773 16.41012187205483 25.236059348870704 7.5841843952389585 -3.7520568527773808 0.7989509595423252 -8.303064665097086 2.9233237399828647 7.51658456315571 -1.6699370831899816
0.3422818791946309 16.44221863201485 25.27090336559078 7.61353389843892 -3.892641349421677 0.7107574416318827 -8.496040140475237 2.8950109479251744 7.504418794403909 -1.7143968985535607
0.348993288590604 16.47690072111952 25.304264845872346 7.649536596366692 -4.021871540768243 0.6335564993131113 -8.677299580849596 2.861094151123805 7.485100626700538 -1.7629123244529281
0.35570469798657717 16.512609958589177 25.334411761208365 7.690808155969988 -4.139416875624733 0.5672090387146467 -8.846042789964113 2.821468215950307 7.458793325031769 -1.815856893131155
0.3624161073825503 16.54849608881908 25.361334679776583 7.735657497861572 -4.244962653148651 0.5114376059930992 -9.0013629122904 2.7766792862630303 7.425956457750049 -1.8725978852239886
0.36912751677852346 16.58359910038555 25.38465102576988 7.782547175001216 -4.338816538626303 0.46509040186810413 -9.142723479120711 2.727231066614309 7.387171778959823 -1.932709645731205
0.37583892617449666 16.616927533914037 25.403484942432566 7.830370125395508 -4.421553165786091 0.42683468053814533 -9.269941012110326 2.672942527902328 7.343024513493102 -1.997139457688446
0.3825503355704698 16.648255847493935 25.417737874363368 7.878773820624501 -4.4943345980294165 0.3958729647717538 -9.384542160830588 2.6112652675853205 7.293405950479894 -2.070875415309253
0.38926174496644295 16.677413602741684 25.427702906633893 7.927124298849474 -4.557271298015137 0.3710431196998982 -9.485585715730172 2.5438896310438377 7.239269195906137 -2.1514899338184614
0.3959731543624161 16.70508389690133 25.433659454369753 7.976508339432906 -4.61197747108382 0.3503776140953381 -9.574332556262979 2.471027128459232 7.181196465117848 -2.239142208199384
0.40268456375838924 16.732058647722408 25.436624935388053 8.027492360056762 -4.659522666000287 0.3321941904492336 -9.651239522449806 2.3929595069970016 7.120372864908136 -2.3344538509141324
0.4093959731543624 16.759726157361136 25.438796809844824 8.08065550487745 -4.701182051977723 0.31460898412176075 -9.716973088077207 2.310248241039554 7.057682868820214 -2.4371863867411054
0.4161073825503356 16.78966816650007 25.442396567880607 8.136939765119534 -4.738336090247037 0.2954978443253289 -9.772170024819403 2.224096230044267 6.994289401079131 -2.5460969409905965
0.4228187919463087 16.823275446237325 25.448680287270964 8.197870605203686 -4.771880466942739 0.2732936131668122 -9.81705454705229 2.1357302326145935 6.931431310397416 -2.6599708451682296
0.42953020134228187 16.861937493931176 25.4592565124699 8.264618475392453 -4.8029272654576625 0.246927003158798 -9.852781534074122 2.04640007111238 6.870030315653661 -2.777230173428901
0.436241610738255 16.907613482793085 25.47624082551441 8.338986140071759 -4.831739991432241 0.2154188954302816 -9.878898878294763 1.9575320485506214 6.810801109166885 -2.8957370120656427
0.44295302013422816 16.961058593459946 25.500047168578043 8.42207001834185 -4.858827024132514 0.17834912512911405 -9.896003173394142 1.8705947209767242 6.753701707917413 -3.0125122659639647
0.44966442953020136 17.023931576467223 25.531714186408923 8.516148966525524 -4.884730939597316 0.13595164873782206 -9.905413527932453 1.7854507443952592 6.6974971120408835 -3.126595623250365
0.4563758389261745 17.097932319006144 25.57275362585503 8.623111012157262 -4.910867511066686 0.08895361744192254 -9.910688639575294 1.6967153112608881 6.638750535499821 -3.2453199129780446
0.46308724832214765 17.181091073825506 25.62376790636315 8.738414241287861 -4.93529110524061 0.03661826935008872 -9.90720047983131 1.616270162891618 6.578723368874311 -3.346183043091074
0.4697986577181208 17.273497876624305 25.68556612758439 8.861429625664218 -4.9587564072540316 -0.019770688381499646 -9.897742126126563 1.5440969886905618 6.515807833891298 -3.427613856510174
0.47651006711409394 17.376793989718692 25.758837777461594 8.99475020197579 -4.978237326859917 -0.07000576762608723 -9.886468886093747 1.4812761209196057 6.453868006760031 -3.4913157649208197
0.4832214765100671 17.49277807225475 25.84577574662989 9.13978039787961 -4.990693778380694 -0.10352095293601593 -9.877866603825373 1.428542436498643 6.397175960661591 -3.5400910876643055
0.4899328859060403 17.61696540054263 25.94545578968775 9.288475011397507 -5.000999391689277 -0.12828445758715823 -9.873714325791395 1.3816261627873776 6.341145380673263 -3.577893055098507
0.4966442953020134 17.74817430244181 26.057814433560388 9.438534171323235 -5.0090048236470075 -0.13972420188088375 -9.87828544541313 1.3383576757104092 6.287860346537551 -3.611144995116733
0.5033557046979865 17.884960853919754 26.182771921330378 9.587149786509128 -5.012684852206197 -0.13194480102761563 -9.89342490338478 1.2981378840496933 6.239651910251388 -3.6433761421520012
0.5100671140939598 18.01325027845209 26.2889208281327 9.737579728771482 -4.995381406540056 -0.10249809731633075 -9.888264715763782 1.278777768813366 6.2062951261000245 -3.648739588473293
0.5167785234899329 18.139711963444235 26.400832564833028 9.878591362055442 -4.969317069827215 -0.05335105880600466 -9.885283080848426 1.2603821213765531 6.173386256437596 -3.65262201368449
0.5234899328859061 18.263143435670422 26.52046393536398 10.005822935976862 -4.933994309153221 0.013695333504307072 -9.881683951810748 1.2397626928316439 6.138600699190688 -3.6590753135273997
0.5302013422818792 18.3817544580894 26.64806229815884 10.115446618019961 -4.8889248530629725 0.09528320988780248 -9.873132916013748 1.215244477595316 6.100816947855405 -3.6703279926647734
0.5369127516778524 18.49391393117236 26.78242796639934 10.205399895945385 -4.833853248877625 0.18778780911406745 -9.855494306869318 1.1844408963158648 6.059003730266488 -3.6901219376347587
0.5436241610738255 18.59883151506497 26.921480367359322 10.276182662770614 -4.7690300215564765 0.2878385890200441 -9.825898632132997 1.1454220468941883 6.012379450042948 -3.721535356254572
0.5503355704697986 18.69658097244038 27.06281809983504 10.330343845045718 -4.6945675259174635 0.3931090316135988 -9.782244083448525 1.097068772568899 5.960139405574007 -3.7660018604362095
0.5570469798657718 18.784138679137513 27.200800443661716 10.36747691461331 -4.611000052263315 0.5020111287124367 -9.724011233239068 1.0379662679708697 5.901445278247874 -3.8255127423061355
0.5637583892617449 18.858015950307006 27.329886330279525 10.386145570334488 -4.518915734399542 0.6141126181689138 -9.651944086967998 0.9675674581036694 5.83640698033671 -3.9012720641293708
0.5704697986577181 18.914574676567188 27.446923586595503 10.382225766538873 -4.418329698700559 0.7321344464186224 -9.56879384381974 0.8872123216621443 5.767483213467698 -3.99305857014341
0.5771812080536912 18.9503617006997 27.543674626419076 10.35704877498032 -4.309880706839926 0.8554793279135966 -9.47524074159345 0.7994920270712552 5.696134521660758 -4.097150467518247
0.5838926174496644 18.952177593888333 27.581477989096292 10.322877198680374 -4.17616698557761 0.976440260146151 -9.32877423130137 0.7145616854162502 5.628214268010707 -4.199090897178207
0.5906040268456376 18.92534817506783 27.576166740817698 10.274529609317959 -4.026719772240467 1.096110251970181 -9.149549796451115 0.6323068233549908 5.563206409522208 -4.298592762812226
0.5973154362416108 18.87704395830359 27.54623100418798 10.207856912419203 -3.871319960445523 1.2190306127013804 -8.961670533592425 0.5524049262216195 5.501656510954496 -4.396846658511257
0.6040268456375839 18.80915766100243 27.494653703080665 10.123661618924197 -3.7112347292588885 1.3471762982193876 -8.769645756737164 0.47835107173211483 5.446019066158479 -4.48931692269425
0.610738255033557 18.72512612309011 27.42692408923661 10.02332815694361 -3.5485610705411967 1.481706143399339 -8.578828284481732 0.41322471815793205 5.399033814423231 -4.572584378107368
0.6174496644295302 18.62840237755248 27.348379286890946 9.908425468214011 -3.3846797028416398 1.6236123326170744 -8.392971738300353 0.3585697126945596 5.3623425109758704 -4.645203085586751
0.6241610738255033 18.522570961016704 27.264540830649366 9.780601091384044 -3.2207003682707422 1.7733852435977053 -8.21478598013919 0.31662181565043557 5.338000228425728 -4.704756597124857
0.6308724832214765 18.411861872054832 27.18098686389895 9.642736880210714 -3.058066202056262 1.9315498342822015 -8.047682238394726 0.28730604041125224 5.326472091935898 -4.7518600111133935
0.6375838926174496 18.299184370983863 27.101046295897913 9.497322446069813 -2.8973204933599876 2.09891546748525 -7.893556454205225 0.2704961062401828 5.327128080600551 -4.786135868120186
0.6442953020134228 18.187920819648728 27.02824284827736 9.347598791020099 -2.739992034413822 2.275769900223901 -7.755753969051545 0.265502729544481 5.3384495931794795 -4.807444134090517
0.6510067114093959 18.079951982007707 26.96369337472025 9.196210589295163 -2.5861652486077396 2.4634027671972096 -7.635733264412689 0.27264890572611755 5.360718608307865 -4.81542079685563
0.6577181208053691 17.97532284306725 26.905295713271858 9.045349972862642 -2.4335778750535484 2.663286878292758 -7.530442628399855 0.29095925007853796 5.393114324148769 -4.811195823991692
0.6644295302013423 17.86010685706126 26.803559779852165 8.916653934270355 -2.2610092705983154 2.8645273405794325 -7.386545881776064 0.3243220908039412 5.439713022851391 -4.79106884124351
0.6711409395973155 17.747426304440946 26.693084472139603 8.801768136742291 -2.08002282216193 3.0707222156697807 -7.230767859993641 0.36791263342853064 5.493955575063436 -4.758130308206375
0.6778523489932886 17.64562881622162 26.593029101729684 8.698228530713555 -1.8873666069970012 3.2844181468989753 -7.059151360892978 0.42150438986148797 5.553215638766813 -4.710206859043837
0.6845637583892618 17.55059172640297 26.499439372074335 8.601744080731606 -1.6940140686405825 3.503708631290169 -6.8917367685713335 0.47795091774953574 5.612714461644095 -4.656812626145023
0.6912751677852349 17.44777083678424 26.387715037130317 8.507826636438164 -1.4785502887719542 3.729061736857326 -6.686162314401234 0.5494290289018994 5.67781940621748 -4.578961348413681
0.697986577181208 17.34433416250179 26.26855054951102 8.420117775492566 -1.2500057184006854 3.9572758725918593 -6.45728730939323 0.6272193522847349 5.742974192912622 -4.488535488343152
0.7046979865771812 17.247007760959587 26.154583237586262 8.339432284332911 -1.019931978623447 4.185696100895192 -6.225560058142086 0.7007782389333144 5.8020827338581835 -4.400526255991554
0.7114093959731543 17.155038532057684 26.045968965057497 8.26410809905787 -0.7894167907468227 4.412928467510547 -5.991762049004192 0.7684104211766384 5.85533816846132 -4.318517326108043
0.7181208053691275 17.066978786234472 25.94252767814981 8.191429894319134 -0.5589414096244464 4.637393478815162 -5.755276298064055 0.8291230017278312 5.901353660225388 -4.243107656769726
0.7248322147651006 16.979910753962585 25.841873540237774 8.117947967687396 -0.33116842700271304 4.855113147786369 -5.517450001791795 0.8793405453519922 5.936561906811059 -4.177880816107075
0.7315436241610738 16.891593218620592 25.741971525209472 8.04121491203171 -0.10726683964015415 5.0652566203423275 -5.279790299622635 0.9189709266028846 5.96257792158608 -4.12463606838031
0.7382550335570469 16.79965696558618 25.640616270902193 7.9586976602701665 0.11222610201342298 5.267182370793209 -5.042730166766362 0.9483160427388264 5.980292297071809 -4.083660211594156
0.7449664429530202 16.706684992146226 25.540908963255312 7.872461021037138 0.3321501347850923 5.465359201619212 -4.8010589320490284 0.9644287118663432 5.987139489800525 -4.058282066067838
0.7516778523489933 16.608120602598884 25.437154522028607 7.779086683169163 0.5475785159645865 5.656361398344133 -4.561204366414961 0.970784839997144 5.990550795521234 -4.048981115526946
0.7583892617449665 16.502831967728113 25.32824238315453 7.677421552301697 0.7565653269170365 5.838479004890754 -4.325348351056681 0.9690847450235613 5.991319497708539 -4.053150007661416
0.7651006711409396 16.390926551477936 25.21454670931191 7.567306393643962 0.9568416701128091 6.008564974937878 -4.0948816347122605 0.9589092845209193 5.987188505418103 -4.0693699363762645
0.7718120805369127 16.27426032414679 25.098437503012534 7.450083145281049 1.1466024288162218 6.163484300538036 -3.8702794429055927 0.9418446861744971 5.978551042460034 -4.094861670111039
0.7785234899328859 16.157612204769386 24.985219936433737 7.330004473105037 1.328716523918321 6.312668297796891 -3.6552352499602483 0.9238342073539915 5.973869535634943 -4.126201120926961
0.785234899328859 16.044857428245038 24.879260342753284 7.210454513736792 1.499518200824218 6.452584257492884 -3.453547855844448 0.9080940452948738 5.9760441327137785 -4.159856042124031
0.7919463087248322 15.939367815222047 24.783931985218686 7.094803645225406 1.6585958506996998 6.582864405652355 -3.265672704252955 0.8973532558617735 5.9899707580809505 -4.195264246357404
0.7986577181208053 15.842720479794375 24.70022856659144 6.985212392997308 1.808569388519206 6.70701228454303 -3.0898735075046173 0.8922026589318865 6.015012731011728 -4.230607413147956
0.8053691275167785 15.755920055690416 24.628292946622185 6.883547164758646 1.9487980454233893 6.82493126754386 -2.927335176697081 0.8930672069684421 6.049184200425256 -4.263049786488373
0.8120805369127516 15.679467948022275 24.56735313006571 6.791582765978838 2.078923194845066 6.936585648677761 -2.7787392589876294 0.8993170768813369 6.0896258623921895 -4.290991708629516
0.8187919463087248 15.6127931586463 24.51680821750277 6.70877809978983 2.198139474796517 7.042509686021736 -2.646230736428702 0.91070043062973 6.134361288461154 -4.312960427201693
0.825503355704698 15.554904165357703 24.475450118590917 6.634358212124489 2.3060707651006713 7.143755975328469 -2.531614445127127 0.9263132150506928 6.182374263446722 -4.329747833345337
0.8322147651006712 15.508128910466946 24.44297598077432 6.573281840159572 2.402852856961302 7.237813653159344 -2.43210793923674 0.9484067477366843 6.234309568556786 -4.337496073083417
0.8389261744966443 15.472590892474654 24.418193900311294 6.526987884638013 2.488595405963587 7.324832007640017 -2.347641195712844 0.978366840639726 6.29076313176061 -4.334029450481157
0.8456375838926175 15.44824873482793 24.401163511002856 6.495333958653003 2.563284493764958 7.4050695040671375 -2.278500516537221 1.0175887516635729 6.352852292771057 -4.3176747894439105
0.8523489932885906 15.434755550478364 24.391155155799538 6.47835594515719 2.6270111123804085 7.478587458555289 -2.224565233794472 1.0682493371098096 6.42265055801011 -4.286151883790492
0.8590604026845637 15.43242527631015 24.387669121165867 6.477181431454433 2.6787270050692564 7.544562201596524 -2.1871081914580115 1.1326823658346423 6.501560601706264 -4.236195870036979
0.8657718120805369 15.440867492503212 24.3903859657703 6.491349019236125 2.718585672226189 7.603061874188363 -2.1658905297359854 1.2117476933657005 6.589861531669572 -4.166366144938171
0.87248322147651 15.459861042410393 24.399157245181552 6.520564839639235 2.749187603784092 7.6565305687411955 -2.1581553611730113 1.306213578037984 6.688834837623276 -4.076407681547307
0.8791946308724832 15.486851165214908 24.412129262328605 6.561573068101213 2.7678567393260036 7.70143652193836 -2.1657230432863526 1.416014376081679 6.79930714925129 -3.9672783970879317
0.8859060402684563 15.521224092531778 24.42858268749997 6.613865497563589 2.7742555540197054 7.7371794283958994 -2.188668320356489 1.5404902225903188 6.920018015806406 -3.8390375706257682
0.8926174496644295 15.561646965586172 24.447786778002126 6.6755071531702175 2.769129599814366 7.764406733770924 -2.2261475341421924 1.6783293814222469 7.049364754111657 -3.692705991267164
0.8993288590604027 15.606736204483791 24.469238585137127 6.744233823830454 2.753841110095674 7.78406738442664 -2.276385164235293 1.8286615368556338 7.187462380542006 -3.530139306830738
0.9060402684563759 15.653734418106524 24.490696982304026 6.816771853909021 2.7299081087962302 7.797527945395224 -2.337711727802764 1.9894607232514636 7.33237660029165 -3.3534551537887234
0.912751677852349 15.700218981864918 24.510859722933112 6.889578240796725 2.6995567629301727 7.807033220975337 -2.407919695114992 2.159309640759675 7.483088350784263 -3.1644690692649133
0.9194630872483222 15.74293221619306 24.527324519996796 6.9585399123893215 2.665927812408967 7.815592128019215 -2.4837365032012806 2.3379138649150364 7.640927625854394 -2.9650998960243204
0.9261744966442953 15.778546580037126 24.536934754060105 7.020158406014145 2.631306037412537 7.825231957057499 -2.562619882232424 2.5227514063115803 7.804296237271633 -2.7587934246484727
0.9328859060402684 15.804990386977012 24.538464803470788 7.071515970483238 2.59717118626303 7.837429917654459 -2.6430875451283993 2.7104666461802083 7.967916656110731 -2.5469833637503143
0.9395973154362416 15.820874199628733 24.53092772402634 7.110820675231123 2.5648962247322578 7.85343264512948 -2.7236401956649647 2.9000985177495355 8.134310345428766 -2.3341133099296947
0.9463087248322147 15.824781989147509 24.513277820645392 7.136286157649625 2.536834527659574 7.874638704100667 -2.800969648781519 3.0882119278737696 8.303266390301305 -2.126842534553765
0.9530201342281879 15.817252164786517 24.486354888906533 7.148149440666499 2.5140788382121944 7.901167777918648 -2.873010101494259 3.2700949458089377 8.473533176676664 -1.9333432850587884
0.959731543624161 15.79823161502213 24.449764621537934 7.146698608506327 2.4979038207339714 7.933204348888591 -2.937396707420648 3.440731858704842 8.645446084424345 -1.7639823670146608
0.9664429530201342 15.769114199628733 24.404268214826118 7.1339601844313485 2.489874952548908 7.971098771831068 -2.9913488667332513 3.5983921549692983 8.828436530208865 -1.6316522202702695
0.9731543624161073 15.730329335998862 24.35024525369376 7.110413418303963 2.491989046808511 8.015980041595341 -3.03200194797832 3.7438212077680997 9.032832805373344 -1.545190389837145
0.9798657718120806 15.679405456233045 24.28420448354116 7.074606428924929 2.5100327409395975 8.073839035936519 -3.053773554057325 3.907701302870198 9.288617138623074 -1.4732145328826776
0.9865771812080537 15.6216533557047 24.211779069274286 7.031527642135112 2.5412858611023847 8.14027549084028 -3.0577037686355095 4.04880432923033 9.543161455459877 -1.445552796999218
0.9932885906040269 15.5567492674568 24.132044961457968 6.981453573455632 2.5812558615364845 8.209819512301078 -3.0473077892281077 4.153199222261888 9.750660118364014 -1.4442616738402378
1.0 15.483487659574466 24.04331088255156 6.923664436597374 2.6245249723404256 8.274746449794554 -3.0256965051137032 4.204235761702128 9.848682409272762 -1.440210885868506


==> ref3dNi/WalkAnkleAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 1.512679933533059 5.462374217366503 -2.4370143503003847 0.01724010020661138 2.7095257262681582 -2.675045525854935 0.37720606776859567 11.729516246488856 -10.975104110951666
0.006711409395973154 0.9608294695290919 4.91300693352291 -2.991347994464726 -0.007667567080259893 2.727529916063002 -2.7428650502235215 0.5178721295135628 12.094249106490398 -11.058504847463272
0.013422818791946308 0.3854388231506173 4.294004906626283 -3.523127260325048 0.022875610019274836 2.800150906504026 -2.7543996864654767 0.4237519399883499 12.239317773939328 -11.39181389396263
0.020134228187919462 -0.18540870222780098 3.6393094538018755 -4.010126858257477 0.11538766874064012 2.927548861702901 -2.69677352422162 0.06481661317654715 12.096457471663884 -11.966824245310791
0.026845637583892617 -0.7122298356106826 2.9881110277269576 -4.412570698948323 0.27764911225664207 3.11401153037124 -2.558713305857956 -0.5922588166917185 11.603548447307382 -12.788066080690818
0.03355704697986577 -1.1374258078749513 2.3990644476777425 -4.6739160634276455 0.5080527717901717 3.3499007955017737 -2.33379525192143 -1.5481221858098064 10.705240980097788 -13.8014853517174
0.040268456375838924 -1.4325143534009088 1.9438880945672858 -4.8089168013691035 0.7833001908350435 3.6087799170933965 -2.0421795354233097 -2.717139461190301 9.453615751957544 -14.887894674338147
0.04697986577181208 -1.5836716193998561 1.6498742542802423 -4.817217493079955 1.0759826952041156 3.8742746291092214 -1.72230923870099 -3.979076302344833 8.026514728122502 -15.984667332812167
0.053691275167785234 -1.5812780325458986 1.5264941356698545 -4.689050200761652 1.3616181599653339 4.128435007423786 -1.4051986874931175 -5.227204573201367 6.5798079347551175 -17.034217081157852
0.060402684563758385 -1.4352108224102835 1.5736674601772291 -4.444089104997796 1.6142452200055468 4.348129430012909 -1.119638990001815 -6.350340519293088 5.257575519026274 -17.95825655761245
0.06711409395973154 -1.1673512885703587 1.7781428232707421 -4.11284540041146 1.8211095290335007 4.5291753714988205 -0.886956313431819 -7.283341627396137 4.178013623525333 -18.744696878317605
0.0738255033557047 -0.7966315330478672 2.1118209697180386 -3.705084035813773 1.9726729300012469 4.66688394944407 -0.7215380894415766 -7.9790631404903225 3.416429662914097 -19.37455594389474
0.08053691275167785 -0.352018673580343 2.5366060754749755 -3.240643422635661 2.069797302617589 4.7634983888158136 -0.6239037835806349 -8.438038504901412 2.9708515229230272 -19.84692853272585
0.087248322147651 0.13896540024516027 3.0198187789157043 -2.7418879784253836 2.123424235891759 4.828390049146703 -0.5815415773631849 -8.704859162995996 2.7753209244296517 -20.185039250421646
0.09395973154362416 0.652433345541072 3.533059737475097 -2.228193046392953 2.1441440753276666 4.868851725946048 -0.5805635752907152 -8.822884563192213 2.7604105314999963 -20.406179657884422
0.10067114093959731 1.1675834039620894 4.051301959964736 -1.7161351520405568 2.141143222541322 4.890612073955747 -0.608325628873104 -8.830543119985858 2.8652046178618757 -20.526290857833594
0.10738255033557047 1.6684882824004388 4.556405352280695 -1.2194287874798178 2.123579243523491 4.900529107677374 -0.6533706206303922 -8.76745265315187 3.037073941844387 -20.57197924814813
0.11409395973154363 2.1473091958460007 5.040768209466054 -0.7461498177740529 2.100673753538606 4.905032930621488 -0.7036854235442758 -8.674079408616667 3.2246812668440317 -20.572840084077363
0.12080536912751677 2.5994850968414798 5.500304572847959 -0.30133437916500005 2.0772431940249048 4.907857160991394 -0.7533707729415853 -8.570998435555904 3.4050854612996506 -20.547082332411456
0.12751677852348994 3.0234653879125277 5.933462044039812 0.1134687317852432 2.056142110014423 4.911603880509587 -0.7993196604807418 -8.471766143133259 3.567052239579535 -20.510584525846053
0.1342281879194631 3.4218835343018212 6.344264613167116 0.4995024554365268 2.0402220308658268 4.919530801090293 -0.8390867393586388 -8.391210346667663 3.70191975465273 -20.484340447988053
0.14093959731543623 3.7987226127894234 6.73725242814113 0.8601927974377164 2.0312371508319926 4.934742118209267 -0.872267816545282 -8.338378645988987 3.8081290275331927 -20.48488631951117
0.1476510067114094 4.157246036649979 7.114384483759439 1.200107589540519 2.02872187860461 4.957248803529347 -0.899805046320127 -8.313337141715754 3.8896575588902955 -20.516331842321804
0.15436241610738255 4.499951405819789 7.475324322876746 1.5245784887628315 2.031890463498114 4.986099443339221 -0.922318516342993 -8.314374339014428 3.9493890497223525 -20.57813772775121
0.1610738255033557 4.829205569866607 7.820021120962268 1.838390018770946 2.0392435491965704 5.019368542164976 -0.9408814437718349 -8.33577756456819 3.9925906223711323 -20.66414575150751
0.16778523489932887 5.145503034283651 8.145990865929734 2.145015202637568 2.047868721382909 5.0528480213969695 -0.9571105786311511 -8.365273925297439 4.027579161042757 -20.758127011637633
0.174496644295302 5.448807253659386 8.450360449475134 2.447254057843639 2.054939506115149 5.081194923013388 -0.9713159107830904 -8.391330326955456 4.057945505449593 -20.840606159360505
0.18120805369127516 5.738857816459593 8.732141519707426 2.7455741132117595 2.058518414630595 5.101742835919321 -0.984706006658131 -8.405053500621358 4.0895620889753435 -20.89966909021806
0.18791946308724833 6.014870486307197 8.990897967765275 3.03884300484912 2.057128657984912 5.1124788655949835 -0.9982215496251601 -8.399599767561986 4.126690071936398 -20.92588960706037
0.19463087248322147 6.276236848042185 9.226862414428496 3.3256112816558745 2.0499422921163153 5.112330602019545 -1.0124460177869148 -8.371305455294243 4.171388249106499 -20.913999159694985
0.20134228187919462 6.522234853388013 9.440500703113504 3.603969003662523 2.037160336808613 5.10098277440485 -1.026662100787624 -8.32088290390482 4.220318802242735 -20.862084610052378
0.2080536912751678 6.752807061714458 9.633447404415671 3.872166719013246 2.019411861128183 5.079035432054788 -1.0402117097984225 -8.250998150501967 4.269573987475297 -20.771570288479232
0.21476510067114093 6.969030317294357 9.80892150653884 4.129139128049873 1.9975848410921273 5.048870189672794 -1.0537005074885397 -8.16504840014837 4.319264719481142 -20.649361519777884
0.22147651006711408 7.172447934522157 9.9699770166929 4.3749188523514135 1.973061389814327 5.013020975971368 -1.0668981963427138 -8.06886395720506 4.366536927336455 -20.504264841746576
0.22818791946308725 7.364614431457655 10.119928415094464 4.609300447820847 1.9467771504832485 4.973759737704326 -1.0802054367378293 -7.966129903849348 4.4121501301740125 -20.344409937872708
0.2348993288590604 7.547369893033442 10.261460760283114 4.833279025783769 1.9191549358563988 4.933022749346721 -1.0947128776339232 -7.858326786613238 4.460176686575985 -20.17683025980246
0.24161073825503354 7.722865649816965 10.397608095460535 5.048123204173395 1.8909703327828766 4.892555329875835 -1.1106146643100816 -7.74808420037856 4.512144784120833 -20.008313184877956
0.2483221476510067 7.892775524496653 10.530286109123915 5.25526493986939 1.8624448689526576 4.852845139684161 -1.127955401778846 -7.635920010838095 4.570014702144476 -19.841854723820667
0.2550335570469799 8.058923459745412 10.66126566042033 5.456581259070492 1.8336835783669365 4.81381971341935 -1.1464525566854766 -7.521637863881812 4.634505858933755 -19.677781586697378
0.26174496644295303 8.222831888471353 10.792267267555747 5.653396509386958 1.805355535332104 4.775516718245222 -1.164805647581014 -7.407695624285876 4.701684761278373 -19.517076009850125
0.2684563758389262 8.385938501511458 10.92484808020955 5.847028922813366 1.7780130398538485 4.737968573699051 -1.1819424939913545 -7.295757840530527 4.768331446653939 -19.359847127714993
0.2751677852348993 8.549813908882914 11.0605831631305 6.039044654635328 1.752435475784848 4.701799812792812 -1.1969288612231164 -7.18883807526207 4.831334752370748 -19.20901090289489
0.28187919463087246 8.715572142215324 11.200723585302638 6.230420699128009 1.729318536423261 4.6672799987996445 -1.2086429259531228 -7.089929248850462 4.886413496419017 -19.06627199411994
0.2885906040268456 8.884017603444459 11.346330125087745 6.421705081801173 1.7091950455127858 4.634985698506665 -1.2165956074810937 -7.001398109164412 4.931223635754569 -18.93401985408339
0.2953020134228188 9.055395900770984 11.497469309925057 6.613322491616911 1.692284784803649 4.60560468129811 -1.2210351116908118 -6.924044802575025 4.966640106132763 -18.814729711282816
0.30201342281879195 9.229369794775078 11.653370284908004 6.805369304642153 1.6786793160735485 4.579487262625628 -1.2221286304785317 -6.858600945343615 4.992812962406858 -18.710014853094087
0.3087248322147651 9.405378260302836 11.813062136404856 6.997694384200816 1.66819528147859 4.557007671127819 -1.220617108170638 -6.804933395353323 5.011385245163878 -18.621252035870523
0.31543624161073824 9.58260953200399 11.974796092652301 7.190422971355679 1.6601574553802196 4.538125706013638 -1.217810795253199 -6.760792861754682 5.026041188112428 -18.54762691162179
0.3221476510067114 9.760284062482668 12.136858397465867 7.38370972749947 1.653906653609602 4.522777200371937 -1.2149638931527327 -6.723824219329973 5.040758074067625 -18.488406512727572
0.32885906040268453 9.937772702590278 12.29771756315856 7.577827842021997 1.6488043959701053 4.510506873372821 -1.2128980814326096 -6.691686284400131 5.058159555199994 -18.441532124000254
0.33557046979865773 10.11524903086693 12.456895620873802 7.77360244086006 1.643765914098538 4.50039784815276 -1.2128660199556847 -6.660265259936767 5.082237740801328 -18.40276826067486
0.3422818791946309 10.293180608048148 12.614490525998235 7.9718706900980605 1.6380717198340167 4.491718023129642 -1.2155745834616087 -6.626724076695874 5.115375817131946 -18.368823970523692
0.348993288590604 10.472436881551937 12.77116893946933 8.173704823634544 1.6316949616291798 4.484038526272098 -1.2206486030137378 -6.590919770802595 5.15616502837076 -18.33800456997595
0.35570469798657717 10.653697929585674 12.928155240327554 8.379240618843793 1.624419267634837 4.476757876122844 -1.2279193408531697 -6.551900211629877 5.204050706235006 -18.30785112949476
0.3624161073825503 10.837614510094841 13.086868153547611 8.588360866642072 1.6162025492657104 4.469540514809843 -1.237135416278422 -6.509457333814968 5.258326995306069 -18.277241662936007
0.36912751677852346 11.024253572993526 13.2477107838278 8.800796362159252 1.6074539796113203 4.462229927298459 -1.2473219680758187 -6.465047363329075 5.315810730195859 -18.245905456854008
0.37583892617449666 11.213473351960724 13.410894107262113 9.016052596659335 1.5985165504990568 4.454608313153076 -1.2575752121549624 -6.4201078432261935 5.373587788608515 -18.213803475060903
0.3825503355704698 11.404806104331909 13.576592514347343 9.233019694316475 1.589624659835544 4.446461508064462 -1.2672121883933742 -6.375448153594208 5.429710630998036 -18.18060693818645
0.38926174496644295 11.597996030561871 13.744956837901976 9.451035223221767 1.581005040866105 4.437588073242074 -1.2755779915098633 -6.3321010314687465 5.482033387778752 -18.146235450716244
0.3959731543624161 11.792952148205657 13.91619529014994 9.669709006261375 1.572877826213601 4.4277703119049105 -1.2820146594777084 -6.291073083572297 5.528105331537129 -18.110251498681723
0.40268456375838924 11.98957167937768 14.090998486631342 9.888144872124016 1.565256123283322 4.416818892569594 -1.2863066460029509 -6.252484583643019 5.567318607739525 -18.072287775025565
0.4093959731543624 12.188260497670427 14.270429580567097 10.106091414773758 1.5582483014938435 4.4045607880137965 -1.2880641850261099 -6.216861656143438 5.598062853523189 -18.031786165810065
0.4161073825503356 12.388970794137212 14.454831797782255 10.323109790492168 1.5517635941291539 4.390951372219016 -1.2874241839607083 -6.184145886571905 5.620425482857565 -17.988717256001372
0.4228187919463087 12.591681499667203 14.645108241275826 10.53825475805858 1.5456791116104345 4.37608698208942 -1.2847287588685519 -6.153851834906263 5.635527085084149 -17.943230754896675
0.42953020134228187 12.796446938682129 14.842782132507343 10.750111744856914 1.5400612376670373 4.360673215308939 -1.280550739974864 -6.126092190092353 5.6453893315771895 -17.897573711761897
0.436241610738255 13.00255314756782 15.047749403907423 10.957356891228217 1.5348097165906331 4.344928656154577 -1.2753092229733114 -6.100617406499248 5.651351246955306 -17.8525860599538
0.44295302013422816 13.208983585334742 15.260479653220989 11.157487517448496 1.5299387779760385 4.32949485991419 -1.2696173039621133 -6.077292889895441 5.655630388951165 -17.810216168742045
0.44966442953020136 13.413771428809142 15.480769661849745 11.346773195768538 1.5255224191982357 4.315268252811171 -1.2642234144146998 -6.05616890664985 5.660962908433637 -17.773300721733335
0.4563758389261745 13.614407757363125 15.707451995083161 11.521363519643089 1.5215274044392366 4.302817784935584 -1.2597629760571105 -6.0368769411987575 5.669643959099533 -17.74339784149705
0.46308724832214765 13.80618339564036 15.936745697763133 11.675621093517588 1.5177491472280769 4.292364436471353 -1.2568661420151999 -6.01842104341422 5.6838971897132105 -17.72073927654165
0.4697986577181208 13.983738809972822 16.163847687865193 11.803629932080451 1.5139667876643184 4.2839015406762915 -1.2559679653476545 -5.99974152252205 5.705123528911892 -17.704606573955992
0.47651006711409394 14.140641854512172 16.382401825300448 11.898881883723895 1.5092837540684465 4.277277041989495 -1.2587095338526024 -5.97722515206889 5.739049330080077 -17.693499634217858
0.4832214765100671 14.268806890981201 16.58476598104069 11.952847800921711 1.5028977248724278 4.272068547525845 -1.2662730977809895 -5.947921378395923 5.789354368471932 -17.685197125263777
0.4899328859060403 14.35739704323589 16.758686122599563 11.956107963872217 1.493242245296467 4.26709490492245 -1.2806104143295158 -5.905223656683671 5.863305065351308 -17.67375237871865
0.4966442953020134 14.396316473043425 16.893287058122926 11.899345887963925 1.4789320814288096 4.261213237415572 -1.3033490745579528 -5.84353484957846 5.967051958727109 -17.65412165788403
0.5033557046979865 14.37238355801764 16.974502159604707 11.770264956430575 1.4579199756260748 4.252723104726318 -1.3368831534741685 -5.754242433751318 6.109900401277618 -17.618385268780255
0.5100671140939598 14.270919155111208 16.987463295898333 11.554375014324084 1.4279508325267618 4.239474725953004 -1.3835730608994807 -5.627742042944006 6.301482995952582 -17.556967081840593
0.5167785234899329 14.078390720783181 16.91843853015571 11.238342911410651 1.3868709173498257 4.219242270333864 -1.445500435634213 -5.4549754142882 6.550330504844431 -17.46028133342083
0.5234899328859061 13.774485543568689 16.748140906520952 10.800830180616428 1.3312541253535946 4.1887076079801755 -1.5261993572729868 -5.221240784649619 6.8707739347732835 -17.313255504072522
0.5302013422818792 13.344866561373337 16.466517791249117 10.223215331497556 1.2594230799491104 4.145128320471815 -1.6262821605735942 -4.919689949604797 7.265391092729069 -17.104770991938665
0.5369127516778524 12.775479723639686 16.060474532939427 9.490484914339945 1.1689836806192797 4.085525298637198 -1.747557937398639 -4.540204343058409 7.740920668887643 -16.821329355004462
0.5436241610738255 12.044661785623173 15.507168081257156 8.58215548998919 1.0581587834824455 4.007478936439803 -1.891161369474912 -4.07633625201065 8.30073296869243 -16.45340547271373
0.5503355704697986 11.140514589023233 14.802560796658806 7.47846838138766 0.9258248397311281 3.9083979690621273 -2.056748289599871 -3.524204889368515 8.941384428680376 -15.989794207417408
0.5570469798657718 10.05360408552887 13.930417694397292 6.176790476660448 0.7728490581565813 3.788176154543631 -2.2424780382304688 -2.887592553516557 9.655210836499343 -15.430395943532456
0.5637583892617449 8.782458258417003 12.886535994466946 4.6783805223670605 0.6016475149520213 3.648829899570583 -2.4455348696665404 -2.1770970803344643 10.429175638467553 -14.783369799136482
0.5704697986577181 7.327009103988025 11.655293140739534 2.998725067236516 0.4162986241942424 3.4940470915969026 -2.661449843208418 -1.4100166983401747 11.245180768272515 -14.065214164952863
0.5771812080536912 5.699451628321037 10.23481729151412 1.1640859651279554 0.22298293741539987 3.3279613699381487 -2.8819954951073488 -0.6112584660047705 12.072774322367575 -13.295291254377116
0.5838926174496644 3.925271032609959 8.633338090837585 -0.782796025617666 0.03085936327889802 3.158733507703983 -3.097014781146187 0.18265281606495098 12.877761080194377 -12.512455448064474
0.5906040268456376 2.0377985440318365 6.862817236059962 -2.78722014799629 -0.14959230285759098 2.9951311118586235 -3.294315717573806 0.9294746438547627 13.61985743222202 -11.760908144512495
0.5973154362416108 0.08163411960341584 4.950221991770448 -4.786953752563615 -0.3076135426122084 2.845055141334626 -3.460282226559043 1.585964676233844 14.254169367184348 -11.082240014716659
0.6040268456375839 -1.8906512682379772 2.944740016329661 -6.726042552805616 -0.43198053634658035 2.717315645043451 -3.5812767177366114 2.1074222968245584 14.739018445945309 -10.52417385229619
0.610738255033557 -3.8169586223878165 0.9117412637144717 -8.545658508490105 -0.5122369639239555 2.62277520070602 -3.647249128553931 2.4496995862330126 15.035915818808435 -10.13651664634241
0.6174496644295302 -5.635785776738868 -1.0658245608758818 -10.205746992601854 -0.5420360187295455 2.567791443640336 -3.651863481099427 2.584945899126135 15.113591700090488 -9.943699901838219
0.6241610738255033 -7.291574222943583 -2.8867810609555002 -11.696367384931666 -0.5188371590110381 2.5547095087763916 -3.592383826798468 2.499984195274278 14.950798311459996 -9.95082992091144
0.6308724832214765 -8.729229231890292 -4.4505679453571565 -13.007890518423427 -0.4432390696613789 2.5861130536855095 -3.4725911930082676 2.1949934450121997 14.551440494932894 -10.161453604908495
0.6375838926174496 -9.900874378933937 -5.6690737670560685 -14.132674990811804 -0.32022908529785316 2.6609577647193303 -3.3014159353150365 1.6877906292855958 13.935471888306013 -10.559890629734822
0.6442953020134228 -10.782610129943437 -6.500429523000687 -15.064790736886188 -0.1603994543531256 2.7711200487275516 -3.091918957433803 1.0200397256317615 13.141536182385 -11.101456731121477
0.6510067114093959 -11.35696415340564 -6.953132225774261 -15.760796081037018 0.023742264998752056 2.9098653729957573 -2.862380842998253 0.24317440797520723 12.238998626541226 -11.752649810590812
0.6577181208053691 -11.629561700163633 -7.0684775246311125 -16.190645875696152 0.2176131195747133 3.0693612164816098 -2.634134977332183 -0.5793855872150433 11.319372620208563 -12.47814379463865
0.6644295302013423 -11.616063675592097 -6.902297571204365 -16.32982977997983 0.4066693162226132 3.239227869395401 -2.4258892369501743 -1.3816686981654565 10.471361707260122 -13.234699103591037
0.6711409395973155 -11.353113932456045 -6.528628345049811 -16.17759951986228 0.5790344842187582 3.4104302606643238 -2.2523612922268077 -2.1090443866354205 9.76997624560013 -13.98806501887097
0.6778523489932886 -10.881938511869759 -6.009728484495544 -15.754148539243975 0.7260225238976095 3.5744797528836445 -2.122434705088425 -2.7203346811248506 9.264559128398648 -14.705228490648349
0.6845637583892618 -10.238471415484085 -5.399355223449012 -15.077587607519158 0.8415537980090404 3.7238499359171073 -2.0407423398990265 -3.1867309857854 8.983778851686374 -15.357240823257175
0.6912751677852349 -9.473954636328545 -4.74178342582323 -14.20612584683386 0.9257448639566801 3.8533715463337064 -2.0018818184203457 -3.510335498794077 8.902918199347152 -15.923589196935307
0.697986577181208 -8.628471919078573 -4.066878266038201 -13.190065572118943 0.9820129270587657 3.962521061115555 -1.9984952069980233 -3.7092405552126277 8.983960283416412 -16.402441393841666
0.7046979865771812 -7.738513347319601 -3.3896201065077296 -12.087406588131472 1.0158954596945715 4.051683830270465 -2.019892910881323 -3.8125968017785374 9.170901862284229 -16.796095465841304
0.7114093959731543 -6.832092342598034 -2.7176529300027683 -10.946531755193298 1.0348478339498488 4.123835176373003 -2.054139508473305 -3.8580987349927867 9.400954556148395 -17.11715202613397
0.7181208053691275 -5.9305284893602 -2.050115043230192 -9.81094193549021 1.0465929223306907 4.1824703302635555 -2.0892844856021746 -3.8838150852458546 9.61207864121856 -17.37970881171027
0.7248322147651006 -5.04972865839758 -1.3784933279635347 -8.720963988831626 1.055929212584169 4.230919868976122 -2.1190614438077837 -3.912228426630013 9.770453955247124 -17.594910808507148
0.7315436241610738 -4.1999813264968955 -0.6961458794631739 -7.703816773530617 1.0644451802373958 4.2687375596849675 -2.139847199210176 -3.950653474742079 9.856761815113794 -17.75806876459795
0.7382550335570469 -3.3849503683174333 -0.00028965301376082664 -6.769611083621106 1.0747462976351982 4.2994832515525125 -2.1499906562821165 -4.00891558825226 9.865953641475055 -17.883784817979574
0.7449664429530202 -2.6043047449115293 0.7072766665187618 -5.91588615634182 1.087637705963308 4.326566962355051 -2.151291550428435 -4.0878047845842795 9.813081608056233 -17.988691177224794
0.7516778523489933 -1.8574184587905596 1.4208289837106027 -5.135665901291722 1.1026172864827508 4.3518478005474215 -2.1466132275819203 -4.180907439924846 9.720713114059379 -18.08252799390907
0.7583892617449665 -1.1434198508628013 2.131584684550318 -4.4184243862759205 1.1183430037662938 4.375826510290923 -2.1391405027583357 -4.278523472899219 9.61260263965842 -18.16964958545686
0.7651006711409396 -0.46302364319504685 2.828521328198392 -3.7545686145884853 1.1327030931299553 4.397872301375489 -2.1324661151155784 -4.368180526254506 9.513082829679238 -18.249443882188253
0.7718120805369127 0.18332262259695462 3.5020757921621013 -3.1354305469681925 1.144501973206779 4.417581724037751 -2.1285777776241925 -4.442049359306254 9.437210756513018 -18.321309475125528
0.7785234899328859 0.7923576251173091 4.141323605313061 -2.5566083550784424 1.1541152478982488 4.435850725409653 -2.1276202296131546 -4.50007157625589 9.388391865695056 -18.388535018206838
0.785234899328859 1.3605875678584507 4.738394511677262 -2.01721937596036 1.1619844340307282 4.452690120407848 -2.128721252346392 -4.54411579416329 9.362553281964423 -18.450784870291002
0.7919463087248322 1.8827871155302582 5.284708558308024 -1.519134327247507 1.1671594842060011 4.467904469456856 -2.1335855010448546 -4.57221058825781 9.361147300177421 -18.505568476693043
0.7986577181208053 2.3536083326101864 5.771412873253643 -1.0641962080332705 1.1714775805812851 4.48185580231098 -2.13890064114841 -4.5922601298352665 9.368922587893607 -18.553442847564142
0.8053691275167785 2.766348586590765 6.190688867739031 -0.6579916945575004 1.1758590759197711 4.493908294717976 -2.142190142878433 -4.609259689157741 9.37330885912769 -18.59182823744317
0.8120805369127516 3.117083732310449 6.539202336962757 -0.30503487234185833 1.1806201970529424 4.5023457208155655 -2.141105326709681 -4.625372767553942 9.364022344919452 -18.614767880027337
0.8187919463087248 3.4051744194256472 6.816459627677885 -0.006110788826589886 1.1847651954234832 4.5050475273126445 -2.1355171364656784 -4.638052587081375 9.338248545810643 -18.614353719973394
0.825503355704698 3.6294491363587853 7.020621486025139 0.23827678669243246 1.1887640649109774 4.500170844861412 -2.1226427150394573 -4.651819137131703 9.281635915469892 -18.585274189733298
0.8322147651006712 3.7893177967663196 7.155672377760707 0.4229632157719325 1.1904128997687076 4.48440912333546 -2.1035833237980457 -4.658648737469768 9.197900227028304 -18.515197701967843
0.8389261744966443 3.8856615377336507 7.226996426031624 0.5443266494356775 1.1851647875339717 4.4533493411643565 -2.083019766096413 -4.63891310576252 9.108141221362008 -18.38596743288705
0.8456375838926175 3.918268097667645 7.235869777620628 0.600666417714661 1.16643965138782 4.397702852721275 -2.0648235499456344 -4.56496307748766 9.02642920069919 -18.15635535567451
0.8523489932885906 3.893320718819403 7.192892439415774 0.593748998223032 1.1358181870537762 4.319970922248667 -2.0483345481411144 -4.444056372427755 8.947695092869939 -17.835807837725447
0.8590604026845637 3.817703794947587 7.1075163299727535 0.5278912599224213 1.0961096410320874 4.225211825203002 -2.0329925431388274 -4.288129609864667 8.868719523774557 -17.44497874350389
0.8657718120805369 3.69755117702174 6.98495650701046 0.4101458470330206 1.0455854142704812 4.114265993718628 -2.023095165177666 -4.087617016099759 8.808726056299225 -16.983960088498744
0.87248322147651 3.540467673831051 6.832782778534122 0.24815256912797956 0.9851255195493372 3.989757525749791 -2.019506486651116 -3.844226830209244 8.770293345960534 -16.45874700637902
0.8791946308724832 3.3583774183121644 6.663646882153668 0.05310795447066052 0.9197067760627042 3.8606756078223183 -2.0212620556969094 -3.5772922133024574 8.75082660458898 -15.905411031193896
0.8859060402684563 3.1655113392700676 6.487759797181715 -0.1567371186415798 0.8554977552453275 3.738001336375114 -2.0270058258844594 -3.3129204479237635 8.748595001648809 -15.374435897496337
0.8926174496644295 2.975417679082312 6.316211847758062 -0.36537648959343816 0.7961672434696043 3.6294786693654384 -2.03714418242623 -3.0662028531088796 8.76951311268275 -14.90191881890051
0.8993288590604027 2.8019027544622515 6.16226541193034 -0.5584599030058377 0.7446918126686451 3.5407720380311907 -2.0513884126939 -2.8488710735010256 8.819298558904919 -14.517040705906972
0.9060402684563759 2.6582568698388647 6.032443172540162 -0.7159294328624326 0.7038519304300012 3.474541074523928 -2.0668372136639253 -2.6740513599215125 8.888911366551643 -14.237014086394666
0.912751677852349 2.551633680578512 5.932483939610667 -0.8292165784536429 0.6733139447847913 3.428939592277116 -2.082311702707533 -2.54155154723501 8.972592561576771 -14.05569565604679
0.9194630872483222 2.486421434366851 5.869143772514378 -0.8963009037806762 0.6503282756359752 3.3990446389044733 -2.0983880876325225 -2.440324503748127 9.07227966111176 -13.952928668608017
0.9261744966442953 2.466512085115646 5.843170768056776 -0.9101465978254843 0.6320031317219762 3.378596095587727 -2.114589832143775 -2.3596745695809505 9.181440193862663 -13.900789333024562
0.9328859060402684 2.49212400069749 5.855936578131239 -0.871688576736259 0.6168403950953741 3.3621665192581767 -2.1284857290674286 -2.2945667793540947 9.282073227681998 -13.871206786390186
0.9395973154362416 2.5555619376421332 5.911793420732764 -0.8006695454484976 0.6003969731393038 3.34264972292769 -2.1418557766490824 -2.2266863767263843 9.375252403164136 -13.828625156616905
0.9463087248322147 2.6452965062649096 6.001712222977485 -0.711119210447666 0.5780203684967283 3.312088165971843 -2.1560474289783866 -2.1340897023586995 9.462256219898027 -13.730435624615424
0.9530201342281879 2.7398801847384755 6.111299824677043 -0.6315394552000919 0.545365323411656 3.2648174679116955 -2.1740868210883835 -1.9971543091117074 9.551071848147245 -13.54538046637066
0.959731543624161 2.8123300564652802 6.227483675467076 -0.6028235625365159 0.4994649424649173 3.19917745329998 -2.2002475683701452 -1.8024698899356593 9.661016231177467 -13.265956011048786
0.9664429530201342 2.840688624080649 6.321987090167339 -0.6406098420060413 0.43948771783916163 3.117273144126724 -2.2382977084484006 -1.5441342862000127 9.81014889665854 -12.898417469058565
0.9731543624161073 2.790243799383633 6.354948523585239 -0.7744609248179737 0.36099321984594246 3.0217792701843207 -2.2997928304924358 -1.2001513321745514 10.054837022787728 -12.45513968713683
0.9798657718120806 2.623695662330133 6.2943267809242345 -1.0469354562639683 0.26835816097052 2.922999142177926 -2.3862828202368855 -0.7892906529313868 10.40891386832496 -11.987495174187734
0.9865771812080537 2.3489663685853355 6.125081670830799 -1.4271489336601282 0.17188863969743204 2.833020082594085 -2.4892428031992213 -0.35698839234566676 10.846110026180964 -11.560086810872297
0.9932885906040269 1.9746054581786316 5.840516197729213 -1.8913052813719495 0.08068518498890648 2.761471540838698 -2.6001011708608854 0.057847509531863794 11.337012456876566 -11.221317437812838
1.0 1.507483468243802 5.438857409980782 -2.4238904734931777 0.004589241694214759 2.7170321859325135 -2.7078537025440843 0.41228026611570306 11.83956079040702 -11.015000258175615


==> ref3dNi/WalkAnkleForce.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.752019553285124 1.1961397929205877 0.30789931364966044 -0.020344310923553724 0.054327052333376286 -0.09501567418048373 -0.4658218935950417 -0.3289073473044287 -0.6027364398856547
0.006711409395973154 1.1335492357558663 1.6424292041392994 0.6246692673724332 -0.021908896983152168 0.07402896955811904 -0.11784676352442337 -0.5223569510649505 -0.3740512946319031 -0.6706626074979979
0.013422818791946308 1.580097994177436 2.156642073210871 1.0035539151440012 -0.021383686338537888 0.10903392918059703 -0.1518013018576728 -0.5531455800917966 -0.3850954997278746 -0.7211956604557186
0.020134228187919462 2.0794819138887357 2.729367347271446 1.4295964805060253 -0.018880343062302397 0.1556854228696205 -0.19344610899422532 -0.5454863984050696 -0.3535110981758507 -0.7374616986342886
0.026845637583892617 2.6205027867324833 3.348896020102236 1.8921095533627303 -0.014765097935797888 0.20816391130175957 -0.23769410717335535 -0.4885361671348938 -0.27118196089768803 -0.7058903733720996
0.03355704697986577 3.1892885833240867 3.995187803130575 2.3833893635175984 -0.008858201362359227 0.2603800904806156 -0.278096493205334 -0.37948371015319776 -0.1378242348075396 -0.6211431854988559
0.040268456375838924 3.7683567519829193 4.6470932510833745 2.8896202528824637 -0.002206769355968154 0.30508129655414334 -0.3094948352660796 -0.23261378997784135 0.02925243203619346 -0.4944800119918762
0.04697986577181208 4.342276675633699 5.28505707724122 3.3994962740261787 0.004471129672115763 0.3418454229993966 -0.33290316365516504 -0.06370303217264967 0.21579995142171798 -0.3432060157670173
0.053691275167785234 4.899507226413004 5.891985506539726 3.9070289462862817 0.011358225336846188 0.369388919585817 -0.34667246891212466 0.11527368527666536 0.4091114600852452 -0.17856408953191444
0.060402684563758385 5.4283914984192085 6.448488179671412 4.408294817167005 0.01817444621125687 0.38539461136811887 -0.34904571894560515 0.29085110758979965 0.5960113236800268 -0.014309108500427603
0.06711409395973154 5.922187284097845 6.948893509112033 4.895481059083656 0.024606174789325523 0.3956908476824673 -0.34647849810381626 0.4537847501242445 0.7683045012252275 0.1392649990232615
0.0738255033557047 6.376502040323916 7.39170201076815 5.361302069879682 0.031409890213836014 0.4078376587323898 -0.3450178783047178 0.5971760790232408 0.9203398670282318 0.27401229101824975
0.08053691275167785 6.792625919074825 7.78373320800338 5.801518630146271 0.03856377038203723 0.42633693114469995 -0.3492093903806255 0.7184970392409445 1.04848644062894 0.3885076378529492
0.087248322147651 7.174926795163352 8.13677674503815 6.213076845288555 0.04599938953257249 0.4542303234713082 -0.36223154440616323 0.8185349127017587 1.1546224160989798 0.4824474093045377
0.09395973154362416 7.529027953297463 8.463433711792861 6.594622194802065 0.05402365724235951 0.492466287970693 -0.3844189734859739 0.8992800975400744 1.2420363719418108 0.556523823138338
0.10067114093959731 7.860552847773028 8.772858703580818 6.948246991965239 0.06245154344653065 0.5382042135374462 -0.4133011266443849 0.9628458421848125 1.3117598384914897 0.6139318458781353
0.10738255033557047 8.173562920711072 9.06770759532356 7.279418246098586 0.07064929425619829 0.5868813191436973 -0.4455827306313008 1.0101470270259028 1.3612933141053223 0.6590007399464832
0.11409395973154363 8.471693285262633 9.34660009835149 7.596786472173776 0.07824919438210665 0.6343563846113435 -0.4778579958471302 1.0440608142853178 1.3929857220943926 0.6951359064762429
0.12080536912751677 8.753338922569199 9.603359775992775 7.903318069145623 0.08482838000012755 0.6776244364929676 -0.5079676764927126 1.06526331338954 1.4066225564282242 0.7239040703508557
0.12751677852348994 9.013343301486492 9.830378028398485 8.196308574574498 0.08992994486946025 0.7151890510898532 -0.5353291613509327 1.0747802721379447 1.4037489111752475 0.7458116331006418
0.1342281879194631 9.245782687059739 10.02158319959348 8.469982174525999 0.09329426183537645 0.7465869570267034 -0.5599984333559505 1.0738004200704414 1.3877635054998474 0.7598373346410353
0.14093959731543623 9.444299553774474 10.172282241721426 8.716316865827523 0.09508323999029346 0.7720225343850716 -0.5818560544044847 1.0641852428656604 1.3634243350171888 0.764946150714132
0.1476510067114094 9.602997473376224 10.27926438142114 8.926730565331308 0.09561996879245924 0.7920780958543535 -0.600838158269435 1.047436653724555 1.3341865319160005 0.7606867755331094
0.15436241610738255 9.717795548560648 10.340289821058601 9.095301276062695 0.09502049268735085 0.8071105824588942 -0.6170695970841924 1.0246486823132175 1.3017094790931862 0.7475878855332488
0.1610738255033557 9.788030190387703 10.356921157614165 9.21913922316124 0.09354254354817237 0.8178065679377367 -0.6307214808413919 0.9980481648426144 1.2692102938161314 0.7268860358690974
0.16778523489932887 9.814416355316448 10.332242766567528 9.296589944065367 0.09151909230489781 0.8250003329367321 -0.6419621483269364 0.9687300415832827 1.2371011123223576 0.7003589708442077
0.174496644295302 9.80073973944756 10.273107341133935 9.328372137761184 0.08904152816004762 0.8290693299885717 -0.6509862736684765 0.9377757567765833 1.2059639262571646 0.669587587296002
0.18120805369127516 9.75153145210494 10.187049353072501 9.31601355113738 0.08623467524280341 0.8304766848265097 -0.658007334340903 0.9063609307823511 1.1759894034082232 0.6367324581564792
0.18791946308724833 9.672635699012705 10.08170601867687 9.26356537934854 0.08332316202826008 0.82980786523455 -0.6631615411780298 0.8751678311844808 1.1464082055383562 0.6039274568306053
0.19463087248322147 9.57037581493704 9.965030502171752 9.17572112770233 0.08037676291779909 0.8272682661822923 -0.6665147403466942 0.8447959303358483 1.1173969587024706 0.572194901969226
0.20134228187919462 9.449872838898441 9.841253815600668 9.058491862196215 0.07739739043249762 0.8226732503235661 -0.6678784694585709 0.8157886313883189 1.0891282811195753 0.5424489816570626
0.2080536912751678 9.316393401880307 9.71243118388643 8.920355619874183 0.07444688664443394 0.8160187055742945 -0.6671249322854265 0.7880612314103665 1.0616668405168492 0.514455622303884
0.21476510067114093 9.174659848438639 9.579619326545846 8.769700370331432 0.07155754783210383 0.80735274634016 -0.6642376506759522 0.7614113281942984 1.0355748954770259 0.48724776091157074
0.22147651006711408 9.028997936102952 9.444318613940773 8.613677258265131 0.06865558842555047 0.7966642941086257 -0.6593531172575247 0.7356319937226128 1.0112221126442014 0.4600418748010242
0.22818791946308725 8.88352643172111 9.308546055508447 8.458506807933773 0.06576025430930722 0.7844653979731818 -0.6529448893545674 0.7105480164721834 0.9887733567478164 0.4323226761965503
0.2348993288590604 8.742137881468741 9.17514286873988 8.309132894197603 0.06287580852099398 0.7712479666373468 -0.645496349595359 0.6861490517828781 0.9684158835009709 0.4038822200647853
0.24161073825503354 8.608142179544073 9.047363790240247 8.168920568847899 0.05986989078526257 0.7573094411859431 -0.6375696596154179 0.6623840245359148 0.9499919305118301 0.37477611855999965
0.2483221476510067 8.484497507071932 8.928581129690144 8.04041388445372 0.05674479586000328 0.7431020450287553 -0.6296124533087488 0.6390830409113801 0.9328731162049749 0.34529296561778533
0.2550335570469799 8.373717060707747 8.82179060199993 7.925643519415565 0.05362223660463695 0.7290925970066746 -0.6218481237974007 0.6166661722140067 0.917300173463917 0.3160321709640963
0.26174496644295303 8.27756581036108 8.729090281960287 7.826041338761874 0.05073941779688279 0.7157607531536077 -0.6142819175598422 0.5952979899431791 0.9029876301900573 0.2876083496963008
0.2684563758389262 8.197075175273165 8.651604050055376 7.742546300490954 0.04831180464876029 0.7034694170994603 -0.6068458078019398 0.5749147366150366 0.8894900905083684 0.26033938272170476
0.2751677852348993 8.133028059237892 8.58986944514131 7.676186673334474 0.04649123234838315 0.6924390666154899 -0.5994566019187236 0.5557511627565305 0.8770192069986698 0.23448311851439113
0.28187919463087246 8.0852684493039 8.543950173337537 7.626586725270263 0.045288900094528295 0.6826782745655482 -0.5921004743764915 0.5380458652916137 0.8658872612525715 0.21020446933065584
0.2885906040268456 8.053227844167731 8.513362790175215 7.593092898160246 0.04460719205804542 0.6740888243240329 -0.5848744402079421 0.5214743996832882 0.855731422427338 0.18721737693923846
0.2953020134228188 8.036136803483279 8.497481000237945 7.574792606728613 0.04435050925120644 0.6665675162420251 -0.5778664977396123 0.5057641024186033 0.8464443181223453 0.16508388671486113
0.30201342281879195 8.032867325836152 8.495388849360884 7.5703458023114205 0.04429285537755842 0.6599522224359459 -0.571366511680829 0.49081701580689496 0.8379679044193246 0.14366612719446537
0.3087248322147651 8.042272790504185 8.506098947245556 7.578446633762814 0.04424518214595922 0.654069281940651 -0.5655789176487326 0.476478149036982 0.8301336862450945 0.12282261182886944
0.31543624161073824 8.063249596622109 8.528561711912731 7.597937481331487 0.044031090429613375 0.6487296484216695 -0.5606674675624427 0.46282590129972556 0.8231783329167004 0.10247346968275078
0.3221476510067114 8.095160071274062 8.5619802958389 7.628339846709225 0.04356583360086523 0.6438720581107453 -0.556740390909015 0.4500871651442538 0.817286150709411 0.08288817957909655
0.32885906040268453 8.137134874507744 8.605383483226692 7.668886265788795 0.04279365320292301 0.6394626954566958 -0.5538753890508497 0.438441462181208 0.8125189004420768 0.06436402392033919
0.33557046979865773 8.188315609296131 8.657820635532492 7.718810583059771 0.04174592184300298 0.6355374014390903 -0.5520455577530844 0.4280284322845135 0.8090534546780281 0.04700340989099877
0.3422818791946309 8.248233762826558 8.718486664898563 7.777980860754554 0.04043943356758555 0.6322388884636998 -0.5513600213285288 0.41896159880903006 0.807008341420314 0.030914856197746143
0.348993288590604 8.316665143934767 8.786560780482478 7.846769507387055 0.03893777816628761 0.6298304531000761 -0.5519548967675009 0.41131803664618133 0.8065424542922404 0.01609361900012235
0.35570469798657717 8.392680234483326 8.861183742839348 7.924176726127303 0.03735469430185399 0.6284633593704961 -0.5537539707667881 0.40490940942855985 0.8073827281218753 0.0024360907352444783
0.3624161073825503 8.469542374923735 8.950343773353705 7.988740976493765 0.036049909781449306 0.6283929035309143 -0.5562930839680157 0.3990234377256089 0.8080399676015851 -0.009993092150367366
0.36912751677852346 8.545958537772478 9.149928568869187 7.941988506675769 0.035081189281539464 0.6297449042387459 -0.5595825256756669 0.3935388510583639 0.8098996579400632 -0.02282195582333546
0.37583892617449666 8.639244261190306 9.242105748978414 8.036382773402199 0.033647765419976154 0.6317321180470492 -0.5644365872070969 0.39060668287703154 0.8139570230492075 -0.032743657295144335
0.3825503355704698 8.736253559126963 9.33731804352749 8.135189074726435 0.03244470742359529 0.6347170693319161 -0.5698276544847255 0.3889511668834241 0.8191853041689761 -0.04128297040212775
0.38926174496644295 8.835886889455882 9.434631653355547 8.237142125556216 0.03149180500318927 0.6385141074104567 -0.5755304974040781 0.38869692698263925 0.825935967172206 -0.04854211320692747
0.3959731543624161 8.93760214515503 9.53354183599453 8.341662454315529 0.0307548584505519 0.6428095628435299 -0.581299845942426 0.39029392173844973 0.8348159208915786 -0.05422807741467922
0.40268456375838924 9.040719164124468 9.63379988633965 8.447638441909286 0.030233552563120547 0.647284950699887 -0.5868178455736459 0.394227864112402 0.8466840145388295 -0.058228286314025435
0.4093959731543624 9.133395095263188 9.78212159781723 8.484668592709145 0.030526186279022663 0.6518271586274397 -0.5907747860693943 0.4005771388320206 0.861916511961397 -0.060762234297355666
0.4161073825503356 9.230431037217814 9.952288207322093 8.508573867113535 0.030799214992512064 0.6556906442567414 -0.5940922142717173 0.41044645316434597 0.8817441020707077 -0.06085119574201581
0.4228187919463087 9.333213787370347 10.055249749698858 8.611177825041837 0.03089289487852903 0.6581011935441707 -0.5963154037871128 0.4243370168855729 0.9065140914822925 -0.05784005771114664
0.42953020134228187 9.43382535054635 10.155598871335402 8.712051829757298 0.03112397678947806 0.6588872969647106 -0.5966393433857544 0.44237416139885766 0.9366191743500638 -0.05187085155234844
0.436241610738255 9.530408927145155 10.251135777909628 8.809682076380682 0.0314970141117089 0.6576691992245683 -0.5946751710011505 0.4648438288981641 0.9721775251359215 -0.04248986733959326
0.44295302013422816 9.60850597232238 10.376742564493016 8.840269380151744 0.032689071668561755 0.6542850013158418 -0.5889068579787183 0.49134653527039734 1.012776036014866 -0.030082965474071355
0.44966442953020136 9.681858329219592 10.522983118319933 8.84073354011925 0.033659821006711436 0.6482909654440521 -0.5809713234306293 0.5224975024624215 1.058809974907665 -0.013814969982821723
0.4563758389261745 9.750609964224301 10.591136802263254 8.910083126185349 0.03417614960119807 0.6386866437569352 -0.570334344554539 0.5584646774040434 1.1097656347649099 0.00716372004317678
0.46308724832214765 9.803522134477783 10.642838798353218 8.964205470602348 0.034771539102140966 0.6256347616288612 -0.5560916834245794 0.5988771737134613 1.1651311774835365 0.0326231699433861
0.4697986577181208 9.83626520356093 10.674337528391133 8.998192878730729 0.03547538527552836 0.6088141032171003 -0.5378633326660435 0.6440874659248988 1.224603499148507 0.06357143270129073
0.47651006711409394 9.845658613899836 10.682692180792436 9.008625047007236 0.036251585338565685 0.5883602954000788 -0.5158571247229475 0.6939332066599645 1.2877734828804632 0.10009293043946565
0.4832214765100671 9.8272161369183 10.66390198877595 8.990530285060652 0.03706645344592048 0.5642985653008241 -0.49016565840898313 0.7488045049794783 1.3545060047410198 0.14310300521793684
0.4899328859060403 9.775546710300064 10.613285545736055 8.937807874864074 0.0379732158002662 0.5366505879383305 -0.4607041563377981 0.8093178649063426 1.424582385449443 0.19405334436324229
0.4966442953020134 9.689767164706867 10.498177371157016 8.881356958256717 0.03877749639580673 0.5056134905436998 -0.42805849775208626 0.8762897054103623 1.4975847925078414 0.25499461831288317
0.5033557046979865 9.579753137306554 10.224738690685589 8.934767583927519 0.03896986506655944 0.47124494226014996 -0.3933052121270311 0.9520634853207147 1.5747138307299864 0.32941313991144305
0.5100671140939598 9.416445859587332 10.025865238473017 8.807026480701648 0.03892129052136834 0.4347083277646318 -0.35686574672189514 1.0330560742507897 1.6537596994531778 0.4123524490484016
0.5167785234899329 9.1855090928504 9.830709216028986 8.540308969671816 0.03887509292871208 0.39745410755647803 -0.3197039216990538 1.1180970537521626 1.7318856400570282 0.5043084674472971
0.5234899328859061 8.896134943147153 9.585803972250876 8.20646591404343 0.038152434744716815 0.3611171824247814 -0.2848123129353478 1.2076504516824276 1.8087938546395108 0.6065070487253443
0.5302013422818792 8.546237698152966 9.28944960827987 7.803025788026063 0.036693120819984486 0.3286781706823234 -0.2552919290423544 1.2990711749092985 1.8815888132767244 0.7165535365418725
0.5369127516778524 8.133932305036332 8.938079923340958 7.329784686731706 0.034574259172111634 0.30322445298617295 -0.23407593464194967 1.389023064590382 1.9468076431928085 0.8312384859879556
0.5436241610738255 7.656050378556767 8.52594143460304 6.786159322510494 0.03189809636848971 0.28697735851969636 -0.2231811657827169 1.472844981464584 1.9994792756700517 0.9462106872591164
0.5503355704697986 7.114964307088573 8.053364616766322 6.176563997410824 0.02870870939375451 0.2794837022895249 -0.22206628350201588 1.5439459223778367 2.033509816171615 1.0543820285840582
0.5570469798657718 6.514683157274393 7.5195561622434965 5.50981015230529 0.025619942848327686 0.277868084284797 -0.2266281985881416 1.5954522049198514 2.0442861018265543 1.1466183080131485
0.5637583892617449 5.863881399966718 6.928996103456971 4.798766696476465 0.023225315024613124 0.27791732970677546 -0.23146669965754924 1.6202581470547448 2.028078903272051 1.2124373908374386
0.5704697986577181 5.1733215947917275 6.286377021010753 4.060266168572702 0.021509153696586087 0.27564656783091157 -0.2326282604377394 1.6119643778911754 1.9851830706016727 1.2387456851806782
0.5771812080536912 4.45908722187864 5.602055326006963 3.3161191177503175 0.020564075817183423 0.26767480267849 -0.22654665104412314 1.56498390589051 1.918219526877553 1.2117482849034669
0.5838926174496644 3.7415273607798536 4.891296432687771 2.591758288871936 0.02028609193965278 0.2535009310613314 -0.2129287471820259 1.4787926136072438 1.831221108341635 1.1263641188728526
0.5906040268456376 3.0428968537994323 4.171699640444142 1.9140940671547226 0.02005403140635923 0.23338397820640902 -0.19327591539369057 1.355879582903932 1.7242468711681942 0.9875122946396699
0.5973154362416108 2.384690226088523 3.4645391562526537 1.3048412959243922 0.01909642464586223 0.20819809725829072 -0.17000524796656627 1.202455716096289 1.593195911214486 0.811715520978092
0.6040268456375839 1.7866365687560317 2.7905665350907367 0.7827066024213267 0.016902512620749897 0.17988847524277418 -0.14608345000127437 1.028439820833102 1.4378328202709927 0.6190468213952113
0.610738255033557 1.2650228877128507 2.1697715286382167 0.3602742467874849 0.013378545276984313 0.15152576327292447 -0.12476867271895584 0.8453694281172002 1.2619735175922528 0.42876533864214744
0.6174496644295302 0.8280630342278279 1.6189317981052314 0.03719427035042444 0.008758584338926203 0.12560834895532935 -0.10809118027747694 0.6646451500596255 1.073351433360211 0.25593886675904015
0.6241610738255033 0.47660634653497136 1.1484513067570348 -0.19523861368709206 0.0035834321800044364 0.10403030479489166 -0.09686344043488278 0.4970303024068289 0.8840664884276113 0.1099941163860465
0.6308724832214765 0.20631560294813892 0.7618450615294386 -0.3492138556331609 -0.001580062975309224 0.08739861626201742 -0.09055874221263588 0.3510917706915541 0.706693089749443 -0.00450954836633477
0.6375838926174496 0.009404303388540427 0.4578162910464506 -0.43900768426936976 -0.005935372176632108 0.07484764322038029 -0.0867183875736445 0.23344749913055327 0.5512219058659226 -0.08432690760481606
0.6442953020134228 -0.1256793577982695 0.23094329521998863 -0.4823020108165276 -0.008306738929641136 0.06611184255836297 -0.08272532041764524 0.14768227152634647 0.42500835002313975 -0.12964380697044683
0.6510067114093959 -0.21087766652598575 0.07126028266300241 -0.4930156157149739 -0.009185165124424546 0.05988794175307377 -0.07825827200192287 0.09127803313777808 0.3324626511147546 -0.14990658483919841
0.6577181208053691 -0.25935022508985517 -0.03360958350081744 -0.4850908666788929 -0.008885925500029122 0.055893883139288905 -0.07366573413934714 0.057344371899850206 0.2705533036626691 -0.1558645598629687
0.6644295302013423 -0.28010390841283467 -0.09427384837152886 -0.4659339684541405 -0.008222518157787451 0.053352954622793825 -0.06979799093836872 0.04045997380501689 0.23453069780779098 -0.1536107501977572
0.6711409395973155 -0.27955468127225597 -0.12141714027413572 -0.4376922222703762 -0.007331856745765154 0.052629144539201124 -0.06729285803073143 0.03429529302771089 0.21502870046404546 -0.14643811440862367
0.6778523489932886 -0.2640430426474014 -0.1257288533062293 -0.40235723198857354 -0.006177795268847419 0.05329625995840346 -0.0656518504960983 0.030843895971268534 0.2021745210028233 -0.14048672906028625
0.6845637583892618 -0.24145455768539562 -0.11884640770396573 -0.36406270766682547 -0.005050971249542408 0.05435602687731432 -0.06445796937639914 0.029801398830480108 0.19189546003681915 -0.13229266237585893
0.6912751677852349 -0.2150917233681847 -0.10614482117444145 -0.3240386255619279 -0.0040671177588746015 0.05495205289821217 -0.06308628841596138 0.030471766672637117 0.18177006935919401 -0.12082653601391977
0.697986577181208 -0.18836326801419956 -0.09264607125055731 -0.2840804647778418 -0.0033033276847495695 0.05484958510630043 -0.061456240475799576 0.031231699160294536 0.17070557820885335 -0.10824217988826429
0.7046979865771812 -0.16212586262202563 -0.07824944331241644 -0.24600228193163481 -0.00340068751394836 0.05347273091325287 -0.0602741059411496 0.030931335899212414 0.16054793544024606 -0.09868526364182124
0.7114093959731543 -0.13882153044389584 -0.06634938188675883 -0.21129367900103285 -0.0038129342821856434 0.05151497115004172 -0.059140839714413015 0.03092307763576735 0.15479531509849187 -0.09294915982695719
0.7181208053691275 -0.1198016754972545 -0.05845171507650966 -0.18115163591799932 -0.003746623491717513 0.04829667143693509 -0.055789918420370115 0.033121917732417204 0.14134376032998136 -0.07509992486514697
0.7248322147651006 -0.10718164423733982 -0.055268882177482256 -0.1590944062971974 -0.0034831390230767104 0.04592210407923003 -0.05288838212538345 0.034389223787658726 0.13926841542967106 -0.07048996785435359
0.7315436241610738 -0.10118354143740634 -0.0547905681365446 -0.14757651473826808 -0.0032394590752121612 0.043261518633102874 -0.0497404367835272 0.03133453580533444 0.12422231849665147 -0.06155324688598259
0.7382550335570469 -0.09946061478770309 -0.05503278639247343 -0.14388844318293276 -0.0029883517881510308 0.041179164905951 -0.04715586848225306 0.027484826020842814 0.10994567835538606 -0.054976026313700424
0.7449664429530202 -0.10180447005643677 -0.057358507757153065 -0.14625043235572047 -0.0023674133521645654 0.04026751229916805 -0.045002339003497184 0.024081869811434366 0.09890177165734801 -0.05073803203447927
0.7516778523489933 -0.10721490228798043 -0.061585002927190435 -0.15284480164877043 -0.0017772497514462803 0.04024988640805322 -0.043804385910945785 0.01926358450919908 0.0883994539472095 -0.04987228492881133
0.7583892617449665 -0.11355927684757895 -0.06699829382667216 -0.16012025986848574 -0.0012577731462019503 0.04099395202066805 -0.04350949831307195 0.014503774049945888 0.0787502670606589 -0.04974271896076711
0.7651006711409396 -0.12021846589993902 -0.07351061881756732 -0.16692631298231073 -0.0008917880824227679 0.04226801948785598 -0.04405159565270152 0.009644815717591385 0.06947081636046558 -0.05018118492528281
0.7718120805369127 -0.12690253278836872 -0.07974712961596211 -0.17405793596077532 -0.0006301116412169283 0.04386268711252067 -0.04512291039495453 0.004403446393227164 0.06034791455192027 -0.05154102176546594
0.7785234899328859 -0.13372393015586 -0.0862234727108648 -0.1812243876008552 -0.0005126114032946887 0.04549757018198109 -0.04652279298857046 -0.0008416973780603497 0.05151214345630228 -0.053195538212422976
0.785234899328859 -0.14092088364507188 -0.09300114610688681 -0.18884062118325695 -0.0004897698561484293 0.04681587456397146 -0.04779541427626832 -0.006377286474560425 0.04296363595279694 -0.055718208901917796
0.7919463087248322 -0.14878398050501976 -0.1001393007139514 -0.19742866029608813 -0.00042156697773586694 0.04758969472101406 -0.0484328286764858 -0.012154739434915967 0.03464253207189105 -0.05895201094172299
0.7986577181208053 -0.15739045224638082 -0.10784282108330523 -0.2069380834094564 -0.0003642735209856317 0.04775471303835605 -0.04848326008032732 -0.017339758569066492 0.02855976958697686 -0.06323928672510984
0.8053691275167785 -0.16752387249708806 -0.11704166420209752 -0.2180060807920786 -0.000538128393327415 0.0465338435909466 -0.04761010037760144 -0.02346150699052917 0.01820870001018918 -0.06513171399124752
0.8120805369127516 -0.17880477458539018 -0.12713829250868075 -0.2304712566620996 -0.000684989787051414 0.04483007242047604 -0.04620005199457887 -0.028470983828359865 0.014091728205705735 -0.07103369586242547
0.8187919463087248 -0.1916389440762106 -0.13825036749200453 -0.24502752066041666 -0.0012743996048449721 0.04124073287999066 -0.04378953208968061 -0.03603957801282655 0.017286685596631032 -0.08936584162228413
0.825503355704698 -0.20548994262022297 -0.15152843614191622 -0.25945144909852974 -0.0015543368626934413 0.03764575118893951 -0.04075442491432639 -0.04224474849222086 0.024217344010940237 -0.10870684099538196
0.8322147651006712 -0.2199067240376613 -0.16537033111083696 -0.27444311696448564 -0.0012870989048477466 0.03502150567441578 -0.03759570348411127 -0.0461902462309196 -0.01111099949771991 -0.08126949296411928
0.8389261744966443 -0.23522255719119195 -0.17995773735778045 -0.2904873770246034 -0.0015055389749431497 0.030516125849172664 -0.03352720379905896 -0.04962636420767925 0.01546428476631511 -0.1147170131816736
0.8456375838926175 -0.2512476008888459 -0.1972988550028531 -0.3051963467748387 -0.0018440759186449632 0.02636187343838456 -0.030050025275674484 -0.061682402503902334 -0.009136083362228799 -0.11422872164557588
0.8523489932885906 -0.266388509444506 -0.21338820124525446 -0.3193888176437575 -0.0020042994365189483 0.024249655075045 -0.028258253948082894 -0.07707102368703006 -0.006145738142455767 -0.14799630923160434
0.8590604026845637 -0.27866625971351733 -0.2274390370004158 -0.32989348242661887 -0.0017141449304190427 0.02516183296816021 -0.028590122828998293 -0.0893338938053043 -0.05214056984881659 -0.12652721776179202
0.8657718120805369 -0.28883262782045577 -0.23854363759797226 -0.3391216180429393 -0.002083949102551444 0.02578499508471273 -0.02995289328981562 -0.10610527200958174 -0.052333754868763224 -0.15987678915040027
0.87248322147651 -0.29544119903072813 -0.24674872518078955 -0.3441336728806667 -0.002549745455768489 0.027612830425155457 -0.03271232133669243 -0.12877864420131455 -0.07672073816882038 -0.1808365502338087
0.8791946308724832 -0.29767257179821416 -0.2497150111774094 -0.3456301324190189 -0.003060430657267459 0.029713521834093586 -0.0358343831486285 -0.15653216662460484 -0.1123165138351023 -0.20074781941410738
0.8859060402684563 -0.2944576290154336 -0.24670197838160535 -0.34221327964926185 -0.003645089543284431 0.031038094011656043 -0.0383282730982249 -0.18388919603694048 -0.13932194652622057 -0.2284564455476604
0.8926174496644295 -0.28922851528239196 -0.23997488938344028 -0.3384821411813437 -0.004169457651270169 0.032153853257265136 -0.04049276855980548 -0.21295363086832336 -0.1627830183085882 -0.2631242434280585
0.8993288590604027 -0.28375770591725824 -0.22986994263886118 -0.3376454691956553 -0.004519023388499095 0.03369483925868884 -0.042732886035687034 -0.24159901314548765 -0.18428617253276028 -0.29891185375821505
0.9060402684563759 -0.2750790326349215 -0.2169435012016193 -0.33321456406822375 -0.0046525456368334385 0.03619790905857348 -0.04550300033224036 -0.2686327941053305 -0.2047879131765337 -0.3324776750341273
0.912751677852349 -0.26219160967191746 -0.202168544467414 -0.3222146748764209 -0.004919516751756335 0.03934884964769739 -0.04918788315121006 -0.2937982040323921 -0.22512687045077356 -0.36246953761401063
0.9194630872483222 -0.24697430363442208 -0.18346946571203987 -0.3104791415568043 -0.005293964511463476 0.04315070107076847 -0.053738630093695415 -0.3164747619668309 -0.24664455421987205 -0.3863049697137897
0.9261744966442953 -0.2288553073524601 -0.16051144847788273 -0.29719916622703746 -0.005966224081357814 0.04710838777185227 -0.0590408359345679 -0.3361042396694217 -0.269037787160571 -0.40317069217827245
0.9328859060402684 -0.20618770124230418 -0.13139594861236542 -0.28097945387224293 -0.006944806286943255 0.05098213726614269 -0.0648717498400292 -0.35178735818681006 -0.2901267259232611 -0.413447990450359
0.9395973154362416 -0.17963018846219977 -0.0964625710955079 -0.2627978058288917 -0.008168953853502699 0.05435560551509649 -0.07069351322210188 -0.3621808247268285 -0.30421329957228443 -0.42014834988137256
0.9463087248322147 -0.15033931572522047 -0.05762581930419093 -0.24305281214625002 -0.00949085103873482 0.056804911817412575 -0.07578661389488221 -0.36494010286205514 -0.30619618670192866 -0.4236840190221816
0.9530201342281879 -0.12009721385295911 -0.016801705167683104 -0.2233927225382351 -0.010486705867521755 0.0576051335539623 -0.07857854528900582 -0.3578980712047261 -0.29285937662995964 -0.4229367657794926
0.959731543624161 -0.08507327337844571 0.03537365359512536 -0.2055202003520168 -0.010732589947958837 0.05559607057405154 -0.07706125046996921 -0.3490892810569083 -0.27453385949660797 -0.4236447026172086
0.9664429530201342 -0.03976382727863447 0.10919851647341652 -0.18872617103068548 -0.010994209291810416 0.04908159319895466 -0.07107001178257549 -0.3402916699525762 -0.2541270303675365 -0.42645630953761593
0.9731543624161073 0.023512569456986075 0.213276324147193 -0.16625118523322086 -0.011695339739020464 0.041212804132057725 -0.06460348361009866 -0.33459609219174646 -0.2340088200236311 -0.4351833643598618
0.9798657718120806 0.12197830486417713 0.36709758170164186 -0.1231409719732876 -0.012571551427048496 0.03744742420017207 -0.06259052705426907 -0.34125059133895363 -0.22814329445352893 -0.45435788822437834
0.9865771812080537 0.2696837767053497 0.5796570113565352 -0.04028945794583583 -0.014298752658934091 0.0384705573610106 -0.06706806267887878 -0.36541513282489296 -0.2433466739529729 -0.487483591696813
0.9932885906040269 0.47620666576487874 0.8533026020882595 0.09911072944149807 -0.016739906236334506 0.04339152112858131 -0.07687133360125031 -0.4078748611473183 -0.2797782325980549 -0.5359714896965817
1.0 0.7530601669834712 1.1962245755235645 0.30989575844337797 -0.019412848010330577 0.053225642657031697 -0.09205133867769286 -0.4666249607438019 -0.3294473932303429 -0.6038025282572609


==> ref3dNi/WalkAnkleMoment.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.008307256227272734 0.03565693035233828 -0.01904241789779281 0.00467662614444214 0.020333245024860475 -0.010979992735976196 0.001155287685743802 0.010237625082984139 -0.007927049711496536
0.006711409395973154 0.019240489997150407 0.05042472109397925 -0.011943741099678436 0.004305768134230681 0.02312592472542354 -0.01451438845696218 0.0019937134749651968 0.012269113261565292 -0.008281686311634898
0.013422818791946308 0.027897498928706944 0.061621628302675105 -0.005826630445261216 0.0034127175395473972 0.02553779247826423 -0.018712357399169433 0.0032152614524285877 0.014214455605450963 -0.0077839327005937865
0.020134228187919462 0.03300195060666303 0.06895693331981323 -0.0029530321064871745 0.0022658108505921016 0.028092617824115033 -0.023560996122930833 0.004562850201964884 0.01585431682862954 -0.006728616424699772
0.026845637583892617 0.03267802060534296 0.07252312195183 -0.007167080741144076 0.0012041625766625987 0.03144584571993219 -0.029037520566606995 0.005749756117946088 0.017219868860110062 -0.005720356624217888
0.03355704697986577 0.024446776505478687 0.07204634033901008 -0.023152787328052708 0.000686484816455433 0.03619101884299073 -0.03481804921007987 0.0063853238528232305 0.0182318378624546 -0.005461190156808139
0.040268456375838924 0.008078132664276998 0.06742218901988378 -0.05126592369132978 0.0006684235908536258 0.042198351628782535 -0.040861504447075286 0.006250667039144988 0.019125321565332115 -0.006623987487042138
0.04697986577181208 -0.014612234463218977 0.05827243131413573 -0.08749690024057369 0.0015720213388152383 0.0490668150839444 -0.04592277240631392 0.005612626219522989 0.020082364363984043 -0.008857111924938063
0.053691275167785234 -0.042184444082616894 0.04408299799167612 -0.12845188615690992 0.0036297992346774597 0.056270008720986135 -0.04901041025163121 0.0049836117971565185 0.021140927604893618 -0.01117370401058058
0.060402684563758385 -0.07263887156779356 0.025351499535997274 -0.17062924267158439 0.006773144096211659 0.06327544134177909 -0.049729153149355776 0.004694128179994168 0.022399977426383638 -0.013011721066395303
0.06711409395973154 -0.10447232594424256 0.0033361118650015315 -0.21228076375348665 0.010846102416498417 0.06978040770679934 -0.048088202873802506 0.004990586788646898 0.023915105651716784 -0.01393393207442299
0.0738255033557047 -0.13650567765310048 -0.021040419002737926 -0.251970936303463 0.015764275779186303 0.0759868122217445 -0.0444582606633719 0.006164817647544235 0.026137411342814415 -0.013807776047725947
0.08053691275167785 -0.16834459535074048 -0.046666486138596766 -0.2900227045628842 0.021065574705765703 0.08241403986834966 -0.040282890456818266 0.008132425276098237 0.02945280518753933 -0.013187954635342856
0.087248322147651 -0.2002160833897054 -0.07254361715227045 -0.3278885496271403 0.026180438932608564 0.08931552422181036 -0.036954646356593235 0.010609052021843975 0.033746799058612185 -0.012528695014924235
0.09395973154362416 -0.23209290402380897 -0.09829710200289565 -0.3658887060447223 0.030825173238407565 0.09659186228733212 -0.03494151581051698 0.013520819386043322 0.038860178017935405 -0.011818539245848761
0.10067114093959731 -0.26415414203741194 -0.12416252275617848 -0.40414576131864544 0.034697425998821335 0.10377164361676884 -0.03437679161912617 0.016663594994678444 0.04432960510687263 -0.011002415117515742
0.10738255033557047 -0.29678575088648806 -0.15055144749353616 -0.44302005427943997 0.03745967333826055 0.11014544096393483 -0.035226094287413724 0.01975392835686145 0.04954445621578225 -0.010036599502059346
0.11409395973154363 -0.3302587127391981 -0.17783144726524366 -0.4826859782131525 0.0389883759779799 0.11529466009745817 -0.03731790814149838 0.022618631909663733 0.05428032642014332 -0.009043062600815853
0.12080536912751677 -0.36435723965000844 -0.20551693838011437 -0.5231975409199026 0.03951648824728212 0.11924892733523282 -0.040215950840668584 0.025213676234244812 0.058512333707597855 -0.008084981239108228
0.12751677852348994 -0.3986873377641576 -0.23299448856788252 -0.5643801869604327 0.039330201259609565 0.12212500895710347 -0.04346460643788434 0.02752324786796689 0.06226244908579254 -0.007215953349858761
0.1342281879194631 -0.4326927652518167 -0.259635917499918 -0.6057496130037154 0.038733356893907035 0.12398973215542669 -0.04652301836761261 0.029608734915480613 0.06554713431926576 -0.006329664488304534
0.14093959731543623 -0.46577248633035645 -0.28496289399865127 -0.6465820786620616 0.038013457087789124 0.12491140569812614 -0.048884491522547896 0.031490139503198185 0.06847568330581902 -0.005495404299422649
0.1476510067114094 -0.4972054771756614 -0.3085258635269177 -0.6858850908244051 0.03743778281165068 0.12504985963485854 -0.050174294011557166 0.03327427265608963 0.07125254752026622 -0.004704002208086956
0.15436241610738255 -0.5265234360336123 -0.3301905480799521 -0.7228563239872725 0.03710927638845746 0.1246676617396076 -0.05044910896269268 0.03509590871942981 0.0739531060357777 -0.003761288596918086
0.1610738255033557 -0.5535805678906204 -0.3500285593067035 -0.7571325764745372 0.03700921688053278 0.12398246859078892 -0.04996403482972335 0.03704232838750903 0.07660519991259532 -0.002520543137577262
0.16778523489932887 -0.5782993297326525 -0.3681519045087419 -0.7884467549565631 0.03700753048933801 0.12312870140949692 -0.04911364043082089 0.039131624841289056 0.07928505273446082 -0.0010218030518827012
0.174496644295302 -0.6008297685118428 -0.3847339240706348 -0.8169256129530508 0.03694789420048116 0.12223624067733496 -0.04834045227637263 0.04136436222878808 0.0819461227422331 0.0007826017153430564
0.18120805369127516 -0.6214686541266847 -0.4001872427993112 -0.8427500654540583 0.03667312435765989 0.12130261586380851 -0.047956367148488735 0.04371619582336955 0.0844568242045111 0.0029755674422280026
0.18791946308724833 -0.6404425525819514 -0.414762853428505 -0.8661222517353977 0.03606797684591491 0.12020212231685921 -0.048066168625029396 0.046114610865855034 0.0867763076805312 0.00545291405117887
0.19463087248322147 -0.6579338051056626 -0.4284117786370025 -0.8874558315743226 0.03508442309841088 0.11881884375822502 -0.04864999756140326 0.04847902873803318 0.08888374310602173 0.008074314370044612
0.20134228187919462 -0.6740294123634144 -0.4409334499214549 -0.9071253748053739 0.0337440435019968 0.11705410857870394 -0.049566021574710344 0.05073725281184477 0.09076432181473262 0.010710183808956913
0.2080536912751678 -0.6887974136668702 -0.45225109280318854 -0.9253437345305519 0.03215109127215874 0.1148712986932843 -0.050569116148966815 0.052847728491208654 0.09247232065551753 0.013223136326899788
0.21476510067114093 -0.7022977051417164 -0.4623032376381905 -0.9422921726452423 0.03045018217164014 0.1122977452803422 -0.05139738093706192 0.05480511837902821 0.0940742554845124 0.015535981273544025
0.22147651006711408 -0.7146208474402352 -0.4711205297212856 -0.9581211651591849 0.028784207795207736 0.10945366759955905 -0.05188525200914357 0.05664701973180711 0.09562841641771297 0.017665623045901253
0.22818791946308725 -0.725963915330856 -0.47883447959206105 -0.973093351069651 0.027246268541962947 0.10651509972271057 -0.05202256263878467 0.058437247197481834 0.09720430528923171 0.019670189105731956
0.2348993288590604 -0.7366151147318211 -0.4857092159161128 -0.9875210135475293 0.025883840449889065 0.10367927824583863 -0.0519115973460605 0.06018982728685447 0.0988556944316143 0.021523960142094657
0.24161073825503354 -0.7469603380248482 -0.4921186844341378 -1.0018019916155585 0.024697828328942236 0.10111541144850067 -0.05171975479061619 0.06192612122580008 0.10057609338056937 0.02327614907103079
0.2483221476510067 -0.757427860710521 -0.49858355117452346 -1.0162721702465185 0.023660209086319276 0.0989521345389045 -0.051631716366265956 0.0637011250815298 0.1023298250487409 0.02507242511431869
0.2550335570469799 -0.7684824243579784 -0.5056362996844779 -1.031328549031479 0.022718575752509833 0.09722801911501829 -0.05179086760999861 0.06552661272698293 0.10408458581842497 0.02696863963554088
0.26174496644295303 -0.7804490013589216 -0.5136430612348646 -1.0472549414829786 0.021846690704312506 0.09590070519813823 -0.05220732378951321 0.06737394164005626 0.10586478463498812 0.028883098645124408
0.2684563758389262 -0.7935288859476402 -0.5228176125534487 -1.0642401593418316 0.021028255911202786 0.09488659787397001 -0.05283008605156443 0.06925590593058542 0.10768583123891959 0.030825980622251246
0.2751677852348993 -0.807852527996561 -0.5332563076119536 -1.0824487483811684 0.020273362547716188 0.09410210700435981 -0.053555381908927426 0.07118765617790779 0.10955268821573738 0.032822624140078194
0.28187919463087246 -0.8234324470159186 -0.5449151721575409 -1.1019497218742962 0.01961707789708939 0.09349002552689355 -0.054255869732714776 0.07317372129450052 0.11147418333415449 0.03487325925484654
0.2885906040268456 -0.8401169663320204 -0.5576369277083857 -1.122597004955655 0.01911392437000109 0.0930094769472277 -0.05478162820722553 0.07521447531215822 0.11352274483447503 0.03690620578984142
0.2953020134228188 -0.8577683208025961 -0.5713468303861193 -1.144189811219073 0.01881027975022188 0.0926663755390877 -0.05504581603864393 0.07729958797807701 0.11573960024946042 0.03885957570669359
0.30201342281879195 -0.8762474049448113 -0.585998538844791 -1.1664962710448317 0.018747473532974658 0.09248181389617585 -0.05498686683022653 0.07946350211047064 0.11814661494933723 0.04078038927160405
0.3087248322147651 -0.895468011786566 -0.6015466729386434 -1.1893893506344886 0.018937957811692288 0.09248109645446352 -0.054605180831078945 0.08174607535857788 0.12075861009496963 0.04273354062218612
0.31543624161073824 -0.9153694152615243 -0.6180017332295269 -1.2127370972935216 0.019377275463392334 0.09270530027782872 -0.05395074935104405 0.08415477834508296 0.12359623487193235 0.04471332181823358
0.3221476510067114 -0.9360704515086803 -0.6355074456702464 -1.2366334573471143 0.020026433531560268 0.09322058580602201 -0.05316771874290148 0.0866587200476593 0.12663683011215732 0.04668060998316127
0.32885906040268453 -0.9576740725081809 -0.6542302325159006 -1.2611179125004612 0.02083514979018525 0.09405843588486268 -0.05238813630449218 0.08919312529051104 0.1297847818238895 0.04860146875713259
0.33557046979865773 -0.9802796459870209 -0.6742452146700315 -1.2863140773040103 0.02174956654577346 0.09519406602866581 -0.05169493293711889 0.09173594748704177 0.13293248694838794 0.05053940802569559
0.3422818791946309 -1.0039985701231338 -0.6956862922477667 -1.3123108479985008 0.022742936324418997 0.0966038243831652 -0.051117951734327205 0.09429356646441847 0.13603643029397802 0.05255070263485891
0.348993288590604 -1.02892227494592 -0.7186735176277558 -1.3391710322640842 0.02381050551618504 0.09827010730144015 -0.050649096269070076 0.09690301409409703 0.139131485460601 0.05467454272759306
0.35570469798657717 -1.0549575507377005 -0.7430761031018949 -1.366838998373506 0.024947144731640693 0.10011994426969306 -0.05022565480641167 0.09955218737933882 0.14225941411873155 0.05684496063994608
0.3624161073825503 -1.0811170693743406 -0.7678568045321499 -1.3943773342165313 0.02615526891530728 0.10207039269892504 -0.04975985486831047 0.10219651493400364 0.14543196926771473 0.05896106060029254
0.36912751677852346 -1.1071589666093518 -0.7891286190830016 -1.425189314135702 0.02746631809428561 0.10409937581225215 -0.04916673962368093 0.10482232150940161 0.14876732590811376 0.06087731711068948
0.37583892617449666 -1.1355312868988843 -0.8169123180652695 -1.454150255732499 0.028967712391452665 0.10624990345717962 -0.04831447867427428 0.10759615488399257 0.1520667097660598 0.06312560000192535
0.3825503355704698 -1.1642644732791623 -0.8457033153091296 -1.482825631249195 0.030645958131923556 0.10848840255451722 -0.04719648629067011 0.11034235943890121 0.15542822346568771 0.0652564954121147
0.38926174496644295 -1.1932083931443789 -0.8754733734542033 -1.5109434128345545 0.03252573967528981 0.11083194225689916 -0.04578046290631954 0.11304608442243193 0.15884867127824143 0.06724349756662243
0.3959731543624161 -1.222352884394587 -0.9063118660184803 -1.5383939027706937 0.03459329300509457 0.11332240494441992 -0.044135818934230776 0.11567756854326915 0.16226446006361944 0.06909067702291886
0.40268456375838924 -1.2517041848688226 -0.9381608951856523 -1.565247474551993 0.036825191672277977 0.11599251832072631 -0.042342134976170356 0.11818825020720225 0.16560881792607307 0.07076768248833143
0.4093959731543624 -1.2797720466609348 -0.9671344527606545 -1.5924096405612151 0.03917781168893176 0.11885383708472552 -0.040498213706862 0.12035529397140167 0.1687629319415226 0.07194765600128077
0.4161073825503356 -1.308625180001663 -0.9966706722276413 -1.6205796877756848 0.041644553892506486 0.12193261533248581 -0.03864350754747284 0.12226098863338236 0.17162345482399055 0.07289852244277419
0.4228187919463087 -1.338506076071885 -1.0309066442953323 -1.6461055078484377 0.04421303760347215 0.12523799698083857 -0.03681192177389426 0.12383460348856011 0.1738360658966545 0.07383314108046572
0.42953020134228187 -1.3682942374230413 -1.0655995264179798 -1.6709889484281029 0.0468840565068085 0.1287653921733306 -0.034997279159713617 0.12491152426274342 0.17534678725956312 0.07447626126592372
0.436241610738255 -1.3976303906899996 -1.100360969105248 -1.6948998122747512 0.049686392383410015 0.13250089257419614 -0.03312810780737612 0.12543108607593334 0.17608698725987088 0.0747751848919958
0.44295302013422816 -1.4243954739863536 -1.1301322259936817 -1.7186587219790255 0.05260877466785455 0.13639468544383432 -0.031177136108125218 0.12516045113469965 0.17594420169820194 0.07437670057119736
0.44966442953020136 -1.45036533910644 -1.1579021373573042 -1.7428285408555757 0.05571250904383074 0.1404371064276491 -0.029012088339987613 0.1243293720798991 0.17527000391396966 0.07338874024582853
0.4563758389261745 -1.475401820844196 -1.189345406072289 -1.7614582356161028 0.059012320483565334 0.14456608827158984 -0.02654144730445919 0.122932856443993 0.17368412608468942 0.07218158680329659
0.46308724832214765 -1.4977817293665747 -1.218720374833132 -1.7768430839000176 0.062453090269079074 0.14867609181887476 -0.0237699112807166 0.12083663035250151 0.17127267412964267 0.07040058657536036
0.4697986577181208 -1.5168496120278445 -1.2453539755402152 -1.7883452485154738 0.06601212144533808 0.1526908838061336 -0.020666640915457446 0.11801074319088682 0.16804847963963465 0.06797300674213899
0.47651006711409394 -1.532060776221643 -1.2686154426198524 -1.7955061098234335 0.06960431041685622 0.15652143625230835 -0.01731281541859593 0.11449711725133112 0.16411031637022852 0.06488391813243372
0.4832214765100671 -1.5427676795579335 -1.2876670505670873 -1.7978683085487797 0.07313662848475101 0.16004453317773462 -0.013771276208232597 0.11033169061882245 0.1594816498673169 0.06118173137032802
0.4899328859060403 -1.5481160189278382 -1.3015284593023113 -1.7947035785533652 0.07647902792139195 0.16308873960436865 -0.010130683761584755 0.10552036032439395 0.1541396271426082 0.05690109350617968
0.4966442953020134 -1.5479750447196163 -1.3123939400774582 -1.7835561493617744 0.07951637171271149 0.16552363227218636 -0.006490888846763368 0.10010116983396196 0.14806713803042865 0.05213520163749526
0.5033557046979865 -1.5436645134644174 -1.3302668640856479 -1.7570621628431868 0.082190091353486 0.16718887747972982 -0.0028086947727578165 0.09420038379735432 0.14122354122330075 0.04717722637140789
0.5100671140939598 -1.530484964002441 -1.3294100953249481 -1.7315598326799337 0.08412436724019638 0.1677969346746439 0.0004517998057488454 0.08763158060239053 0.13384372532519206 0.04141943587958899
0.5167785234899329 -1.5059715552581956 -1.310313012381271 -1.7016300981351202 0.0851283681151202 0.16712720707773077 0.0031295291525096497 0.08035832739627818 0.12575576025936927 0.034960894533187105
0.5234899328859061 -1.470977002898109 -1.2787808403966106 -1.6631731653996076 0.08512713702634657 0.16498824889417496 0.005266025158518192 0.07272574417230573 0.11732096188105065 0.028130526463560818
0.5302013422818792 -1.4247757605524425 -1.2334233023010361 -1.6161282188038488 0.08405337875664204 0.16132513854139113 0.00678161897189293 0.06495028023123856 0.10897849604807577 0.02092206441440133
0.5369127516778524 -1.3666681726662606 -1.1736255122577814 -1.5597108330747398 0.08185250339104214 0.1560689419004882 0.007636064881596086 0.05729347646961839 0.1011266825771667 0.013460270362070072
0.5436241610738255 -1.2957467372289087 -1.0986359665872918 -1.4928575078705255 0.07846551242334714 0.1490961765882466 0.0078348482584477 0.05005829947136556 0.09412938310126198 0.005987215841469128
0.5503355704697986 -1.21224236096012 -1.009129098972849 -1.4153556229473911 0.07395683261274884 0.14049147454021682 0.007422190685280855 0.043532222909312766 0.08832269889791197 -0.0012582530792864463
0.5570469798657718 -1.1167325360807592 -0.9065477592703525 -1.3269173128911658 0.0684346975014144 0.13034842540326808 0.006520969599560708 0.03799011192459371 0.08381552185107949 -0.007835298001892081
0.5637583892617449 -1.0107919937739198 -0.7934627941609146 -1.228121193386925 0.06209787042634365 0.11898857627915713 0.005207164573530175 0.03352340318730935 0.08037892111678825 -0.013332114742169554
0.5704697986577181 -0.8963776087276049 -0.6729831895512189 -1.1197720279039909 0.055156059134685034 0.10674012163895827 0.003571996630411807 0.03011886176190026 0.07765273157567415 -0.01741500805187363
0.5771812080536912 -0.7764322083171556 -0.5492429996986086 -1.0036214169357027 0.047875098281241334 0.09406179272714629 0.0016884038353363676 0.02764839456339789 0.07510011510384501 -0.019803325977049223
0.5838926174496644 -0.6546726158688781 -0.42708562491486013 -0.8822596068228962 0.0405387012595437 0.08144193749280129 -0.000364534973713887 0.025703863440587955 0.07219919065021804 -0.02079146376904213
0.5906040268456376 -0.5351173407080259 -0.3115150739645973 -0.7587196074514544 0.03341751394372952 0.06933222858955451 -0.002497200702095463 0.02386113877225055 0.06857075582467886 -0.020848478280177763
0.5973154362416108 -0.42161348811539734 -0.20668553660659533 -0.6365414396241993 0.026731915660282046 0.05814980007964702 -0.004685968759082927 0.02178995948735899 0.06408166379719007 -0.020501744822472093
0.6040268456375839 -0.31774551603929757 -0.11609410275412954 -0.5193969293244656 0.02065465087937352 0.04818456345069791 -0.006875261691950869 0.019247750873441393 0.05887601024503682 -0.020380508498154034
0.610738255033557 -0.22647511084886843 -0.042209598149675454 -0.4107406235480614 0.015350338104879634 0.03958642569341865 -0.008885749483659385 0.016108252934365453 0.05323948626433045 -0.02102298039559954
0.6174496644295302 -0.14928860547949138 0.01487068051966356 -0.3134478914786463 0.01091241459056382 0.03238144697121108 -0.010556617790083439 0.012501172746841203 0.04752021027603513 -0.022517864782352723
0.6241610738255033 -0.08646873743257946 0.056791277293117726 -0.22972875215827665 0.007389996470440683 0.026562705610041062 -0.011782712669159697 0.008747783506332853 0.04205384553429778 -0.024558278521632074
0.6308724832214765 -0.03729710642480101 0.08591471999431372 -0.16050893284391574 0.004797647631679513 0.02208054887558344 -0.012485253612224415 0.005183784146781571 0.03712341234294208 -0.02675584404937894
0.6375838926174496 -0.00052056084454207 0.10478337786508664 -0.10582449955417077 0.0031224632897748038 0.018903028271589534 -0.012658101692039927 0.0022659550753619142 0.032958308330954 -0.02842639818023017
0.6442953020134228 0.0253747924034528 0.11590511329774308 -0.06515552849083747 0.0018858594282392266 0.016677706179779265 -0.012905987323300812 -0.00013447980322535752 0.02940366000473027 -0.029672619611180985
0.6510067114093959 0.04260891652845972 0.12172286835698747 -0.03650503530006803 0.0009873309713794459 0.015169793758932302 -0.01319513181617341 -0.002020952229778 0.026282509488170402 -0.030324413947726406
0.6577181208053691 0.05276349993319651 0.12333651409392266 -0.017809514227529633 0.0004443174997282164 0.014242556988823787 -0.013353921989367353 -0.0034276167103583157 0.0235001134647921 -0.03035534688550873
0.6644295302013423 0.056871731137986006 0.12077445663061334 -0.007030994354641329 0.00026174622675966507 0.013786882147512784 -0.013263389693993453 -0.004470045110516387 0.02090532750729572 -0.029845417728328494
0.6711409395973155 0.056371092127128535 0.1147024294556424 -0.0019602452013853244 0.00027346824268262217 0.013522341541035885 -0.012975405055670639 -0.0051819794077292165 0.018603295230799552 -0.02896725404625799
0.6778523489932886 0.052889590298130784 0.10651630163403089 -0.0007371210377693296 0.00034578132469077484 0.013326681474479964 -0.012635118825098416 -0.005712112709888233 0.016507688815499622 -0.02793191423527609
0.6845637583892618 0.04743418470935714 0.09615434091206572 -0.00128597149335144 0.0005530139027164567 0.01321672912466104 -0.012110701319228126 -0.006084314978826196 0.014510736587866788 -0.02667936654551918
0.6912751677852349 0.0410983248045926 0.08464244338253517 -0.002445793773349969 0.0008297772301584937 0.013066304739891703 -0.011406750279574716 -0.006144403977357592 0.012781056656271024 -0.02506986461098621
0.697986577181208 0.03508729064403179 0.07335777835893324 -0.003183197070869656 0.001033838091068833 0.012725785732879623 -0.010658109550741956 -0.005875529248470101 0.01145558149342833 -0.02320663999036853
0.7046979865771812 0.029650513994481126 0.062860005942348 -0.00355897795338575 0.00115600555484317 0.012232758721521839 -0.0099207476118355 -0.005346491204909313 0.010541284484699417 -0.021234266894518045
0.7114093959731543 0.025108123065990896 0.05354161238661077 -0.003325366254628974 0.0011893146252945261 0.011558058876502537 -0.009179429625913484 -0.004448330749513563 0.010143971041279967 -0.019040632540307093
0.7181208053691275 0.021710283375880525 0.046015705957222736 -0.0025951392054616856 0.0011254734886887786 0.010702614668115553 -0.008451667690737996 -0.0032672178988535135 0.010078016161801559 -0.016612451959508584
0.7248322147651006 0.019687904961187518 0.04025531342792113 -0.0008795035055460948 0.000988445712808447 0.009730628215069507 -0.007753736789452613 -0.0019289591116465087 0.010340187966826246 -0.014198106190119264
0.7315436241610738 0.01854182750919352 0.036054370571352794 0.0010292844470342483 0.0008555439692728384 0.008752682189459559 -0.0070415942509138825 -0.0005140756791932424 0.01074280121861315 -0.011770952576999635
0.7382550335570469 0.018010155035761845 0.03327489769472993 0.0027454123767937603 0.0007428241955303401 0.00782858803952683 -0.00634293964846615 0.0008937512686213869 0.011230554952296738 -0.009443052415053964
0.7449664429530202 0.018136747954448387 0.03125534176067139 0.005018154148225384 0.0006221102346278219 0.00694175478353465 -0.005697534314279006 0.0023296409991169806 0.011861534947180521 -0.0072022529489465595
0.7516778523489933 0.018411320910727155 0.029802001624549435 0.007020640196904878 0.0005243325543543737 0.0061565109462805925 -0.005107845837571845 0.003644283509731822 0.012462175640968673 -0.005173608621505028
0.7583892617449665 0.018778041268650496 0.02842449354348974 0.009131588993811252 0.00043883471542151487 0.0054665805708738816 -0.004588911140030853 0.004852917651834548 0.013058921553385859 -0.003353086249716763
0.7651006711409396 0.019099399344250926 0.02731206317007811 0.010886735518423741 0.0003662776132725612 0.004885702360165905 -0.004153147133620783 0.005909754094300295 0.013641569578660053 -0.0018220613900594646
0.7718120805369127 0.01926470777261637 0.02634754081749518 0.012181874727737558 0.00031450060013594186 0.004424506113632569 -0.003795504913360686 0.006757821947345802 0.01414322777583777 -0.0006275838811461657
0.7785234899328859 0.019376150859448663 0.025506310600138117 0.01324599111875921 0.0002810100954325362 0.004051659509387799 -0.003489639318522727 0.007387967748957367 0.014519071593210585 0.0002568639047041497
0.785234899328859 0.019491365096372507 0.024887330766911787 0.014095399425833228 0.00025614173089120323 0.00374112596620791 -0.003228842504425504 0.007769350614259941 0.014719261309500988 0.0008194399190188948
0.7919463087248322 0.019680610695130076 0.024623666275251203 0.01473755511500895 0.00023902986966004803 0.003485156874853584 -0.0030070971355334883 0.007878524574994454 0.014694194597107777 0.0010628545528811326
0.7986577181208053 0.019986744842198693 0.02484266528237266 0.015130824402024727 0.00022803048108767862 0.003275494505137038 -0.002819433542961681 0.007697063267355373 0.014424175083736872 0.0009699514509738738
0.8053691275167785 0.02054382352085529 0.025623415621925875 0.015464231419784704 0.00021970719159685755 0.0030988848274103725 -0.002659470444216657 0.007191917815258751 0.013822406370294839 0.0005614292602226633
0.8120805369127516 0.021325626969604522 0.026943023742011088 0.015708230197197956 0.00021061547043707367 0.0029451402834197895 -0.002523909342545642 0.0064040861768277476 0.012937092410306425 -0.00012892005665093072
0.8187919463087248 0.02236674575974819 0.02875176372440923 0.015981727795087147 0.0002009810170467025 0.0028044387223250277 -0.002402476688231623 0.005305786519506351 0.011725458783516336 -0.0011138857445036343
0.825503355704698 0.023602190837955526 0.030694005304578942 0.01651037637133211 0.00019092709542320666 0.0026755327971176093 -0.002293678606271196 0.004022352817960649 0.010245053890763575 -0.002200348254842276
0.8322147651006712 0.024966171504659154 0.0327745410936274 0.017157801915690905 0.00018027521876484554 0.0025529927599144 -0.0021924423223847094 0.002641056674744854 0.008601187580341639 -0.003319074230851932
0.8389261744966443 0.026458212943868204 0.035050875490768685 0.017865550396967723 0.00016905931002823252 0.002433105206539921 -0.0020949865864834565 0.001150055292416384 0.00690472659768194 -0.004604616012849172
0.8456375838926175 0.028012312787453527 0.03724469028124926 0.018779935293657797 0.00015742438650263768 0.0023123173594854574 -0.0019974685864801818 -0.00030095509281712946 0.005395852766126487 -0.005997762951760746
0.8523489932885906 0.029414503847967146 0.03922605165130656 0.01960295604462773 0.00014607507104442836 0.0021981086034005403 -0.0019059584613116834 -0.0015890797161517568 0.0043606690686574575 -0.0075388285009609715
0.8590604026845637 0.03040606321759387 0.040711312548827885 0.02010081388635986 0.00013536070587442389 0.0020913999970665976 -0.0018206785853177498 -0.0025730677295584944 0.00392930657937698 -0.009075442038493968
0.8657718120805369 0.030998575882938594 0.04175723380445568 0.020239917961421508 0.000125490550079039 0.0019921682438828435 -0.0017411871437247655 -0.0032633802798697955 0.003932537232080375 -0.010459297791819967
0.87248322147651 0.03097545204009097 0.04200772239638789 0.01994318168379405 0.00011677800080287327 0.0019009121725364149 -0.0016673561709306683 -0.003522757822784263 0.0044144633943722774 -0.011459979039940803
0.8791946308724832 0.030170775181651743 0.0413364314261085 0.019005118937194983 0.00010276425836430207 0.0018167639640985617 -0.0016112354473699574 -0.003303031177506791 0.005305403097810301 -0.011911465452823882
0.8859060402684563 0.028371683622497097 0.03958221364888383 0.017161153596110368 7.279574809889636e-05 0.0017352240363037402 -0.0015896325401059477 -0.002575448659054302 0.006467330120990423 -0.011618227439099026
0.8926174496644295 0.02569449939292252 0.036874654737541174 0.014514344048303868 -2.901826505102887e-05 0.0016195497974737937 -0.0016775863275758514 -0.001352793889465442 0.007801664241740492 -0.010507252020671376
0.8993288590604027 0.022009223092711735 0.03308102062786751 0.010937425557555964 -0.00019307911335025464 0.0014971158894555021 -0.0018832741161560113 0.0002803813017871181 0.009205071331701875 -0.00864430872812764
0.9060402684563759 0.017150604854408173 0.028129965979243554 0.006171243729572791 -0.0003721618579193385 0.0013749115143235346 -0.0021192352301622115 0.0022074505909493018 0.010605917038231136 -0.006191015856332534
0.912751677852349 0.01113905399283377 0.022252262255406465 2.5845730261073868e-05 -0.0005121795542087611 0.0012836238468779714 -0.002307982955295494 0.004269042131954074 0.011963998071797493 -0.003425913807889345
0.9194630872483222 0.0042036742669726455 0.01602360702390872 -0.007616258489963431 -0.0006130136038133016 0.001243768886616252 -0.002469796094242855 0.006327090034417608 0.013471563815264815 -0.0008173837464295983
0.9261744966442953 -0.0034654784751303467 0.009710954046411823 -0.016641910996672518 -0.0006657777857614125 0.0012999445788791986 -0.0026315001504020235 0.00823747109001054 0.015606565091324472 0.00086837708869661
0.9328859060402684 -0.011450263431711408 0.0035239875550207404 -0.026424514418443557 -0.0006377633253422265 0.0014735953345010292 -0.0027491219851854824 0.00979910833580481 0.018610672590489805 0.0009875440811198174
0.9395973154362416 -0.019044169410825616 -0.002241065295744648 -0.03584727352590658 -0.0005427929268233127 0.0017291967674535167 -0.0028147826211001423 0.010804790357340955 0.021799170048836358 -0.0001895893341544476
0.9463087248322147 -0.025684907178004906 -0.0071928374376130574 -0.044176976918396754 -0.0004158983628834098 0.0020398484236161295 -0.0028716451493829495 0.011063823483371234 0.024202333658663082 -0.0020746866919206155
0.9530201342281879 -0.030437349591491494 -0.0107191722170497 -0.050155526965933284 -0.0002251189743014038 0.0024659244890854397 -0.002916162437688247 0.010510937018000174 0.025060050243161353 -0.004038176207161005
0.959731543624161 -0.03321707686893338 -0.013531122679047543 -0.052903031058819217 0.00030395891847939416 0.00332531170662144 -0.0027173938696626516 0.009257857007114097 0.023975623231498308 -0.005459909217270116
0.9664429530201342 -0.03346718495357482 -0.014308984293815528 -0.052625385613334116 0.0010475719001177286 0.0047822662363979146 -0.002687122436162457 0.007405389390412661 0.020819790250705364 -0.006009011469880043
0.9731543624161073 -0.030250784958344896 -0.011912709070263046 -0.048588860846426746 0.0019799349978541526 0.006877877718470209 -0.0029180077227619035 0.005320873782235842 0.01657854401705309 -0.005936796452581406
0.9798657718120806 -0.02339426035553827 -0.005819664532687788 -0.040968856178388746 0.0029478779280247124 0.009806667775362127 -0.003910911919312703 0.003496466918292749 0.01253923226992049 -0.005546298433334991
0.9865771812080537 -0.014245981217333193 0.0045656239556552455 -0.03305758639032163 0.003789023089933855 0.013319356778939799 -0.00574131059907209 0.00213776054234012 0.009735754087376033 -0.005460233002695792
0.9932885906040269 -0.0035045553771174244 0.01904585899371619 -0.02605496974795104 0.004430876084231798 0.017023483271137507 -0.008161731102673913 0.0013593962211672869 0.00897870536523615 -0.006259912922901576
1.0 0.008482358270661164 0.036095211347353946 -0.019130494806031614 0.004820289101239664 0.02066032191204773 -0.011019743709568403 0.0012824534460743804 0.010134151483458809 -0.007569244591310049


==> ref3dNi/WalkAnklePower.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.011934664932851254 0.050128835829149836 -0.02625950596344733 0.0013001967172933866 0.011990301973384692 -0.00938990853879792 -0.005400806499743806 0.017519840916991835 -0.028321453916479448
0.006711409395973154 0.023925101777618 0.07473206685468073 -0.026881863299444735 0.0021389617607203673 0.01247737443925259 -0.008199450917811857 -0.008960694371159943 0.021088879326699277 -0.039010268069019166
0.013422818791946308 0.03191961625251534 0.09060044343499352 -0.02676121092996283 0.0037926692714532165 0.014993261921914353 -0.007407923379007921 -0.011840988673743698 0.02430642918204024 -0.047988406529527634
0.020134228187919462 0.03342340095872345 0.09337912392481648 -0.026532322007369595 0.006602668276077293 0.021155267373413455 -0.007949930821258867 -0.013439201400651734 0.027015668229338645 -0.05389407103064211
0.026845637583892617 0.026564931717733248 0.08130784128270174 -0.028177977847235254 0.010550245462355383 0.029907218807962842 -0.008806727883252076 -0.013090462446751067 0.029406119798360452 -0.05558704469186258
0.03355704697986577 0.012895592334151924 0.05846638727040342 -0.032675202602099565 0.014282777837616627 0.03873562965996095 -0.010170073984727692 -0.009849915285506673 0.031730645360509235 -0.051430475931522585
0.040268456375838924 -0.0011164978048961395 0.039500562751484974 -0.04173355836127725 0.01564355071673138 0.0464701165741962 -0.01518301514073344 -0.005576506099029342 0.034635284522793026 -0.04578829672085171
0.04697986577181208 -0.006117211172716048 0.041805942444336545 -0.05404036478976864 0.01420688131308171 0.05190844201762218 -0.02349467939145876 -0.0009951222907953875 0.0381012472160889 -0.04009149179767968
0.053691275167785234 0.0047364033200371644 0.07076785415299916 -0.06129504751292483 0.011259381296903608 0.053571222463836055 -0.031052459870028835 0.00310670170249182 0.0409738671092894 -0.034760463704305765
0.060402684563758385 0.03215869716517555 0.12301361745055076 -0.05869622312019967 0.008251434174084802 0.05170868909342377 -0.03520582074525416 0.005130669840121469 0.04039134905489469 -0.030130009374651753
0.06711409395973154 0.07389876108393559 0.19411503183566206 -0.046317509667790885 0.006202878259642798 0.046083242159669795 -0.033677485640384204 0.004975635286452109 0.03653504154465868 -0.026583770971754454
0.0738255033557047 0.12429695924308061 0.27484040429852163 -0.02624648581236043 0.005316390661445452 0.03734197904851383 -0.026709197725622927 0.002647149476978616 0.03146562215726161 -0.026171323203304377
0.08053691275167785 0.17450052897792445 0.3506669066377989 -0.0016658486819500218 0.00433898630355954 0.02831119992085314 -0.019633227313734063 -0.0018973060713709878 0.02860155465311093 -0.03239616679585291
0.087248322147651 0.2198556024778843 0.41564336852835815 0.02406783642741042 0.0025616509888490772 0.021419767024540785 -0.01629646504684263 -0.007817344237671523 0.02921095882510303 -0.04484564730044608
0.09395973154362416 0.2572380742551638 0.4658770438324248 0.04859910467790285 -2.8140704642381087e-05 0.01767393255475239 -0.017730213964037154 -0.014122400392931805 0.03128803650914971 -0.05953283729501332
0.10067114093959731 0.2851871279298631 0.4994849295020126 0.07088932635771361 -0.0031577324541079634 0.01594275458304291 -0.022258219491258835 -0.020012078381658735 0.03360034383031181 -0.07362450059362928
0.10738255033557047 0.30508073061109875 0.5199262338483588 0.09023522737383874 -0.006139661868685172 0.01512772366662254 -0.027407047403992885 -0.0247124422626033 0.03551373090761489 -0.0849386154328215
0.11409395973154363 0.31927409276998164 0.5310917181665846 0.10745646737337872 -0.008234016124164257 0.01506548745688468 -0.031533519705213196 -0.027742825163334105 0.03675155775280152 -0.09223720807946974
0.12080536912751677 0.3292778159653889 0.535845919596388 0.12270971233438971 -0.009210464774323447 0.01573915166652348 -0.034160081215170376 -0.02918622838339756 0.037403235559633985 -0.0957756923264291
0.12751677852348994 0.3366985250815355 0.5378317586259467 0.13556529153712443 -0.00903122899892535 0.017222349509106102 -0.035284807506956804 -0.029387894120142564 0.037710545946343835 -0.09648633418662896
0.1342281879194631 0.34259688044345205 0.5393698870606979 0.14582387382620624 -0.007845195299704639 0.019606356240902262 -0.03529674684031154 -0.028727232273539852 0.03773906483460118 -0.09519352938168088
0.14093959731543623 0.34747454748322154 0.5416895475673196 0.1532595473991235 -0.005966690791927168 0.022472787582191435 -0.034406169166045775 -0.027594728050732154 0.037719592885565506 -0.09290904898702981
0.1476510067114094 0.3515204441566362 0.5448531184296208 0.15818776988365152 -0.003741353494109465 0.025276284448072468 -0.0327589914362914 -0.026353969014541824 0.037801135648631544 -0.09050907367771518
0.15436241610738255 0.3544612121096565 0.547873944602478 0.161048479616835 -0.0014561587871285446 0.027605026602543912 -0.030517344176801003 -0.02525015955074853 0.037998454695522536 -0.08849877379701959
0.1610738255033557 0.3556892076058014 0.5495567268828455 0.16182168832875735 0.0004600228909692692 0.029167608982114287 -0.02824756320017575 -0.024402804907113003 0.03832297744972977 -0.08712858726395578
0.16778523489932887 0.35463280678767506 0.5489655959284521 0.1603000176468981 0.0018445867040221327 0.030129306130603543 -0.02644013272255928 -0.023841561306632363 0.03872503335884649 -0.08640815597211121
0.174496644295302 0.35110531253813326 0.5459353686420758 0.15627525643419077 0.0025520840522596927 0.03065236695671751 -0.025548198852198126 -0.02354811622667189 0.039105136220289154 -0.08620136867363293
0.18120805369127516 0.3452172022699542 0.5409813120718938 0.1494530924680147 0.002411225129031837 0.030705585706769855 -0.02588313544870618 -0.023453500174811265 0.03930066431422005 -0.08620766466384258
0.18791946308724833 0.33740358473431675 0.5347859402570079 0.14002122921162563 0.0015665134444352831 0.03049563893278309 -0.027362612043912524 -0.02342261726563176 0.03924510588522928 -0.0860903404164928
0.19463087248322147 0.3282595975579413 0.5282234908227221 0.12829570429316053 0.00023019351738110647 0.03019362277800281 -0.029733235743240598 -0.023376800561606133 0.03887448798322232 -0.08562808910643459
0.20134228187919462 0.31835458906670794 0.5219830177634814 0.11472616036993441 -0.0013454130836892066 0.029584585117296485 -0.0322754112846749 -0.023241213741167038 0.03818840743097281 -0.08467083491330687
0.2080536912751678 0.3082852071283738 0.5165448592691426 0.10002555498760501 -0.002833594310259718 0.02896268172370427 -0.034629870344223705 -0.02297097780611755 0.037240322735013265 -0.08318227834724837
0.21476510067114093 0.2986124578501304 0.5120831023850813 0.08514181331517953 -0.004020730412901156 0.028515133742725907 -0.03655659456852822 -0.022570770241973785 0.03621908467539114 -0.0813606251593387
0.22147651006711408 0.2897153991852018 0.5086745847395753 0.07075621363082835 -0.004907559089518281 0.028335149899164434 -0.038150268078200995 -0.02209442531641729 0.035329681920745336 -0.07951853255357991
0.22818791946308725 0.28175755095956506 0.5059749475452312 0.05754015437389895 -0.005563209852077205 0.028331608605129913 -0.039458028309284326 -0.021605374489000496 0.03467418705812957 -0.07788493603613056
0.2348993288590604 0.2750133668388434 0.5036871268086182 0.046339606869068684 -0.0060865722950485274 0.02817081048397667 -0.04034395507407372 -0.021144104865726886 0.034372010992827606 -0.07666022072428137
0.24161073825503354 0.2697204264618114 0.5017703291009896 0.037670523822633084 -0.006610519955623022 0.027619742132131503 -0.040840782043377544 -0.02077833657716317 0.03445921513505383 -0.07601588828938018
0.2483221476510067 0.26615978739308893 0.500308808825715 0.03201076596046287 -0.007303694503902458 0.026573605783161935 -0.04118099479096685 -0.020530149344309172 0.034830774073428813 -0.07589107276204715
0.2550335570469799 0.2645741574536859 0.49958454809901215 0.02956376680835965 -0.008187877261435743 0.025180620166264628 -0.041556374689136116 -0.020433677579512182 0.035393286673075314 -0.07626064183209967
0.26174496644295303 0.26531139321703895 0.5003405544311377 0.030282232002940168 -0.009169346845124523 0.023641176697813245 -0.041979870388062286 -0.020502750158615548 0.036072027867268916 -0.07707752818450002
0.2684563758389262 0.2685635657718121 0.5033192158151355 0.03380791572848876 -0.010205260851994002 0.022014135419247315 -0.04242465712323532 -0.02071357170798423 0.03680899681233002 -0.07823614022829849
0.2751677852348993 0.2740910289877699 0.5086290903908495 0.039552967584690235 -0.011171182350668371 0.020535910727064496 -0.04287827542840124 -0.02103178140159047 0.03760744638402154 -0.07967100918720248
0.28187919463087246 0.2814342511064119 0.5160618971840156 0.04680660502880815 -0.0119859796945248 0.019347173823610828 -0.04331913321266043 -0.02145171721042031 0.03856153343676756 -0.08146496785760818
0.2885906040268456 0.28985325592656297 0.5245473235009228 0.055159188352203126 -0.012553357881156479 0.0185171221351354 -0.04362383789744836 -0.02196999634746397 0.03977837613551176 -0.08371836883043969
0.2953020134228188 0.29834970617837886 0.532652644911104 0.06404676744565377 -0.012815334263448204 0.018173317968535205 -0.04380398649543161 -0.02260845496271217 0.04138291645223362 -0.08659982637765797
0.30201342281879195 0.3058934555407955 0.5387411543528435 0.0730457567287475 -0.012811362171655525 0.01819571253819926 -0.04381843688151031 -0.02340920178365562 0.04342605458943878 -0.09024445815675002
0.3087248322147651 0.31201158783973065 0.5420957109171337 0.08192746476232762 -0.012649244520745955 0.018411810977072104 -0.04371030001856401 -0.02442867399435688 0.04595989176209527 -0.09481723975080902
0.31543624161073824 0.3164969405518887 0.5426805029117013 0.0903133781920761 -0.01242882842001814 0.01877355588395123 -0.04363121272398751 -0.025713968333979417 0.04903496053991584 -0.10046289720787467
0.3221476510067114 0.3197475318564537 0.5418297119070715 0.09766535180583591 -0.012250130887994844 0.019185528605585443 -0.04368579038157513 -0.02729976961106784 0.0527038748874029 -0.10730341410953857
0.32885906040268453 0.3225011692234733 0.5413908201004065 0.10361151834654014 -0.01220385673694879 0.019497499829610337 -0.04390521330350791 -0.029212334542523446 0.05698422643792768 -0.11540889552297458
0.33557046979865773 0.3258104731883354 0.5435296755674663 0.10809127080920441 -0.012386865249183275 0.01962081163402895 -0.0443945421323955 -0.031447520689435945 0.06186751817693473 -0.12476255955580662
0.3422818791946309 0.33039184252523723 0.5492891326721892 0.11149455237828537 -0.012781503276277124 0.019488347107484934 -0.045051353660039185 -0.033989704451975924 0.06732417517560559 -0.13530358407955745
0.348993288590604 0.3368816276260468 0.5590684984365706 0.11469475681552302 -0.013332516878821336 0.019109530902652896 -0.04577456466029557 -0.036793947561238334 0.07324659343656001 -0.14683448855903666
0.35570469798657717 0.34517197310236275 0.5724075732860642 0.1179363729186613 -0.013974697879349919 0.018674597795678455 -0.046623993554378296 -0.03983463742618207 0.07957574957086469 -0.15924502442322883
0.3624161073825503 0.3544612532467134 0.5881616100286827 0.12076089646474411 -0.014672327604691048 0.018305980322197817 -0.04765063553157991 -0.04309573577456025 0.08626756171771899 -0.17245903326683948
0.36912751677852346 0.3641527044048481 0.6057736063072752 0.12253180250242096 -0.015357845718167958 0.018012118988248532 -0.04872781042458445 -0.04653563650690041 0.09323249104009537 -0.18630376405389618
0.37583892617449666 0.3744824379408178 0.624323013425522 0.12464186245611364 -0.015929865634056246 0.01787775664177752 -0.049737487909890014 -0.050168799654305395 0.10046908860329073 -0.20080668791190154
0.3825503355704698 0.38468064639053756 0.6434341593599693 0.12592713342110584 -0.016364158878321867 0.01794122776672612 -0.05066954552336986 -0.05401828942067455 0.10802267531907858 -0.21605925416042768
0.38926174496644295 0.3947376569525487 0.663020538164566 0.1264547757405315 -0.016632251893505184 0.018333790816503184 -0.05159829460351355 -0.0581070743302364 0.11594251122703 -0.2321566598875028
0.3959731543624161 0.40495303762147034 0.6838238017135903 0.12608227352935047 -0.016705143296920768 0.01918913976880698 -0.05259942636264851 -0.062441787276620545 0.12428691319125403 -0.24917048774449513
0.40268456375838924 0.41576531697551167 0.7069717579203905 0.12455887603063281 -0.016547184290747675 0.020587060498497303 -0.053681429079992654 -0.06703784806600911 0.13311241820419245 -0.2671881143362107
0.4093959731543624 0.4266126832453268 0.7325571914779787 0.12066817501267485 -0.01616950681819788 0.02240158966137103 -0.054740603297766796 -0.07186068960831717 0.14239237822721335 -0.2861137574438477
0.4161073825503356 0.4384152103709857 0.762586594376126 0.1142438263658454 -0.015549205649303488 0.024582012739867813 -0.05568042403847479 -0.0767912045137924 0.15189392133793542 -0.30547633036552024
0.4228187919463087 0.4511826200427923 0.7964051851132468 0.1059600549723379 -0.014695582547081087 0.027022415775788386 -0.05641358086995056 -0.08170560670977306 0.16138658816743026 -0.32479780158697635
0.42953020134228187 0.4635307331953497 0.8328829936551664 0.09417847273553304 -0.013612533852821011 0.029680279774652568 -0.05690534748029459 -0.08634139805357628 0.17036802184852112 -0.34305081795567366
0.436241610738255 0.4738137032173496 0.8699056181672375 0.07772178826746162 -0.012303011251314272 0.03257492276163117 -0.05718094526425971 -0.09037483847602337 0.17816330392167337 -0.35891298087372014
0.44295302013422816 0.47917021064897597 0.9041999718004707 0.0541404494974812 -0.010806094719741791 0.03563947548336095 -0.05725166492284453 -0.09341927346091577 0.18405548055909998 -0.37089402748093153
0.44966442953020136 0.4779952492008432 0.9333980717479122 0.0225924266537742 -0.009124400078804974 0.038893697834692945 -0.05714249799230289 -0.094817556103991 0.18673046114476877 -0.3763655733527508
0.4563758389261745 0.4664972336497864 0.9517469048716798 -0.018752437572106928 -0.0073305439223079515 0.042157181803135595 -0.0568182696477515 -0.09428133980525272 0.18588889160713795 -0.3744515712176434
0.46308724832214765 0.4399638766713076 0.9542459946542521 -0.07431824131163683 -0.005615843586762016 0.04512285457130341 -0.056354541744827444 -0.09117349558371861 0.18053860504481145 -0.3628855962122487
0.4697986577181208 0.39323103797381975 0.9344514345368921 -0.14798935858925255 -0.004188164298819121 0.04743283442148875 -0.055809163019126994 -0.08522858423827233 0.17050092167455094 -0.3409580901510956
0.47651006711409394 0.32263614330675566 0.8890074110805013 -0.24373512446698992 -0.0033395851994536523 0.04896710476433577 -0.05564627516324308 -0.07576062297321268 0.1551150272464221 -0.3066362731928475
0.4832214765100671 0.22316986419809745 0.8135629668766491 -0.36722323848045413 -0.0033962576171487685 0.049435499599826634 -0.05622801483412417 -0.06278769981431893 0.13543697136160004 -0.2610123709902379
0.4899328859060403 0.08999329037703153 0.7049027976610546 -0.5249162169069915 -0.004739244846871696 0.04851983284866293 -0.05799832254240632 -0.04593854246620296 0.11379304353503936 -0.20567012846744528
0.4966442953020134 -0.07965397844188545 0.5626146673757081 -0.7219226242594791 -0.007544851035262647 0.046156687528223904 -0.061246389598749194 -0.025205694816695882 0.09924492354218563 -0.1496563131755774
0.5033557046979865 -0.28888356830217954 0.3885172400208582 -0.9662843766252173 -0.01187134753863498 0.042433249437423784 -0.06617594451469375 -0.0005434499971175491 0.11630650147550445 -0.11739340146973953
0.5100671140939598 -0.5348371157317652 0.1871279086375145 -1.256802140101045 -0.01742365307049614 0.03780084835016779 -0.07264815449116008 0.02772429346369059 0.1865304493394035 -0.1310818624120223
0.5167785234899329 -0.8145816728288866 -0.03823036833266569 -1.5909329773251075 -0.023925814043901487 0.03281930966067628 -0.08067093774847925 0.05880177467579999 0.2932084074318152 -0.17560485808021523
0.5234899328859061 -1.1221330680721333 -0.28235442337112426 -1.9619117127731425 -0.030625665649259528 0.0285473317324642 -0.08979866303098326 0.09200870681478047 0.41972259883341334 -0.23570518520385242
0.5302013422818792 -1.4443459796550004 -0.5380942313550191 -2.3505977279549817 -0.03670965084927896 0.025930889607125265 -0.09935019130568319 0.12592962579788802 0.5547239024935232 -0.30286465089774717
0.5369127516778524 -1.76548513470991 -0.7963250312457171 -2.734645238174103 -0.04130154135678342 0.02558324086485715 -0.10818632357842399 0.15876164132192708 0.6886620942262134 -0.3711388115823593
0.5436241610738255 -2.065684260730072 -1.0459537532142282 -3.0854147682459154 -0.043735933551425486 0.027740791525471993 -0.11521265862832297 0.18841590382100523 0.8122610907212264 -0.4354292830792159
0.5503355704697986 -2.3188090137877864 -1.2681232065726484 -3.3694948210029243 -0.04355929899044042 0.03253865510333598 -0.11965725308421682 0.21212706083625685 0.9136323108278119 -0.4893781891552982
0.5570469798657718 -2.5017387933245057 -1.4393953780179205 -3.564082208631091 -0.04115858161918715 0.03943539132330031 -0.12175255456167461 0.22773536346098788 0.9830887752885442 -0.5276180483665684
0.5637583892617449 -2.594435199165236 -1.5359725689913906 -3.6528978293390817 -0.03729384529363522 0.04690463435752948 -0.12149232494479992 0.23269966562135452 1.0096527083972817 -0.5442533771545726
0.5704697986577181 -2.5829201648427516 -1.5322132367574277 -3.6336270929280756 -0.03270049341835655 0.05295402469070195 -0.11835501152741504 0.22642437635146034 0.9906422659226464 -0.5377935132197258
0.5771812080536912 -2.461332752781628 -1.4147836525139599 -3.5078818530492963 -0.028384210392183414 0.054861286624430225 -0.11162970740879706 0.2088817324516653 0.9255941361395915 -0.5078306712362609
0.5838926174496644 -2.2413091174371846 -1.192759642815655 -3.2898585920587142 -0.024364591045442086 0.05125510602619206 -0.09998428811707623 0.18218990414053188 0.8228591297454879 -0.4584793214644241
0.5906040268456376 -1.945126804251483 -0.896488286733466 -2.9937653217695 -0.02011684129323174 0.04354876181617982 -0.0837824444026433 0.14881391010172593 0.6917002120812632 -0.3940723918778113
0.5973154362416108 -1.6026015440769024 -0.5738022260259663 -2.6314008621278386 -0.015324678669965059 0.03412401686351182 -0.06477337420344194 0.11247850953725265 0.5468013331129562 -0.3218443140384509
0.6040268456375839 -1.2478077024664427 -0.27163764564916526 -2.22397775928372 -0.009805827620487826 0.02625370578388954 -0.04586536102486519 0.07719328412801298 0.4037819636332638 -0.24939539537723787
0.610738255033557 -0.9136397968931588 -0.030776925235083796 -1.7965026685512338 -0.0038448661255025295 0.023724240057347242 -0.0314139723083523 0.04655240536086556 0.27660023167012915 -0.18349542094839805
0.6174496644295302 -0.622964567834184 0.13015222224119494 -1.376081357909563 0.0012553150102127162 0.028629316366709203 -0.02611868634628377 0.022925006954124184 0.1744373153331315 -0.12858730142488312
0.6241610738255033 -0.38833848610409843 0.21536709137860427 -0.9920440635868011 0.004304559632678195 0.03760440435725566 -0.02899528509189927 0.007562265244470729 0.10257966735451085 -0.08745513686556938
0.6308724832214765 -0.21500915244225519 0.23911851341259102 -0.6691368182971014 0.004873496865161348 0.04654566878523069 -0.03679867505490799 -0.0004939676847150966 0.058752327883889746 -0.059740263253319936
0.6375838926174496 -0.0984517265816323 0.2247883231407139 -0.4216917763039785 0.0034492505571814876 0.053440876452883465 -0.046542375338520486 -0.002773843004179239 0.03693799751793796 -0.04248568352629643
0.6442953020134228 -0.032048093095583485 0.19121650869685525 -0.2553126948880222 0.0011034420219575977 0.05803661380589107 -0.05582972976197587 -0.0012234311082265819 0.02765089003834445 -0.030097752254797612
0.6510067114093959 -0.004502806734927104 0.15428228739541505 -0.1632879008652693 -0.0006992212987806896 0.060416937375121924 -0.0618153799726833 0.0015362271738712388 0.02513663795443578 -0.022064183606693304
0.6577181208053691 -0.0024658940133049094 0.12267530991643585 -0.12760709794304567 -0.0016190028312198703 0.060882877245007024 -0.06412088290744676 0.004267257660371917 0.02658520273712688 -0.018050687416383045
0.6644295302013423 -0.014418052225274574 0.09584719578374193 -0.12468330023429108 -0.001871823909546921 0.05856091991465391 -0.06230456773374775 0.006370933495888464 0.02935950679036437 -0.016617639798587443
0.6711409395973155 -0.031239775777640214 0.07146722108015055 -0.13394677263543098 -0.0011900039418364292 0.05465986093725115 -0.05703986882092401 0.0073690276613014435 0.03133319799088421 -0.016595142668281323
0.6778523489932886 -0.046651698020869124 0.05313707864870223 -0.14644047469044047 0.0002799753827168662 0.04964999348474374 -0.04909004271931001 0.007369319669529256 0.031193018317622875 -0.016454378978564367
0.6845637583892618 -0.05643009955728268 0.04341929681612499 -0.15627949593069035 0.0015534325885531665 0.04364433635296797 -0.04053747117586164 0.006778147379695407 0.029320556776026928 -0.01576426201663611
0.6912751677852349 -0.05935717781364751 0.03988901177734658 -0.1586033674046416 0.0022536627632911434 0.03710306784903739 -0.03259574232245511 0.0058331843133570885 0.02616925044299785 -0.014502881816283671
0.697986577181208 -0.05715070368707362 0.03811228067004549 -0.15241368804419272 0.0023358115697054544 0.03065763194204251 -0.025986008802631605 0.004805854782189703 0.02249821594311904 -0.012886506378739632
0.7046979865771812 -0.05132967191875586 0.03678220694658164 -0.13944155078409337 0.0018706136832003727 0.024920439396501497 -0.021179212030100755 0.0038924536371447225 0.01912118760840021 -0.011336280334110764
0.7114093959731543 -0.043892073801528084 0.03469624841001365 -0.12248039601306981 0.0014228056064318603 0.02050992710494925 -0.017664315892085534 0.0031886339801346724 0.016386895720069575 -0.01000962775980023
0.7181208053691275 -0.036541936759124184 0.030722194640678095 -0.10380606815892646 0.0013664488015336406 0.016545405029845712 -0.01381250742677843 0.0026887885781842354 0.014321649273766114 -0.008944072117397643
0.7248322147651006 -0.03104009603494368 0.024971012554249623 -0.08705120462413699 0.0013912855756748872 0.014520164088472199 -0.011737592937122425 0.0024072153503187583 0.012961889328920968 -0.008147458628283453
0.7315436241610738 -0.027288469721254642 0.018604283800592418 -0.0731812232431017 0.0015525174426852593 0.013365586656416992 -0.010260551771046473 0.0022228752097917114 0.011904640937594831 -0.007458890518011409
0.7382550335570469 -0.02507056198388705 0.011990788466561323 -0.062131912434335426 0.0017393933545548832 0.012743068848566214 -0.009264282139456449 0.002106975900446524 0.011079764337848644 -0.006865812536955597
0.7449664429530202 -0.024190060584197703 0.005089726557603633 -0.05346984772599904 0.0017879537526407452 0.012310424314239196 -0.008734516808957706 0.00202035578764657 0.010371170298098555 -0.006330458722805414
0.7516778523489933 -0.023750839937323215 -0.000590654908314777 -0.04691102496633165 0.0016397336338241173 0.011694864599280493 -0.008415397331632258 0.0019427005456902758 0.009738720856189846 -0.005853319764809293
0.7583892617449665 -0.02352135178490209 -0.0051148322010422 -0.041927871368761985 0.0012037216667918342 0.010721483594762642 -0.008314040261178973 0.0018444673118448052 0.009088771976399434 -0.005399837352709823
0.7651006711409396 -0.023135378216484554 -0.008037720726312652 -0.038233035706656454 0.0005040858024012695 0.009427946802785143 -0.008419775197982603 0.0017171531429918464 0.008384278858170523 -0.00494997257218683
0.7718120805369127 -0.02237787607590546 -0.009601589147428409 -0.03515416300438251 -0.00033919907937267677 0.008067430659728508 -0.008745828818473862 0.0015473448633312997 0.007571361906468047 -0.0044766721798054476
0.7785234899328859 -0.02133122605468968 -0.010315429804571074 -0.03234702230480829 -0.001174611056657052 0.0069325487203143145 -0.009281770833628418 0.0013267182727411389 0.006647281579879747 -0.0039938450343974695
0.785234899328859 -0.020045358147567804 -0.010338775452237506 -0.029751940842898103 -0.0019262627391348644 0.006206987718027761 -0.01005951319629749 0.0010762946020439284 0.0057050424470915795 -0.003552453243003723
0.7919463087248322 -0.018573993074546546 -0.009731522080521209 -0.027416464068571886 -0.002576697160951529 0.005972090499135637 -0.011125484821038695 0.0008311713004049025 0.0047405512474916695 -0.003078208646681864
0.7986577181208053 -0.016976136878022914 -0.008585083052358456 -0.02536719070368737 -0.003066375762296798 0.005961978089308678 -0.012094729613902275 0.000590249185062954 0.003780308841170813 -0.0025998104710449055
0.8053691275167785 -0.015346840346892513 -0.007085312897990947 -0.02360836779579408 -0.0032957526402708714 0.0057218826327938965 -0.01231338791333564 0.00034332910264019107 0.002923637507632285 -0.002236979302351903
0.8120805369127516 -0.013663945688203727 -0.005246308218318566 -0.022081583158088888 -0.0033519692949039895 0.005265743716515118 -0.011969682306323098 7.173431704476142e-05 0.0023013032033184686 -0.0021578345692289456
0.8187919463087248 -0.011945318534610895 -0.003119658384856802 -0.02077097868436499 -0.003336275469591064 0.005170250544134208 -0.011842801483316335 -0.00023037649822508181 0.0020831910208179215 -0.002543944017268085
0.825503355704698 -0.010038264094983082 -0.0008740606245941258 -0.019202467565372038 -0.0030140327295426327 0.004701113670421128 -0.010729179129506394 -0.0005721004052360098 0.002332122046008454 -0.003476322856480474
0.8322147651006712 -0.007853238340695535 0.001499893016675238 -0.017206369698066305 -0.0023599395814496373 0.004915266720315337 -0.00963514588321461 -0.0009513681480808708 0.0029234522261594497 -0.004826188522321191
0.8389261744966443 -0.005500412499828889 0.00424427674497817 -0.015245101744635947 -0.001659109428761717 0.004524886945288711 -0.007843105802812144 -0.0013471928530423211 0.003710764340784021 -0.0064051500468686635
0.8456375838926175 -0.003065784703716095 0.007208523028980145 -0.013340092436412335 -0.0008346485936823738 0.005115448145470357 -0.006784745332835104 -0.0017212607579455317 0.004560722020539204 -0.008003243536430267
0.8523489932885906 -0.0005061222784597043 0.010403933780457356 -0.011416178337376764 -1.5022909347344343e-05 0.006010648434173921 -0.006040694252868611 -0.0020314797014532146 0.005332440089665944 -0.009395399492572372
0.8590604026845637 0.002169677786173248 0.01332885467491747 -0.008989499102570974 0.0006724779657294642 0.0073392001299253645 -0.005994244198466437 -0.0022269455812857063 0.005917118109621915 -0.010371009272193327
0.8657718120805369 0.004468109128711798 0.01607435938328077 -0.007138141125857174 0.0008844064006408966 0.007822281266415227 -0.006053468465133434 -0.0022703523563425585 0.006207997716694704 -0.010748702429379822
0.87248322147651 0.006217171524090911 0.018218577138623855 -0.005784234090442032 0.0006050721640077893 0.007559068273410912 -0.006348923945395334 -0.002140198554190471 0.0060788330197217525 -0.010359230128102694
0.8791946308724832 0.007196833011550411 0.019373142468752283 -0.00497947644565146 -7.073840309785247e-05 0.006874599935137538 -0.0070160767413332435 -0.0018440196150507522 0.005601727661730039 -0.009289766891831544
0.8859060402684563 0.00729860065485745 0.019182976688322324 -0.0045857753786074235 -0.0008783255246164387 0.00604677576439179 -0.007803426813624668 -0.001420805416757723 0.0048910564413072385 -0.007732667274822684
0.8926174496644295 0.006614106805023851 0.018065022907122627 -0.004836809297074923 -0.001433370182495589 0.005232696870997731 -0.008099437235988908 -0.0008918051996562476 0.0040850520465751505 -0.005868662445887645
0.8993288590604027 0.005249515626527268 0.015950738642753263 -0.005451707389698726 -0.0016619724466545556 0.004585563605934482 -0.007909508499243594 -0.0003309584799708244 0.0034489764565535253 -0.004110893416495174
0.9060402684563759 0.003467519567646154 0.012920092006499666 -0.005985052871207357 -0.0016436119365311425 0.004155845618036464 -0.0074430694910987485 0.00015566474665167207 0.0032850967331798236 -0.0029737672398764793
0.912751677852349 0.0019622161164164664 0.009776734599737073 -0.005852302366904141 -0.0016602952572721723 0.004029252466071066 -0.007349842980615411 0.00046394221353258583 0.003468856996039562 -0.00254097256897439
0.9194630872483222 0.0011585613366479279 0.007302884003398501 -0.004985761330102645 -0.002154547195572731 0.004433327360538459 -0.00874242175168392 0.0004773247598899002 0.0034400777846002296 -0.0024854282648204295
0.9261744966442953 0.0014412990532727394 0.007623485542322747 -0.004740887435777268 -0.003316094135191147 0.006029847532661243 -0.012662035803043536 0.00017076883521059146 0.0030484623886891495 -0.0027069247182679662
0.9328859060402684 0.0026778059725092204 0.01241016997673085 -0.007054558031712408 -0.0047419685858586845 0.008667856304926516 -0.018151793476643887 -0.00028763096535340305 0.0030237989082197154 -0.003599060838926522
0.9395973154362416 0.0040727732182596075 0.01806248326338813 -0.009916936826868915 -0.005684198801468466 0.01038433169002722 -0.02175272929296415 -0.000740140649574396 0.0034427718909929347 -0.004923053190141727
0.9463087248322147 0.005002858566843279 0.02262534517461069 -0.01261962804092413 -0.005629125821669948 0.010655577171707209 -0.021913828815047103 -0.0009577033313303177 0.0037762101444482137 -0.005691616807108849
0.9530201342281879 0.004147513783896361 0.023716644979728745 -0.01542161741193602 -0.00458187891716346 0.009659564693076352 -0.01882332252740327 -0.0006928575591006153 0.003490318037671714 -0.004876033155872945
0.959731543624161 0.0013571070894714205 0.02124809999636661 -0.01853388581742377 -0.0029269571879483075 0.0089421126837508 -0.014796027059647414 -0.00011760692678823121 0.0032182051561423113 -0.003453419009718774
0.9664429530201342 -0.0028629277091519276 0.017138368369139317 -0.02286422378744317 -0.0016198085340548495 0.00916076546399252 -0.012400382532102218 0.0006071157377743369 0.004787588499495116 -0.0035733570239464417
0.9731543624161073 -0.007517594582358973 0.0116617609020662 -0.026696950066784145 -0.0007755191184602595 0.008889267977014118 -0.010440306213934637 0.0011852477722972612 0.00802601894366924 -0.005655523399074717
0.9798657718120806 -0.009268402610537194 0.006834362368491742 -0.025371167589566132 -0.00019309062904098828 0.008780015696046488 -0.009166196954128463 0.0009430082987276067 0.010475108323709535 -0.00858909172625432
0.9865771812080537 -0.006516629760103167 0.010059591048905601 -0.023092850569111936 0.00028929390177824267 0.009250806051685816 -0.008672218248129332 -0.00023107380849818527 0.012289753492295084 -0.012751901109291454
0.9932885906040269 0.0007324623678101965 0.025781101646291115 -0.024316176910670725 0.0008460487345851146 0.010365372388867911 -0.00867327491969768 -0.0023418595434797533 0.014498546187064382 -0.019182265274023887
1.0 0.012361549675826455 0.0514771247376391 -0.026754025385986188 0.0013735479695661135 0.011682252268207653 -0.008935156329075425 -0.005353530240260334 0.01784397825883994 -0.028551038739360608


==> ref3dNi/WalkFootProgressAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -95.8537946280991 -49.34224748150367 -142.3653417746945 -10.080687037469035 28.201886167531605 -48.36326024246967 -15.276210069421486 19.335408725747016 -49.88782886458999
0.006711409395973154 -94.58648831743292 -48.7925603343691 -140.38041630049673 -9.857173663287277 28.420419860785486 -48.13476718736004 -15.217039033160466 19.496536200261808 -49.930614266582744
0.013422818791946308 -93.2998394031837 -48.24590352506327 -138.35377528130414 -9.682678218966393 28.577597051748292 -47.94295348968108 -15.121181927931369 19.706503589584692 -49.948867445447426
0.020134228187919462 -92.02014681346716 -47.70985838647803 -136.3304352404563 -9.571637573896624 28.65948323246885 -47.8027583802621 -14.990887198046202 19.95925253084276 -49.941026926935166
0.026845637583892617 -90.78145041183656 -47.19973634894288 -134.36316447473024 -9.543270820749761 28.646927870853723 -47.733469512353246 -14.829336886262404 20.247625212140036 -49.90629898466484
0.03355704697986577 -89.6276915330856 -46.7344375922969 -132.5209454738743 -9.607461530319195 28.537898800024646 -47.75282186066303 -14.646040582478784 20.555774500203725 -49.84785566516129
0.040268456375838924 -88.56786397609415 -46.30243355774468 -130.8332943944436 -9.742770206141191 28.36885056430624 -47.85439097658862 -14.455549220776787 20.862472300745736 -49.77357074229931
0.04697986577181208 -87.6118205640911 -45.90990328156281 -129.3137378466194 -9.918662034821697 28.171240326688906 -48.008564396332304 -14.272800070489776 21.149443625734488 -49.695043766714036
0.053691275167785234 -86.77167179128075 -45.564854025009765 -127.97848955755174 -10.099460988553036 27.983319730896483 -48.18224170800255 -14.10946046173249 21.401429387818098 -49.620350311283076
0.060402684563758385 -86.04239631427147 -45.26044257849855 -126.82435005004439 -10.244148520148077 27.84695011699277 -48.33524715728892 -13.976764278962229 21.60408239385039 -49.55761095177485
0.06711409395973154 -85.40760366492867 -44.97975092313217 -125.83545640672517 -10.334303945808681 27.769714255205937 -48.438322146823296 -13.875150902880232 21.753788648071076 -49.50409045383154
0.0738255033557047 -84.8694359531865 -44.73556938793942 -125.00330251843357 -10.355905247540631 27.759684501215148 -48.471494996296414 -13.806417521768534 21.851494637533246 -49.46432968107031
0.08053691275167785 -84.42054047506782 -44.53001246964813 -124.31106848048752 -10.308955360107033 27.816389331033058 -48.43430005124713 -13.76918001620583 21.901082929790995 -49.439442962202655
0.087248322147651 -84.04676303316884 -44.356259537247304 -123.73726652909039 -10.210453917338745 27.919163628271995 -48.34007146294949 -13.755508776908028 21.91337264931463 -49.42439020313069
0.09395973154362416 -83.73391620444839 -44.20588750185227 -123.26194490704452 -10.077088932451833 28.048295897659944 -48.20247376256361 -13.758326345453446 21.898370210029768 -49.41502290093666
0.10067114093959731 -83.4727407357591 -44.0775354561007 -122.86794601541752 -9.922401130536452 28.192940862289355 -48.037743123362254 -13.773576233507118 21.863977293096827 -49.411129760111066
0.10738255033557047 -83.25680936130672 -43.971611017865655 -122.54200770474779 -9.75900613309948 28.343510963072557 -47.86152322927151 -13.797122592467684 21.817887473901013 -49.412132658836384
0.11409395973154363 -83.07655883853793 -43.883993464885336 -122.26912421219053 -9.598373047969384 28.489471943044386 -47.68621803898315 -13.824980804408188 21.7663801961618 -49.416341804978174
0.12080536912751677 -82.9235196308724 -43.80999400727806 -122.03704525446676 -9.446230392614398 28.62651140485424 -47.51897219008303 -13.855071319408992 21.713322517740004 -49.42346515655799
0.12751677852348994 -82.79127580425975 -43.746538918353615 -121.83601269016589 -9.305155499168146 28.753656523475613 -47.3639675218119 -13.885672773318829 21.661806033651743 -49.433151580289405
0.1342281879194631 -82.67555459398756 -43.6923993880135 -121.65870979996161 -9.177096795356231 28.86879352866384 -47.2229871193763 -13.915213074110047 21.61375674373899 -49.44418289195909
0.14093959731543623 -82.57201060790953 -43.645532972395976 -121.49848824342308 -9.062488818219832 28.970986126154983 -47.09596376259465 -13.942479368947252 21.570254014852615 -49.45521275274712
0.1476510067114094 -82.47677889927346 -43.60396174983199 -121.34959604871491 -8.960099693022897 29.061277760517093 -46.98147714656289 -13.967240686909436 21.531284351302304 -49.46576572512117
0.15436241610738255 -82.38701128459715 -43.56638434565112 -121.20763822354317 -8.868683300624841 29.141037822251707 -46.878404423501394 -13.98935123572632 21.496373536214804 -49.47507600766744
0.1610738255033557 -82.30095890232398 -43.53224387607683 -121.06967392857113 -8.786622397092874 29.211918050498593 -46.785162844684336 -14.009050470659915 21.464517197834304 -49.482618139154134
0.16778523489932887 -82.21711395390753 -43.50091335149651 -120.93331455631855 -8.71174009084667 29.27665790888677 -46.700138090580104 -14.027469062506242 21.433778181252364 -49.48871630626485
0.174496644295302 -82.13439240806477 -43.47188077546805 -120.79690404066149 -8.642378798528743 29.33740522046219 -46.62216281751968 -14.046228073821336 21.401870627643635 -49.49432677528631
0.18120805369127516 -82.05198797770261 -43.44476702420311 -120.6592089312021 -8.577441533989681 29.3959022976782 -46.55078536565756 -14.066301074572076 21.36747710002696 -49.50007924917111
0.18791946308724833 -81.96929911254095 -43.41924815025164 -120.51935007483027 -8.515641028344623 29.45380508547415 -46.4850871421634 -14.088826462530358 21.32922371871794 -49.506876643778654
0.19463087248322147 -81.88570231987362 -43.39455106888945 -120.37685357085778 -8.456264919361852 29.51180475274507 -46.42433459146877 -14.114571501630701 21.286301183848586 -49.515444187109985
0.20134228187919462 -81.8008211686727 -43.370105800276306 -120.23153653706909 -8.399649453197348 29.569279433632325 -46.36857834002702 -14.144108322218369 21.238226385292958 -49.52644302972969
0.2080536912751678 -81.7146707720894 -43.34555258101684 -120.08378896316196 -8.345877216872543 29.625703201802565 -46.317457635547655 -14.177776884978352 21.184714511526757 -49.540268281483456
0.21476510067114093 -81.62739506212212 -43.32054097716941 -119.93424914707484 -8.295090823749783 29.68052576601619 -46.27070741351575 -14.215454270421256 21.125904394035935 -49.556812934878444
0.22147651006711408 -81.53928246158968 -43.2947121074567 -119.78385281572267 -8.247622449024123 29.73266238101108 -46.22790727905932 -14.256883086855897 21.062090717284402 -49.57585689099619
0.22818791946308725 -81.45067704392918 -43.26785695404658 -119.63349713381177 -8.203402506997195 29.781664090361964 -46.18846910435635 -14.30179667712352 20.993566114162377 -49.597159468409416
0.2348993288590604 -81.36174795468408 -43.23959227034665 -119.4839036390215 -8.162384510400052 29.827152995911582 -46.15192201671169 -14.349868190344731 20.9206705789015 -49.62040695959096
0.24161073825503354 -81.2724869390981 -43.209443733726786 -119.33553014446942 -8.124661002968692 29.868711172621865 -46.11803317855925 -14.400640775776536 20.843959534010715 -49.64524108556379
0.2483221476510067 -81.18285987991565 -43.1769302197211 -119.1887895401102 -8.090319975614284 29.906293122456375 -46.086933073684946 -14.453885364425782 20.763596953459007 -49.67136768231057
0.2550335570469799 -81.0927520272893 -43.14176679690589 -119.04373725767269 -8.05960885881288 29.93973173809762 -46.05894945572338 -14.509412444823488 20.6797586574098 -49.69858354705678
0.26174496644295303 -81.00200520272895 -43.10364684020765 -118.90036356525025 -8.033062852507355 29.96839964360465 -46.03452534861936 -14.566984648023883 20.592581593085008 -49.726550889132774
0.2684563758389262 -80.91047029369355 -43.062432651039074 -118.75850793634802 -8.01107686712408 29.992099914823513 -46.01425364907168 -14.626380679479176 20.50239043454267 -49.75515179350102
0.2751677852348993 -80.81801401214707 -43.018157682827976 -118.61787034146617 -7.993960804405684 30.01054203103317 -45.99846363984454 -14.687291274872017 20.409630348920437 -49.78421289866447
0.28187919463087246 -80.72423247129629 -42.97081898892322 -118.47764595366937 -7.981767970814381 30.023626410723907 -45.98716235235267 -14.749347643689616 20.314928944011307 -49.81362423139054
0.2885906040268456 -80.62874701591873 -42.920484154064546 -118.33700987777291 -7.974399838664096 30.03143570357262 -45.980235380900815 -14.812280654713232 20.218909389486384 -49.84347069891285
0.2953020134228188 -80.53093786815685 -42.86697307946685 -118.19490265684686 -7.971697740797401 30.034436855850323 -45.97783233744513 -14.875769183159067 20.122406552497885 -49.873944918816015
0.30201342281879195 -80.42974593432807 -42.80979405773459 -118.04969781092154 -7.973286733013281 30.03312641955028 -45.97969988557684 -14.93974301693107 20.025911630755182 -49.90539766461732
0.3087248322147651 -80.32427534666377 -42.74862180282351 -117.89992889050403 -7.9785986144659375 30.028086815393493 -45.98528404432537 -15.004416739082856 19.929575688335497 -49.93840916650121
0.31543624161073824 -80.21357502495978 -42.68299137223418 -117.74415867768539 -7.987069044419132 30.01996821218484 -45.9941063010231 -15.069880777774689 19.833613162149216 -49.97337471769859
0.3221476510067114 -80.09667348161297 -42.61241792864786 -117.58092903457808 -7.9982301347896465 30.009327567323236 -46.00578783690253 -15.136469948844905 19.737938792397024 -50.010878690086834
0.32885906040268453 -79.97266718758664 -42.536458664973104 -117.40887571020016 -8.011623587824193 29.9966497254178 -46.01989690106619 -15.204314682803005 19.642526558970165 -50.05115592457618
0.33557046979865773 -79.84165686671471 -42.4552316311547 -117.22808210227473 -8.026741591732625 29.98221739218429 -46.035700575649535 -15.273654257554492 19.546984465844183 -50.09429298095316
0.3422818791946309 -79.70368123162686 -42.36870036249644 -117.03866210075728 -8.04332037901961 29.966196268298155 -46.05283702633738 -15.344650055645058 19.45106098337779 -50.14036109466791
0.348993288590604 -79.55883136751899 -42.27676430461735 -116.84089843042062 -8.06156548820948 29.94825789321891 -46.07138886963787 -15.417733091279615 19.354185111716426 -50.189651294275656
0.35570469798657717 -79.40745940151986 -42.17957290367885 -116.63534589936086 -8.08148602231824 29.92839579331254 -46.091367837949015 -15.492808991302372 19.25619484808765 -50.241812830692396
0.3624161073825503 -79.24947991014479 -42.07696050226849 -116.42199931802108 -8.102972462298927 29.90679369899646 -46.11273862359432 -15.569756282429003 19.157192608808273 -50.29670517366628
0.36912751677852346 -79.08424890592931 -41.968340181705614 -116.20015763015302 -8.126409348501719 29.883124432661816 -46.13594312966525 -15.648412831357806 19.057315169147596 -50.354140831863205
0.37583892617449666 -78.91048603083927 -41.85292033770554 -115.96805172397299 -8.152074207095103 29.857207002147874 -46.16135541633808 -15.728032512968 18.95750482578668 -50.41356985172268
0.3825503355704698 -78.72701369182982 -41.73008792800168 -115.72393945565797 -8.180107262637833 29.829102780820897 -46.18931730609656 -15.807652775671828 18.85896239392433 -50.47426794526798
0.38926174496644295 -78.53239398053138 -41.59923530386497 -115.46555265719779 -8.210639484059431 29.798793799938377 -46.220072768057236 -15.88646770756019 18.762722809166736 -50.53565822428712
0.3959731543624161 -78.32503166703647 -41.459561229262235 -115.1905021048107 -8.244204368888324 29.765776403356362 -46.254185141133014 -15.9632310598282 18.670436177732636 -50.59689829738903
0.40268456375838924 -78.1035977355926 -41.310624079002366 -114.89657139218284 -8.281117597174003 29.729712891689957 -46.29194808603796 -16.03676218149427 18.58387308556622 -50.65739744855476
0.4093959731543624 -77.86692459925673 -41.15193932163528 -114.58190987687819 -8.32183760749627 29.690049631362122 -46.33372484635466 -16.10614760856259 18.504415717501335 -50.71671093462652
0.4161073825503356 -77.6133104484442 -40.98273081559522 -114.24389008129317 -8.366811951003937 29.646236831730448 -46.379860733738326 -16.169800594625343 18.434274656000007 -50.77387584525069
0.4228187919463087 -77.34090461894725 -40.801900986663334 -113.87990825123117 -8.416510965296052 29.597724528925287 -46.430746459517394 -16.226520789929694 18.3751909058553 -50.828232485714686
0.42953020134228187 -77.04850048532926 -40.60898692628517 -113.48801404437334 -8.471358322061265 29.54406403965133 -46.48678068377386 -16.275406501087414 18.329084529977397 -50.87989753215223
0.436241610738255 -76.73348027483497 -40.4020055667921 -113.06495498287785 -8.531818004872154 29.484682831289266 -46.54831884103358 -16.31494554632024 18.29807954663734 -50.92797063927782
0.44295302013422816 -76.39371837733653 -40.17968157930192 -112.60775517537112 -8.598206557822811 29.4194307965124 -46.61584391215803 -16.344168586505056 18.283550881907132 -50.971888054917244
0.44966442953020136 -76.02690337234462 -39.94047777469893 -112.1133289699903 -8.670665167843902 29.348333685372808 -46.68966402106061 -16.36225099269508 18.28623676836451 -51.01073875375467
0.4563758389261745 -75.62928548033722 -39.681803559238745 -111.57676740143569 -8.749578194951876 29.27121552512798 -46.77037191503173 -16.3685517262452 18.306783686249318 -51.04388713873972
0.46308724832214765 -75.19720005407957 -39.40130402050022 -110.99309608765893 -8.834478793721233 29.188887567988395 -46.85784515543086 -16.362360143342663 18.34563206084451 -51.070352347529834
0.4697986577181208 -74.7239008319929 -39.09318118350885 -110.35462048047697 -8.925441950297445 29.10131391805664 -46.952197818651534 -16.343077068421703 18.40218716312867 -51.08834129997207
0.47651006711409394 -74.20634183260304 -38.75650582370909 -109.656177841497 -9.021522041265182 29.010084614363894 -47.05312869689426 -16.312105945636194 18.47378666332928 -51.09799855460167
0.4832214765100671 -73.6355738976094 -38.38304916462428 -108.88809863059453 -9.12160343567711 28.916199725966763 -47.15940659732098 -16.268519582542005 18.560077791242122 -51.09711695632613
0.4899328859060403 -73.00314701314548 -37.968278518619584 -108.03801550767137 -9.224566460591666 28.821146729182175 -47.27027965036551 -16.213723074593712 18.658480790807413 -51.085926939994835
0.4966442953020134 -72.30024174940375 -37.50389683160065 -107.09658666720685 -9.32856747421542 28.726853871458324 -47.38398881988916 -16.14828301020161 18.767402067209254 -51.06396808761247
0.5033557046979865 -71.51517644766774 -36.980745877851575 -106.04960701748391 -9.431728223216352 28.63546070602304 -47.498917152455746 -16.073217976263248 18.8849932488022 -51.03142920132869
0.5100671140939598 -70.63489861057182 -36.387629272365736 -104.88216794877792 -9.53156993815823 28.549757857041065 -47.61289773335752 -15.989779875597652 19.009445185997652 -50.98900493719296
0.5167785234899329 -69.64726342836546 -35.71272089596414 -103.58180596076679 -9.62526459421319 28.472902078281834 -47.72343126670822 -15.899213356961024 19.139139891346193 -50.937566605268245
0.5234899328859061 -68.5354529910145 -34.94302212485913 -102.12788385716986 -9.708879089053099 28.408965023564136 -47.82672320167033 -15.802950538643296 19.271695543533717 -50.877596620820306
0.5302013422818792 -67.2842758777525 -34.059183843249194 -100.50936791225581 -9.777533390039977 28.362701750592393 -47.91776853067235 -15.7036947631039 19.404357308412546 -50.81174683462035
0.5369127516778524 -65.88598961395527 -33.053805648648236 -98.71817357926231 -9.825719669157456 28.338621297779355 -47.99006063609427 -15.603504289476682 19.533970823770908 -50.74097940272427
0.5436241610738255 -64.31645442758888 -31.898053648898184 -96.73485520627958 -9.844175708170166 28.34591027505981 -48.03426169140015 -15.505455385466473 19.657287293428492 -50.668198064361434
0.5503355704697986 -62.57185677380887 -30.58198522146237 -94.56172832615536 -9.824046198889576 28.391287809693843 -48.039380207472995 -15.41250115334142 19.77022955537711 -50.59523186205995
0.5570469798657718 -60.64336664956456 -29.088024877206323 -92.1987084219228 -9.754339058802612 28.483688915141123 -47.99236703274635 -15.328496142484036 19.868860651820697 -50.525852936788766
0.5637583892617449 -58.533097028398636 -27.404415401126084 -89.66177865567118 -9.624239136244094 28.632276011535815 -47.880754284024 -15.256894488231477 19.949405050223145 -50.4631940266861
0.5704697986577181 -56.24423162959674 -25.51940113486818 -86.9690621243253 -9.425614688755621 28.84331602673459 -47.69454540424584 -15.20082018774196 20.00838608489878 -50.4100264603827
0.5771812080536912 -53.79266850906879 -23.429767594097342 -84.15556942404024 -9.15227688297327 29.12239066614447 -47.426944432091005 -15.164761290206044 20.041597137782176 -50.371119718194265
0.5838926174496644 -51.208848086416324 -21.148485235322806 -81.26921093750984 -8.806325002839035 29.464430706732816 -47.07708071241089 -15.15191573205667 20.04627642144223 -50.35010788555557
0.5906040268456376 -48.527888214820535 -18.69320938543039 -78.36256704421068 -8.396669801067715 29.861456813538318 -46.65479641567375 -15.16559759809197 20.019977537416423 -50.351172733600364
0.5973154362416108 -45.79867093155472 -16.098305662555845 -75.49903620055359 -7.943436467613009 30.293455004282816 -46.180327939508835 -15.20943377672084 19.96011957213693 -50.378987125578604
0.6040268456375839 -43.07591300959566 -13.408615273088117 -72.7432107461032 -7.472456967159851 30.736200102407352 -45.68111403672705 -15.286888920096795 19.864777087831904 -50.43855492802549
0.610738255033557 -40.42381189472517 -10.688523298954077 -70.15910049049626 -7.017394978894699 31.157292686087366 -45.192082643876766 -15.401928804879637 19.7315748174153 -50.53543242717458
0.6174496644295302 -37.906023926729155 -8.007181766916077 -67.80486608654223 -6.613297379556684 31.52698435154778 -44.75357911066115 -15.558035592350658 19.558290344080724 -50.674361528782036
0.6241610738255033 -35.5776766182262 -5.429686448775126 -65.72566678767727 -6.291426177911965 31.819983738399856 -44.40283609422379 -15.756528883163782 19.345139923778554 -50.85819769010612
0.6308724832214765 -33.49346890842529 -3.035115935214627 -63.95182188163596 -6.0769429652086595 32.0128400595683 -44.166725989985615 -15.999665723879577 19.0914026373495 -51.09073408510865
0.6375838926174496 -31.706406740529147 -0.904874376863475 -62.50793910419482 -5.983710377300738 32.09238967553802 -44.0598104301395 -16.289809889329693 18.795273855585503 -51.374893634244884
0.6442953020134228 -30.24155759332187 0.9045598074247749 -61.38767499406851 -6.009212453663534 32.062176173144486 -44.08060108047156 -16.623893513418647 18.460328706703596 -51.70811573354089
0.6510067114093959 -29.124539088413133 2.335342393539406 -60.58442057036567 -6.138391347987973 31.934152849406484 -44.210935545382426 -16.996578099986408 18.091816791904094 -52.08497299187691
0.6577181208053691 -28.363274725442363 3.349297042644764 -60.07584649352949 -6.338740074134723 31.735499986490634 -44.412980134760076 -17.4027857830437 17.694391358264635 -52.49996292435203
0.6644295302013423 -27.95536579926783 3.9184817560796183 -59.82921335461528 -6.5728870042098855 31.500207015553865 -44.64598102397363 -17.831157448025678 17.278952675834446 -52.9412675718858
0.6711409395973155 -27.87266310610683 4.058951724631978 -59.80427793684564 -6.807337770124383 31.25910088875741 -44.87377642900618 -18.2681931845485 16.858002741129162 -53.394389110226165
0.6778523489932886 -28.085687849298342 3.7980648175622385 -59.969440516158926 -7.014895530534691 31.03586855587115 -45.065659616940536 -18.70022580576571 16.444228513073405 -53.84468012460483
0.6845637583892618 -28.572429390981192 3.156858392307818 -60.3017171742702 -7.1784869016269655 30.84467284121558 -45.20164664446951 -19.11141908301209 16.05200579145418 -54.27484395747837
0.6912751677852349 -29.288807293249732 2.191760352128025 -60.76937493862749 -7.29765712521188 30.689014200753494 -45.28432845117725 -19.48810045071965 15.693312240437074 -54.66951314187637
0.697986577181208 -30.200010191913034 0.9560818862037017 -61.356102270029766 -7.3785821777109115 30.565642327191128 -45.32280668261295 -19.821863593481343 15.37470429767922 -55.01843148464191
0.7046979865771812 -31.272718793332977 -0.49676174967749276 -62.048675836988465 -7.433034853364011 30.46566519602482 -45.33173490275284 -20.105018041143428 15.101286674468138 -55.31132275675499
0.7114093959731543 -32.486093076432404 -2.123626662927503 -62.8485594899373 -7.475605754684398 30.3797609253014 -45.3309724346702 -20.333469945587677 14.875323906598776 -55.542263797774126
0.7181208053691275 -33.82061970575182 -3.8883523007228646 -63.75288711078077 -7.518638745096787 30.29969399548318 -45.336971485676756 -20.508456023908685 14.69303419980853 -55.7099462476259
0.7248322147651006 -35.26048849631154 -5.757735660050372 -64.7632413325727 -7.566252959655284 30.223911335091405 -45.356417254401975 -20.634964382982965 14.546909523781707 -55.816838289747636
0.7315436241610738 -36.796040218536824 -7.704863259050843 -65.88721717802281 -7.618924439800597 30.15395630181943 -45.39180518142062 -20.721218280873888 14.427047170946363 -55.869483732694135
0.7382550335570469 -38.4224602598591 -9.712272628979829 -67.13264789073837 -7.679518497450086 30.086697915628452 -45.44573491052863 -20.77488417091685 14.32519817440187 -55.87496651623557
0.7449664429530202 -40.13493240751012 -11.764542601680738 -68.5053222133395 -7.749546538872795 30.018085338245537 -45.517178415991125 -20.80411640095402 14.233210995466866 -55.84144379737491
0.7516778523489933 -41.92970982306291 -13.848566058024176 -70.01085358810164 -7.828489081922183 29.945343628195563 -45.60232179203993 -20.818441299479982 14.141507379516685 -55.77838997847665
0.7583892617449665 -43.80183894281432 -15.950881363934833 -71.6527965216938 -7.915862866666311 29.866501266138883 -45.6982269994715 -20.827257380059873 14.041392980701982 -55.695907740821724
0.7651006711409396 -45.74461011148706 -18.056017360371303 -73.43320286260283 -8.010828886713792 29.780164407961326 -45.801822181388914 -20.837977112600523 13.927502247896602 -55.60345647309765
0.7718120805369127 -47.749946570802585 -20.14839370941057 -75.3514994321946 -8.11428267403004 29.68315196192542 -45.911717309985505 -20.85713595918243 13.79600996452956 -55.51028188289442
0.7785234899328859 -49.8094068750347 -22.212768923497375 -77.40604482657203 -8.228635805102476 29.572614369448637 -46.02988597965359 -20.890873533350437 13.642722890426398 -55.42446995712727
0.785234899328859 -51.91236533640246 -24.233822157349422 -79.5909085154555 -8.355548254502741 29.44704316341123 -46.158139672416716 -20.94218073450827 13.46710638703879 -55.35146785605533
0.7919463087248322 -54.04844664290865 -26.197009295748263 -81.89988399006904 -8.495578617285636 29.306883294120283 -46.29804052869156 -21.012861331678117 13.269855763281825 -55.29557842663806
0.7986577181208053 -56.20805812441063 -28.089647915020098 -84.32646833380116 -8.65018552599811 29.15190771640402 -46.45227876840024 -21.10180140373843 13.055230306274726 -55.25883311375159
0.8053691275167785 -58.382606765489 -29.903246897409115 -86.86196663356888 -8.819393814547377 28.98382537494102 -46.62261300403577 -21.205751009817508 12.829410307417366 -55.240912327052385
0.8120805369127516 -60.56493173636916 -31.632491859368237 -89.49737161337009 -9.002363955377449 28.804441926484337 -46.80916983723923 -21.31870196070225 12.601199675305423 -55.23860359670992
0.8187919463087248 -62.74912857479617 -33.27432552452312 -92.22393162506921 -9.196769105125638 28.617344699989495 -47.010882910240774 -21.432356643252533 12.381799280072343 -55.24651256657741
0.825503355704698 -64.93244237894504 -34.82953690458852 -95.03534785330156 -9.40260174359919 28.423049517972252 -47.228253005170636 -21.53578862979923 12.185353350213813 -55.25693060981227
0.8322147651006712 -67.11394021992345 -36.303266046135235 -97.92461439371166 -9.61713118788052 28.224121639217582 -47.45838401497862 -21.616591627068875 12.026630618429035 -55.25981387256678
0.8389261744966443 -69.29225128681563 -37.70051553543313 -100.88398703819813 -9.83438500811027 28.026667556013297 -47.69543757223384 -21.662225761217186 11.920250408930784 -55.24470193136516
0.8456375838926175 -71.4661621262965 -39.02674529927258 -103.90557895332041 -10.047764972874951 27.83727133922605 -47.93280128497595 -21.661066028032064 11.879510103996875 -55.201642160061
0.8523489932885906 -73.63637487104114 -40.289542759593004 -106.98320698248928 -10.255308493261392 27.656763278605023 -48.167380265127804 -21.60233118665287 11.916260030386482 -55.12092240369222
0.8590604026845637 -75.80368960008875 -41.49696829128948 -110.11041090888801 -10.455971735497519 27.4846267990755 -48.39657027007054 -21.474994008339902 12.041615205765677 -54.99160322244548
0.8657718120805369 -77.96418638582284 -42.652069488197164 -113.27630328344853 -10.64367411356787 27.326854441588864 -48.6142026687246 -21.270265130284525 12.263817903250033 -54.804348163819085
0.87248322147651 -80.1124208428088 -43.755915433595376 -116.46892625202223 -10.814613544229713 27.187135890133938 -48.81636297859337 -20.985782375969293 12.583159444874163 -54.55472419681275
0.8791946308724832 -82.24401729158575 -44.8101664642222 -119.6778681189493 -10.968171228677399 27.065286724947846 -49.00162918230264 -20.623113021728884 12.996681594902931 -54.2429076383607
0.8859060402684563 -84.35126964196567 -45.81336184277949 -122.88917744115184 -11.106387711193094 26.95731560761081 -49.170091029996996 -20.186682338163497 13.49664651070415 -53.87001118703114
0.8926174496644295 -86.41769181596311 -46.756593253686574 -126.07879037823965 -11.229827036405378 26.862354218232237 -49.32200829104299 -19.68478739923179 14.071228021931272 -53.44080282039485
0.8993288590604027 -88.4270775888845 -47.63283655859436 -129.22131861917464 -11.339245910797606 26.779210689229764 -49.45770251082498 -19.130206725373025 14.705065073916902 -52.965478524662956
0.9060402684563759 -90.35807678046487 -48.43268434174566 -132.28346921918407 -11.435860516616847 26.70543199967056 -49.577153032904256 -18.542245400271785 15.375217070552896 -52.45970787109647
0.912751677852349 -92.18814100199677 -49.14975560169814 -135.2265264022954 -11.519010144970345 26.640551458159457 -49.67857174810015 -17.94509558681013 16.052917880509515 -51.94310905412978
0.9194630872483222 -93.8924799503577 -49.78175383118566 -138.00320606952974 -11.584291810428201 26.589056638062576 -49.75764025891898 -17.36108298741471 16.71266763330221 -51.43483360813163
0.9261744966442953 -95.43807998225094 -50.317384977673335 -140.55877498682855 -11.626613622758333 26.557648552346144 -49.81087579786281 -16.81282081752873 17.329715594660954 -50.955357229718416
0.9328859060402684 -96.78244444922063 -50.73806087835329 -142.826828020088 -11.641718981967673 26.551320619758194 -49.834758583693535 -16.327728622060295 17.87290453415545 -50.528361778276036
0.9395973154362416 -97.90333242137656 -51.04890406614407 -144.75776077660905 -11.625365912760019 26.57427261255534 -49.825004438075375 -15.924174859592869 18.32138715297952 -50.16973687216525
0.9463087248322147 -98.79508729269506 -51.28067260041982 -146.3095019849703 -11.576451202482122 26.626453148894388 -49.779355553858636 -15.610074866140673 18.66730543612926 -49.887455168410604
0.9530201342281879 -99.40457882716734 -51.39670174568782 -147.41245590864685 -11.490827930596543 26.715128564741924 -49.696784425935014 -15.39330240009707 18.904421140714675 -49.691025940908816
0.959731543624161 -99.71359743746179 -51.3868508748293 -148.04034400009428 -11.369945346281003 26.840022211687145 -49.579912904249156 -15.265763218859886 19.043852673421014 -49.57537911114079
0.9664429530201342 -99.73259596899445 -51.26776072740505 -148.19743121058383 -11.217818669073424 26.997107460316265 -49.43274479846311 -15.213758227949429 19.10346082805612 -49.530977283954975
0.9731543624161073 -99.45158084336352 -51.05973840821175 -147.84342327851527 -11.030938084631279 27.191468422203037 -49.2533445914656 -15.213191854720176 19.11927785010351 -49.54566155954386
0.9798657718120806 -98.85968322840984 -50.738800680597734 -146.98056577622194 -10.811275798674101 27.42233358914227 -49.044885186490475 -15.236571369280039 19.12785524473009 -49.60099798329017
0.9865771812080537 -98.03062484746789 -50.327999415635205 -145.7332502793006 -10.57047819685854 27.676376523788363 -48.81733291750544 -15.261348097305996 19.15340702921049 -49.67610322382249
0.9932885906040269 -97.0182845540518 -49.8555189260891 -144.1810501820145 -10.317812344433975 27.942130975126823 -48.57775566399477 -15.273965294351886 19.210924140238742 -49.75885472894251
1.0 -95.85921838842972 -49.33362731147671 -142.38480946538274 -10.0620291903616 28.208600020603015 -48.33265840132621 -15.26433306962809 19.310521828735393 -49.83918796799158


==> ref3dNi/WalkHipAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 34.489405578512425 40.76971997889023 28.209091178134617 -0.16422669070247906 4.226784414276829 -4.555237795681788 0.08225877438016482 8.949874652023924 -8.785357103263594
0.006711409395973154 34.45567057379779 40.64870640696168 28.262634740633903 0.1298849155048813 4.498612658912804 -4.238842827903041 0.32025515180126546 9.164011117463838 -8.523500813861306
0.013422818791946308 34.36994688279992 40.48720667384572 28.252687091754126 0.4345505791036666 4.777826197931074 -3.9087250397237407 0.532534152311554 9.36083880827047 -8.295770503647363
0.020134228187919462 34.232636941871405 40.28727796975826 28.17799591398455 0.7464285632370073 5.061077109059137 -3.5682199825851226 0.7190842773323521 9.538733317683645 -8.100564763018943
0.026845637583892617 34.042871174219314 40.047883777314595 28.037858571124037 1.0626381095568254 5.345185112919703 -3.2199088938060516 0.8800905656567197 9.699898765967173 -7.939717634653735
0.03355704697986577 33.802875296744155 39.77596992223098 27.82978067125733 1.3777693565353728 5.622994284454467 -2.867455571383722 1.0107543130248497 9.842949603685565 -7.8214409776358655
0.040268456375838924 33.52982783154916 39.48591255478532 27.573743108313007 1.6902697707241112 5.896737878603996 -2.5161983371557737 1.1287493422749477 9.977809018592668 -7.720310334042773
0.04697986577181208 33.235613737589446 39.18647625421284 27.28475122096605 1.9993758214076633 6.169199133583313 -2.1704474907679865 1.2479630221088256 10.124456981352033 -7.628530937134382
0.053691275167785234 32.92323109850796 38.88097330058926 26.965488896426663 2.304395953997725 6.442380302459318 -1.8335883944638685 1.3689525615508364 10.285240458585665 -7.547335335483993
0.060402684563758385 32.595685290365545 38.57055141153885 26.620819169192238 2.604134718314935 6.7160385278410475 -1.5077690912111779 1.4909236347671788 10.454127116579564 -7.472279847045207
0.06711409395973154 32.253064778967236 38.252522465966074 26.253607091968398 2.8996589111634066 6.993309521919755 -1.1939916995929423 1.6167244312307942 10.634050122724837 -7.400601260263247
0.0738255033557047 31.888760044927622 37.91837655868081 25.859143531174432 3.191081658909534 7.275218993853716 -0.8930556760346486 1.7402976587857026 10.813485712235709 -7.332890394664303
0.08053691275167785 31.490705873869917 37.55514130370171 25.426270444038128 3.4766627478061713 7.558394336006565 -0.6050688403942215 1.8484245739267289 10.96875906191146 -7.271909914058003
0.087248322147651 31.051308403128278 37.154032215792135 24.94858459046442 3.75592208071163 7.84175747473634 -0.32991331331308027 1.9353437442176542 11.093539191734905 -7.222851703299597
0.09395973154362416 30.565905194409016 36.711327947829005 24.420482440989023 4.027235128083917 8.12310151813401 -0.06863126196617664 1.9963842841416568 11.184079310192836 -7.191310741909522
0.10067114093959731 30.029411202784377 36.22304000239267 23.835782403176083 4.286953432485857 8.397732978904845 0.17617388606687 2.0242114862976353 11.233295652027948 -7.1848726794326785
0.10738255033557047 29.43910716484551 35.68686396242914 23.19135036726188 4.530706607928063 8.660149462604984 0.4012637532511407 2.0124992842414993 11.237323971266564 -7.212325402783565
0.11409395973154363 28.801467903100537 35.11031950393364 22.492616302267432 4.753657741181013 8.905818772030738 0.601496710331288 1.9660385543330183 11.207017889149581 -7.274940780483545
0.12080536912751677 28.1238373894836 34.50134416516933 21.746330613797873 4.950622476896114 9.129908626518892 0.7713363272733353 1.8895904304093392 11.152145143334513 -7.372964282515835
0.12751677852348994 27.413801674940366 33.8695558035637 20.958047546317033 5.117872442623825 9.327170391654079 0.9085744935935702 1.7892262915122823 11.079068125780536 -7.5006155427559715
0.1342281879194631 26.679879856065234 33.22040859528653 20.139351116843937 5.250633114066921 9.48985946879273 1.0114067593411127 1.6732398777261654 10.996900731188912 -7.650420975736581
0.14093959731543623 25.93049331771036 32.559244002328946 19.301742633091777 5.346249273176547 9.615033278104077 1.0774652682490178 1.5491328044400725 10.91101882335015 -7.812753214470005
0.1476510067114094 25.173594222641288 31.89378980413162 18.453398641150955 5.4039042805646496 9.700546775603463 1.1072617855258358 1.4255847076404673 10.826994250542667 -7.975824835261731
0.15436241610738255 24.41536227952188 31.228145125585623 17.602579433458136 5.424805067799101 9.745830449932363 1.1037796856658382 1.312089844133067 10.749601557874978 -8.125421869608843
0.1610738255033557 23.66017932941374 30.563837822947317 16.756520835880163 5.410328086344221 9.752901087553585 1.0677550851348565 1.2136410546744143 10.68234768091514 -8.255065571566313
0.16778523489932887 22.911177031726666 29.902352719060456 15.920001344392876 5.363634741237729 9.724271675742933 1.002997806732525 1.134019423797773 10.629890042315605 -8.36185119472006
0.174496644295302 22.17095926632094 29.2441913013335 15.097727231308374 5.2891497754864405 9.663997509761431 0.9143020412114495 1.0757179004589832 10.593984020020393 -8.442548219102427
0.18120805369127516 21.440840588357645 28.589366436045843 14.292314740669447 5.19130274844889 9.576534046290497 0.8060714506072815 1.0390007777095263 10.57560737656846 -8.497605821149406
0.18791946308724833 20.720684808641643 27.93826975084164 13.503099866441646 5.075603625837814 9.468404010141553 0.6828032415340743 1.0204945240362762 10.574091067660472 -8.533102019587918
0.19463087248322147 20.009318733734556 27.289225257183304 12.729412210285808 4.947166428628879 9.34468659900655 0.5496462582512072 1.0162521116146213 10.588013390031508 -8.555509166802265
0.20134228187919462 19.304831709885455 26.64225678530852 11.967406634462392 4.809361875701648 9.209271958591714 0.4094517928115824 1.0227379786496769 10.615304935145693 -8.56982897784634
0.2080536912751678 18.605439852380872 25.99794955679051 11.212930147971235 4.6656024348258365 9.066216222945911 0.2649886467057625 1.0350966216556652 10.652761391990845 -8.582568148679515
0.21476510067114093 17.909446621818994 25.356374919276853 10.462518324361135 4.519027181511732 8.918725301347838 0.11932906167562773 1.049505805309781 10.699140427502115 -8.600128816882552
0.22147651006711408 17.21458309288923 24.716297464511932 9.712868721266531 4.371561275232956 8.768552451115166 -0.025429900649254655 1.0606035337037552 10.749812079215975 -8.628605011808464
0.22818791946308725 16.51959957859837 24.078590794439407 8.960608362757334 4.224199927240837 8.616241463423918 -0.1678416089422461 1.06656480630928 10.802260720968196 -8.669131108349635
0.2348993288590604 15.82486026345887 23.444211377821286 8.205509149096454 4.077315616444337 8.462195650321135 -0.3075644174324621 1.065746735832826 10.853981824002458 -8.722488352336805
0.24161073825503354 15.131040443148548 22.813935738787123 7.448145147509971 3.9308148980933506 8.306486688479135 -0.4448568922924334 1.056938343525294 10.902409813179352 -8.788533126128764
0.2483221476510067 14.439268949886285 22.189236884351764 6.689301015420807 3.784422131090326 8.148442478884885 -0.5795982167042335 1.0374986151062184 10.943480787209719 -8.868483556997283
0.2550335570469799 13.751300611534194 21.57107165175704 5.931529571311349 3.6374104058550123 7.987236254526495 -0.7124154428164702 1.0067680327827424 10.975370024649349 -8.961833959083863
0.26174496644295303 13.06916562119085 20.9613576300406 5.176973612341102 3.489372762267731 7.82227534945878 -0.8435298249233174 0.9648320643918117 10.997077128303518 -9.067412999519894
0.2684563758389262 12.395014476455994 20.361777139361912 4.428251813550075 3.3399326341200295 7.653150992402278 -0.9732857241622188 0.9126838783346062 11.007688298384272 -9.18232054171506
0.2751677852348993 11.730687563987196 19.77325650629146 3.6881186216829303 3.188993570379321 7.479613231194159 -1.1016260904355177 0.8514875249788573 11.007028172338366 -9.304053122380651
0.28187919463087246 11.078394816043591 19.197506896033982 2.9592827360532006 3.0372303328239636 7.302515616306897 -1.228054950658969 0.7841033674442756 10.997007651598624 -9.428800916710072
0.2885906040268456 10.440308083864878 18.63606073022647 2.244555437503289 2.8857668098073677 7.123295995414502 -1.3517623757997659 0.7133773716226623 10.980281557171347 -9.553526813926021
0.2953020134228188 9.818070288822163 18.08928242557826 1.5468581520660631 2.7361931175047145 6.943890685017432 -1.4715044500080028 0.6413486847427927 10.957548198835509 -9.674850829349923
0.30201342281879195 9.21323139973349 17.558068772477192 0.8683940269897885 2.5908114243227596 6.7676902090520565 -1.5860673604065374 0.5709846019109927 10.932210116057572 -9.790240912235586
0.3087248322147651 8.626382243255588 17.04208192328558 0.2106825632255962 2.4518248055746312 6.597664779154106 -1.6940151680048432 0.5046109377644757 10.906746711181583 -9.897524835652632
0.31543624161073824 8.057813104990574 16.541235194056853 -0.4256089840757049 2.321307775647294 6.437100092022774 -1.7944845407281864 0.44415831137695105 10.883071813910643 -9.994755191156742
0.3221476510067114 7.507284406733591 16.054994618071216 -1.040425804604034 2.201051173414458 6.288645433918262 -1.8865430870893456 0.39151132597149085 10.862328921689915 -10.079306269746933
0.32885906040268453 6.97401781142049 15.582249623969107 -1.634214001128127 2.0925533678648978 6.1546372451026805 -1.9695305093728845 0.3469481604158573 10.843808369604536 -10.149912048772821
0.33557046979865773 6.456706775121886 15.121350154847033 -2.207936604603259 1.9960480126159097 6.035969840657987 -2.0438738154261684 0.3102551647415292 10.827016587780092 -10.206506258297035
0.3422818791946309 5.954212513844364 14.670192771183928 -2.7617677434952013 1.9122065549335792 5.933552343904107 -2.109139234036948 0.280634276036525 10.811430625042131 -10.250162072969083
0.348993288590604 5.46475337705779 14.226009976073346 -3.2965032219577646 1.8416876433751193 5.848376854785435 -2.1650015680351973 0.25638355551112224 10.796720375295092 -10.283953264272846
0.35570469798657717 4.985888874596619 13.785930762887098 -3.8141530136938604 1.7834708152960514 5.779321653201547 -2.2123800226094437 0.23507778019066583 10.781862686539295 -10.311707126157962
0.3624161073825503 4.515927932660576 13.347794313714909 -4.315938448393757 1.7370286197300204 5.725074932114025 -2.251017692653984 0.2159016406176161 10.767046634349725 -10.335243353114492
0.36912751677852346 4.052620246777972 12.908891828880407 -4.803651335324463 1.7008456062068051 5.682877651715494 -2.2811864393018846 0.19718537863580965 10.750961273841977 -10.356590516570357
0.37583892617449666 3.594228961151061 12.467526414578053 -5.279068492275932 1.6735632725743257 5.649629053667813 -2.3025025085191615 0.1774173177269943 10.732822061940208 -10.377987426486218
0.3825503355704698 3.1391076679711865 12.02214835976824 -5.743933023825866 1.6530378004193254 5.621361733070997 -2.3152861322323464 0.15595261614620953 10.712574439299502 -10.400669207007084
0.38926174496644295 2.686498395108021 11.573044222973508 -6.200047432757465 1.6377252547523435 5.594971466048455 -2.3195209565437684 0.13089368834377976 10.68862328317304 -10.42683590648548
0.3959731543624161 2.235874162123802 11.119936954656785 -6.648188630409182 1.6257610522649613 5.568455839691625 -2.316933735161702 0.10161448293166199 10.659549224880397 -10.456320259017073
0.40268456375838924 1.787366981872955 10.66382555644292 -7.0890915926970095 1.6147037789544612 5.539496049167029 -2.3100884912581074 0.06706849048199968 10.625006150232045 -10.490869169268047
0.4093959731543624 1.3416121353985242 10.207262623057884 -7.5240383522608365 1.6023063552679018 5.50696067371868 -2.3023479631828767 0.02671613872094969 10.584748266023317 -10.531315988581417
0.4161073825503356 0.8992947788812461 9.751754986215325 -7.953165428452832 1.5866502956309845 5.470192551159218 -2.2968919598972493 -0.020087087070828392 10.53746521132465 -10.577639385466307
0.4228187919463087 0.46101076397748086 9.300211493305458 -8.378189965350497 1.564873951051224 5.428577972154825 -2.2988300700523774 -0.07387949878251614 10.482550999579717 -10.630309997144748
0.42953020134228187 0.027584217453822744 8.854770371025309 -8.799601936117663 1.534400159446281 5.381380312745367 -2.3125799938528058 -0.13531674238310756 10.418809723226689 -10.689443207992904
0.436241610738255 -0.40046937551306216 8.417393160720824 -9.218331911746947 1.4919636966969878 5.327004097441218 -2.343076704047242 -0.20481430491153285 10.344920464108954 -10.75454907393202
0.44295302013422816 -0.8231775355371899 7.988415223774687 -9.634770294849066 1.434580058058683 5.26396407171844 -2.3948039556010734 -0.2816543387181749 10.26151274982633 -10.82482142726268
0.44966442953020136 -1.2402339681429908 7.568004984157764 -10.048472920443746 1.3589706268911204 5.189890173971755 -2.471948920189515 -0.3654394959052078 10.170224289965708 -10.901103281776122
0.4563758389261745 -1.650348457263296 7.156773972860045 -10.457470887386638 1.2619061497725892 5.101999127837205 -2.5781868282920266 -0.45486956640676146 10.073314880548482 -10.983054013362006
0.46308724832214765 -2.052495937000111 6.756113238823377 -10.861105112823598 1.1399613135448436 4.997871117811345 -2.717948490721657 -0.5478237032856784 9.97417281695909 -11.069820223530446
0.4697986577181208 -2.4443893997753667 6.366888940732717 -11.25566774028345 0.9903336173629991 4.874375570655297 -2.8937083359292988 -0.6438561931249651 9.874420719203028 -11.162133105452957
0.47651006711409394 -2.824154030672802 5.9913387947586925 -11.639646856104296 0.811580393558988 4.729247411674413 -3.106086624556437 -0.7412324315311463 9.77654861351704 -11.259013476579334
0.4832214765100671 -3.187624281224693 5.634080448471435 -12.00932901092082 0.6026743557747237 4.5601067820700445 -3.354758070520597 -0.8383140044664148 9.682479988786453 -11.359107997719283
0.4899328859060403 -3.5295515800460366 5.299890091757237 -12.35899325184931 0.3621985239324146 4.363886106715517 -3.6394890588506876 -0.9346887989808109 9.592074773546948 -11.461452371508571
0.4966442953020134 -3.8434430056741906 4.996687100708714 -12.683573112057095 0.09173079686726918 4.139309283650008 -3.95584768991547 -1.0290239935201602 9.506100902665604 -11.564148889705926
0.5033557046979865 -4.120660548922568 4.73352396321298 -12.974845061058115 -0.2070561184667748 3.886599155678752 -4.3007113926123015 -1.1203110030353878 9.424383157918655 -11.66500516398943
0.5100671140939598 -4.3503592408702625 4.522714070655382 -13.223432552395906 -0.5322075999952847 3.6059063047319664 -4.670321504722535 -1.2067980805785135 9.347181850002817 -11.760778011159845
0.5167785234899329 -4.522766489253426 4.375595458586012 -13.421128437092865 -0.8822677506697538 3.29681363368433 -5.061349135023837 -1.2870919301125965 9.274995800032427 -11.84917966025762
0.5234899328859061 -4.623165522311281 4.304862866464369 -13.55119391108693 -1.2553175840964572 2.9615552239421588 -5.472190392135073 -1.3595489987547842 9.207000070982511 -11.92609806849208
0.5302013422818792 -4.6417732979247255 4.325102266813488 -13.608648862662939 -1.6491945282780525 2.6030593265836033 -5.901448383139709 -1.423019418281657 9.143757261711029 -11.989796098274342
0.5369127516778524 -4.568655575955406 4.4411595486620925 -13.578470700572904 -2.0617752675924943 2.2249924497272784 -6.348542984912267 -1.4762846866143442 9.08473335380008 -12.037302727028768
0.5436241610738255 -4.390394090402826 4.669066494000128 -13.449854674805781 -2.4924833642270787 1.8287271225227828 -6.81369385097694 -1.518392814477785 9.02895924898482 -12.065744877940391
0.5503355704697986 -4.099500252279107 5.0170005110157785 -13.216001015573992 -2.939337825831994 1.4186289734751636 -7.297304625139152 -1.5490283809539072 8.975013162284704 -12.073069924192517
0.5570469798657718 -3.689100708242279 5.488171662240868 -12.866373078725426 -3.400383271450021 0.9967621194674874 -7.7975286623675295 -1.5673067610546885 8.92213565524631 -12.056749177355686
0.5637583892617449 -3.1565943805324737 6.088654710182793 -12.401843471247739 -3.8728288818922336 0.5657957070567412 -8.311453470841208 -1.5730980504187697 8.870013427552115 -12.016209528389654
0.5704697986577181 -2.4983895903687094 6.817707405202123 -11.814486585939543 -4.353534175409063 0.1270717137662727 -8.8341400645844 -1.564344306090189 8.81949901138588 -11.948187623566255
0.5771812080536912 -1.7147690759956178 7.675763839754238 -11.105301991745472 -4.837874364650003 -0.31740430830830046 -9.358344420991706 -1.5390699746408563 8.773089939244059 -11.851229888525772
0.5838926174496644 -0.812055297551166 8.651767016810956 -10.27587761191329 -5.318727512452156 -0.7644108094606361 -9.873044215443677 -1.495231249351044 8.734363307618974 -11.72482580632106
0.5906040268456376 0.20174121784070037 9.734811495838787 -9.331329060157387 -5.787183758811083 -1.2091210082758863 -10.36524650934628 -1.4315491631108204 8.70660423191368 -11.569702558135319
0.5973154362416108 1.3140690975345284 10.908287414359371 -8.280149219290315 -6.234015150602778 -1.6449361375226568 -10.8230941636829 -1.346438052554218 8.693058407178718 -11.385934512287154
0.6040268456375839 2.5095420740834213 12.15177837754338 -7.132694229376536 -6.6491952325686405 -2.0631498845894622 -11.235240580547819 -1.2406420823118323 8.697180723230812 -11.178464887854478
0.610738255033557 3.7713858919754233 13.445830504418224 -5.903058720467376 -7.021813678792509 -2.453684769329181 -11.589942588255838 -1.11677530132467 8.720480689314206 -10.954031291963547
0.6174496644295302 5.082402171106275 14.768296311453096 -4.6034919692405465 -7.34286617133369 -2.805829754329811 -11.879902588337568 -0.9782056050522764 8.76182850049651 -10.718239710601061
0.6241610738255033 6.42469626585501 16.099684311931625 -3.2502917802216036 -7.605718899664435 -3.110405456633501 -12.101032342695369 -0.830724622460343 8.817951903274771 -10.479401148195457
0.6308724832214765 7.782967535911586 17.423825062780452 -1.8578899909572808 -7.805035527873144 -3.357970913670399 -12.25210014207589 -0.6827135623440017 8.8833951132519 -10.248822237939905
0.6375838926174496 9.143990296545283 18.726894678766158 -0.43891408567559154 -7.937890657146827 -3.5438050888236328 -12.331976225470022 -0.5413164410685564 8.953239330208858 -10.03587221234597
0.6442953020134228 10.499053041367798 20.002322616020102 0.9957834667154923 -8.005627158476624 -3.6666298049367523 -12.344624512016496 -0.41146065281768346 9.022547582902972 -9.84546888853834
0.6510067114093959 11.843438006320374 21.248882851180106 2.4379931614606445 -8.010317874628381 -3.7247270567118766 -12.295908692544884 -0.2968341270952358 9.08691751560662 -9.680585769797093
0.6577181208053691 13.17407508526541 22.464850900896792 3.8832992696340245 -7.957561778906207 -3.7205465439901824 -12.194577013822233 -0.20033371798213906 9.144375279079362 -9.545042715043639
0.6644295302013423 14.489493596400248 23.651542079490703 5.327445113309794 -7.851249414240941 -3.6559233050892628 -12.046575523392619 -0.12012042244439679 9.19528889109581 -9.435529735984602
0.6711409395973155 15.790620013314658 24.814579695586 6.766660331043315 -7.69932817602473 -3.5377231984461233 -11.860933153603337 -0.058662232403347433 9.235477435523922 -9.352801900330618
0.6778523489932886 17.078913004903217 25.95777032158476 8.200055688221676 -7.509260937947192 -3.371922764479759 -11.646599111414625 -0.006443788216208085 9.269494682815328 -9.282382259247743
0.6845637583892618 18.353698659451457 27.082822035086906 9.624575283816007 -7.28745843303982 -3.164460369147182 -11.410456496932458 0.043246423664651056 9.300501490470435 -9.214008643141131
0.6912751677852349 19.614382012438305 28.191946712451 11.036817312425612 -7.041305137769705 -2.9241128090369903 -11.158497466502421 0.1004142002925846 9.335344676633387 -9.134516276048217
0.697986577181208 20.859186142464917 29.286150745036757 12.432221539893078 -6.777986698828283 -2.6593383770401404 -10.896635020616426 0.17064243902878604 9.37790224240609 -9.036617364348519
0.7046979865771812 22.08446617496809 30.363551032529976 13.805381317406201 -6.50421882265933 -2.3778775951578073 -10.630560050160852 0.26113646072716273 9.436087023219818 -8.91381410176549
0.7114093959731543 23.286351039991136 31.42253038929174 15.15017169069053 -6.225605427625634 -2.086190088826834 -10.365020766424434 0.37796912378750774 9.51754130686502 -8.761603059290003
0.7181208053691275 24.46038201786008 32.45932012706777 16.46144390865239 -5.946717400544959 -1.7907330357451334 -10.102701765344783 0.522556069240533 9.624493410308899 -8.579381271827833
0.7248322147651006 25.602092899217936 33.46964431071547 17.734541487720396 -5.671249876697534 -1.4968833754366653 -9.845616377958402 0.6949352891205883 9.759258614894176 -8.369388036653
0.7315436241610738 26.70753218730934 34.44862626206583 18.96643811255285 -5.401880605227412 -1.2085725512210717 -9.595188659233752 0.8941580819984487 9.923309991493579 -8.134993827496682
0.7382550335570469 27.773025257917805 35.39188418459166 20.15416633124395 -5.140327797688442 -0.9282777702515848 -9.352377825125298 1.117245107575299 10.116248154833224 -7.881757939682627
0.7449664429530202 28.79679264643074 36.29705417112497 21.296531121736514 -4.8880262917591155 -0.6584824081394274 -9.117570175378804 1.3584596585126747 10.333035532489609 -7.616116215464259
0.7516778523489933 29.776215771812076 37.16092424155388 22.391507302070274 -4.645150234111571 -0.3996637672137835 -8.89063670100936 1.612557592892009 10.568283550861558 -7.343168365077539
0.7583892617449665 30.709474434244832 37.981643601054984 23.43730526743468 -4.411339808432665 -0.15162362237728466 -8.671055994488045 1.8741721005005865 10.81589313948868 -7.067548938487506
0.7651006711409396 31.59494738060904 38.7586652456868 24.431229515531275 -4.185924422492644 0.08647594831983163 -8.45832479330512 2.137334052729214 11.06898804886939 -6.794319943410962
0.7718120805369127 32.43204253009041 39.491875718732516 25.37220934144831 -3.9684791064340774 0.31549732377091155 -8.252455536639067 2.3966704314278346 11.320372304166757 -6.527031441311088
0.7785234899328859 33.21868191108768 40.17995733971943 26.257406482455927 -3.758262174388482 0.5364333319160122 -8.052957680692977 2.6483589630550806 11.565504296282375 -6.268786370172213
0.785234899328859 33.95462826141217 40.82403285320753 27.085223669616806 -3.5546156957665405 0.7503704171791794 -7.85960180871226 2.8881767181499263 11.800624558770554 -6.024271122470701
0.7919463087248322 34.6399686699207 41.42484714587266 27.85509019396873 -3.3575645202146536 0.9579399785138616 -7.673069018943169 3.1117483635135104 12.020662100349238 -5.797165373322218
0.7986577181208053 35.27302416246048 41.9812943842372 28.564753940683758 -3.1673095278662133 1.1594066274528139 -7.4940256831852405 3.3152864899292793 12.221076505125763 -5.590503525267204
0.8053691275167785 35.85099661101561 42.49135882566834 29.210634396362877 -2.98434315424455 1.3542057025079974 -7.322892010997098 3.4950874052581926 12.396901506300138 -5.406726695783751
0.8120805369127516 36.37239225553276 42.954541793869204 29.790242717196314 -2.8093418982170397 1.5412170962322098 -7.15990089266629 3.646413013824948 12.542900655748102 -5.250074628098207
0.8187919463087248 36.83672209357144 43.37035772166581 30.30308646547706 -2.6432589334284287 1.7193271486513928 -7.00584501550825 3.7648438048976653 12.655384231074516 -5.125696621279184
0.825503355704698 37.24025226579398 43.73494163313948 30.74556289844848 -2.487041063888411 1.886904622873654 -6.860986750650476 3.845052390404346 12.729854090553626 -5.039749309744934
0.8322147651006712 37.57965737839037 44.04581053328049 31.113504223500257 -2.3422298861330115 2.040953498321256 -6.7254132705872784 3.8825542091214116 12.763876795980657 -4.998768377737835
0.8389261744966443 37.853692588329935 44.300606790413234 31.406778386246636 -2.2095859141821514 2.18011895131329 -6.5992907796775935 3.8733212598674314 12.755461491751262 -5.0088189720164
0.8456375838926175 38.05938550391039 44.49434103093252 31.624429976888262 -2.0897407649880755 2.303654234875763 -6.483135764851914 3.8130945219945698 12.70170020723638 -5.07551116324724
0.8523489932885906 38.194635858893996 44.62679223462357 31.76247948316442 -1.9835735874761489 2.4104586793826006 -6.377605854334899 3.701944338040544 12.605692343990805 -5.201803667909717
0.8590604026845637 38.256780138942844 44.69601307939861 31.81754719848708 -1.8919811819852743 2.4993227536559672 -6.283285117626516 3.5392655829669977 12.469291706484777 -5.390760540550781
0.8657718120805369 38.24572794664151 44.69836379727654 31.793092096006475 -1.8148875408397576 2.5717422900765303 -6.2015173717560454 3.325007808204839 12.291085019710652 -5.641069403300973
0.87248322147651 38.16149187420266 44.632542489118 31.69044125928732 -1.7518785851830376 2.629107764301235 -6.13286493466731 3.0616937671168674 12.069016888487173 -5.9456293542534375
0.8791946308724832 38.00528884158854 44.50265163077783 31.50792605239925 -1.7024673306658742 2.672267004145326 -6.077201665477075 2.7532713980223478 11.805066774479391 -6.298523978434696
0.8859060402684563 37.781427464085574 44.31188787988815 31.250967048283005 -1.6653814067613293 2.7031425517000462 -6.033905365222705 2.4039659677874528 11.50014444903237 -6.692212513457463
0.8926174496644295 37.49844527012036 44.063735502991015 30.933155037249694 -1.6390783970025042 2.724798905888524 -6.0029556998935325 2.0195431233224284 11.154099160917282 -7.115012914272425
0.8993288590604027 37.165643966664796 43.76828842031863 30.562999513010958 -1.6210970483645248 2.739568077718582 -5.981762174447631 1.6078433594500532 10.772122141581239 -7.556435422681133
0.9060402684563759 36.79479551417158 43.438791825285875 30.15079920305729 -1.609144061674268 2.7496451452908337 -5.96793326863937 1.1775128036928006 10.365986436393051 -8.010960829007448
0.912751677852349 36.40330023018467 43.09064610991953 29.715954350449802 -1.6010188316369443 2.7578785999582545 -5.9599162632321425 0.7405706434337744 9.94646063448883 -8.465319347621282
0.9194630872483222 36.00785526790173 42.73768579410482 29.278024741698644 -1.5934893143352398 2.7671569810569023 -5.954135609727381 0.3130028454768714 9.529469882652233 -8.90346419169849
0.9261744966442953 35.625092918353786 42.393592433156336 28.856593403551237 -1.5833299235035212 2.780345318681388 -5.947005165688431 -0.08643478506461909 9.134033552912156 -9.306903123041392
0.9328859060402684 35.274359895168914 42.07276348970358 28.475956300634245 -1.5673114745887193 2.801301061876835 -5.935924011054274 -0.4383994443543739 8.777915479316885 -9.654714368025633
0.9395973154362416 34.96933884990847 41.790067614390836 28.148610085426096 -1.5417444197742527 2.834044048317073 -5.917532887865578 -0.7231585502599981 8.48481641456342 -9.931133515083415
0.9463087248322147 34.72089792140441 41.5500652288836 27.891730613925223 -1.5015148582221698 2.8827005455987775 -5.8857302620431176 -0.9263716903974153 8.267653728175523 -10.120397108970353
0.9530201342281879 34.541166251594674 41.35899011981109 27.72334238337826 -1.4403233875633696 2.9533028366892773 -5.833949611816017 -1.0347434337886185 8.13074240175184 -10.200229269329077
0.959731543624161 34.43148287897275 41.21914177213395 27.64382398581155 -1.3540614635092065 3.0492233549224013 -5.757346281940815 -1.047019204441456 8.078154708864256 -10.172193117747169
0.9664429530201342 34.383982762493766 41.12534690569235 27.64261861929518 -1.239373047767069 3.1696406679226197 -5.648386763456758 -0.9744997094356747 8.108410740909726 -10.057410159781075
0.9731543624161073 34.39090498225078 41.0672561858912 27.71455377861036 -1.0900645875740487 3.318627367028827 -5.498756542176925 -0.8252687284292639 8.217882531962253 -9.86841998882078
0.9798657718120806 34.435844090077104 41.02953558292774 27.842152597226466 -0.9031350919090082 3.5009651297637925 -5.307235313581809 -0.614379167495525 8.383795118398307 -9.612553453389356
0.9865771812080537 34.49164793388428 40.994157795808945 27.989138071959612 -0.6846579301819284 3.7099704369586064 -5.079286297322463 -0.3738786057568359 8.58474491006132 -9.332502121574992
0.9932885906040269 34.54056120833102 40.948127168907305 28.132995247754735 -0.4387135949259518 3.9416305760295494 -4.819057765881453 -0.12075894805313653 8.80541105752799 -9.046928953634264
1.0 34.567854958677714 40.88127190069871 28.25443801665672 -0.16841292210743794 4.193845649320815 -4.53067149353569 0.13369516280991758 9.033827553558103 -8.766437227938267


==> ref3dNi/WalkHipForce.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.13384835181818178 0.11620912044621201 -0.38390582408257556 0.01127788410330579 0.20098387243267257 -0.17842810422606098 0.9038741095041326 1.231000440535485 0.5767477784727801
0.006711409395973154 -0.3291119604214042 -0.07436849175500082 -0.5838554290878076 0.0029996607570719324 0.18181061058581888 -0.17581128907167504 0.6044553543098617 0.974433144186797 0.2344775644329265
0.013422818791946308 -0.49209485553788385 -0.23499548103678214 -0.7491942300389856 -0.002754480380456486 0.1641904197185772 -0.16969938047949015 0.2401002143202201 0.6729852168331298 -0.19278478819268963
0.020134228187919462 -0.6065453223334618 -0.35549891053866955 -0.8575917341282541 -0.009810280609420931 0.14894065535351275 -0.16856121657235462 -0.18587722852118796 0.328224941597719 -0.6999793986400948
0.026845637583892617 -0.6563868387472954 -0.34757886129185384 -0.9651948162027371 -0.023736761895695832 0.2139626803358542 -0.2614362041272459 -0.6725865529107685 -0.059839939087287686 -1.2853331667342494
0.03355704697986577 -0.6672809433121631 -0.4395562464442302 -0.8950056401800961 -0.023860388321828713 0.144277803692357 -0.1919985803360144 -1.2252790601328425 -0.5091214976745323 -1.9414366225911528
0.040268456375838924 -0.6630976915580451 -0.43067977925924245 -0.8955156038568477 -0.024165892236538367 0.151459193330183 -0.19979097780325974 -1.815554601095733 -1.005225302213986 -2.62588389997748
0.04697986577181208 -0.6705409317058622 -0.3729938067360332 -0.9680880566756911 -0.024657334633656876 0.21566562397106318 -0.2649802932383769 -2.428862678977507 -1.5312881236202625 -3.326437234334752
0.053691275167785234 -0.6954873971157588 -0.4111229169476143 -0.9798518772839033 -0.03484947897189253 0.15908446086053518 -0.22878341880432024 -3.046332784579012 -2.077002884332337 -4.015662684825688
0.060402684563758385 -0.7618168009176873 -0.43427035245223644 -1.0893632493831382 -0.03937976665579069 0.19249296837823343 -0.2712525016898148 -3.6461095429308363 -2.6286317395866043 -4.663587346275069
0.06711409395973154 -0.8747464675657277 -0.5026318638845881 -1.2468610712468673 -0.04676341673265296 0.22620069358126957 -0.3197275270465755 -4.208081809362691 -3.1799155650454867 -5.236248053679894
0.0738255033557047 -1.019027759395142 -0.6010442404853665 -1.4370112783049174 -0.0544662528584919 0.26575876051431163 -0.3746912662312954 -4.726380973542626 -3.7022562798261682 -5.750505667259084
0.08053691275167785 -1.1697559745963448 -0.7166664965225256 -1.6228454526701641 -0.057807372907579466 0.3070490105947956 -0.42266375640995457 -5.198366703921463 -4.188948365754273 -6.207785042088654
0.087248322147651 -1.3077642562307963 -0.8389940138530636 -1.776534498608529 -0.060114077199595085 0.3468617805040931 -0.4670899349032833 -5.627042612041719 -4.640918630932867 -6.613166593150571
0.09395973154362416 -1.4161039555216588 -0.954973325134181 -1.8772345859091366 -0.060373108728260017 0.3844470292412706 -0.5051932466977906 -6.020825027455765 -5.060847742937553 -6.980802311973977
0.10067114093959731 -1.4824130311720007 -1.0387449010743683 -1.9260811612696331 -0.05877667831847856 0.4204813728314017 -0.5380347294683588 -6.386212786482891 -5.454097388935339 -7.318328184030443
0.10738255033557047 -1.5062133338510175 -1.0725129724042886 -1.9399136952977465 -0.05716613499088137 0.4541824690406719 -0.5685147390224347 -6.726620557989911 -5.8249561142219894 -7.628285001757832
0.11409395973154363 -1.4883995590160297 -1.0557738772027743 -1.9210252408292852 -0.054587685153641353 0.4902143438322227 -0.5993897141395054 -7.044610773614733 -6.1791812065248735 -7.910040340704592
0.12080536912751677 -1.4399695017194531 -0.9931087000290915 -1.8868303034098148 -0.05086254930417661 0.5299416693512908 -0.6316667679596442 -7.335709438543453 -6.511539790459578 -8.159879086627328
0.12751677852348994 -1.3706639018109723 -0.9019323266795516 -1.839395476942393 -0.04619773709149149 0.5731266374722577 -0.6655221116552406 -7.595601875312 -6.818142193756136 -8.373061556867864
0.1342281879194631 -1.288228070261801 -0.7983337263303083 -1.7781224141932936 -0.04238653140861943 0.6172490998014171 -0.702022162618656 -7.817147552831547 -7.091786693914708 -8.542508411748386
0.14093959731543623 -1.1998236386516172 -0.6902128621903468 -1.7094344151128875 -0.03648374684228188 0.6624733533389716 -0.7354408470235353 -8.000116638471352 -7.3278549154973796 -8.672378361445325
0.1476510067114094 -1.1094693704605074 -0.5859916530224922 -1.6329470878985226 -0.02975726146400244 0.7063227115900941 -0.765837234518099 -8.142395860557986 -7.519743270581966 -8.765048450534007
0.15436241610738255 -1.021775459897526 -0.49191689743159783 -1.5516340223634542 -0.023041982591644 0.7472964886142308 -0.7933804537975189 -8.242821243690717 -7.6684027184659005 -8.817239768915533
0.1610738255033557 -0.9365932468491039 -0.40557119470025327 -1.4676152989979547 -0.01715345965735762 0.7838682465082675 -0.8181751658229827 -8.302958459565145 -7.7719864997622246 -8.833930419368066
0.16778523489932887 -0.8550296583037053 -0.3252010608853617 -1.3848582557220488 -0.011795852726718072 0.8161072915814492 -0.8396989970348855 -8.324427634782847 -7.83255538910109 -8.816299880464603
0.174496644295302 -0.7783173326572471 -0.2515371784620708 -1.3050974868524234 -0.007377909320955114 0.8434231150458413 -0.8581789336877517 -8.31033347051972 -7.853452403347671 -8.767214537691768
0.18120805369127516 -0.7058713310519169 -0.1841465115136781 -1.2275961505901556 -0.00417273811193075 0.8656996884992344 -0.8740451647230959 -8.265114051112104 -7.838074796262429 -8.692153305961778
0.18791946308724833 -0.6369377375994234 -0.12297560942517005 -1.1508998657736766 -0.002760921996505648 0.8820028323121178 -0.8875246763051292 -8.194233788063677 -7.789718194649124 -8.59874938147823
0.19463087248322147 -0.5700083811701007 -0.0644975456001925 -1.075519216740009 -0.0021600019135836193 0.8934538653419773 -0.8977738691691445 -8.10291217191747 -7.711465418752237 -8.494358925082704
0.20134228187919462 -0.5022748906918468 -0.003739797843154813 -1.0008099835405389 -0.0018506557449109468 0.9015593659149026 -0.9052606774047245 -7.995593597121309 -7.607819012151115 -8.383368182091504
0.2080536912751678 -0.4333603591361139 0.0583505172190501 -0.925071235491278 4.9578976926053446e-05 0.907601616947052 -0.9075024589931999 -7.876876529341619 -7.485914167661802 -8.267838891021436
0.21476510067114093 -0.3634560405761554 0.12144027274864222 -0.848352353900953 0.00382180323922579 0.911178335109177 -0.9035347286307255 -7.750925013311889 -7.353634056092319 -8.14821597053146
0.22147651006711408 -0.29322069432583603 0.18357703162207417 -0.7700184202737462 0.009273945222974086 0.912173943801063 -0.8936260533551148 -7.620809173969716 -7.216205550754788 -8.025412797184645
0.22818791946308725 -0.22194823347976148 0.24595614565729643 -0.6898526126168194 0.016263935564923167 0.9111457657410597 -0.8786178946112134 -7.489820302706754 -7.077922297351332 -7.901718308062176
0.2348993288590604 -0.14960340914089784 0.30904118027159555 -0.6082479985533913 0.0230886168611682 0.908052605341733 -0.8618753716193965 -7.361580893005711 -6.94293230148345 -7.780229484527973
0.24161073825503354 -0.077654616708331 0.37172901318976553 -0.5270382466064275 0.028034908590604063 0.901436245307757 -0.8453664281265488 -7.238377024238726 -6.813484304378705 -7.663269744098748
0.2483221476510067 -0.007342745702448809 0.4353335025041976 -0.4500189939090952 0.03212663962504858 0.8915691915972662 -0.8273159123471691 -7.12188481834821 -6.690701729527084 -7.5530679071693365
0.2550335570469799 0.06030351067086085 0.497680052565221 -0.3770730312234993 0.03511447352640185 0.8806906352519593 -0.8104616881991556 -7.014863194714076 -6.5777198288826755 -7.452006560545477
0.26174496644295303 0.12470694633878474 0.5580381558375921 -0.30862426316002256 0.03774521456902778 0.8701326189793459 -0.7946421898412903 -6.919448164485006 -6.476459622773941 -7.362436706196071
0.2684563758389262 0.18561413093714302 0.6153525958975389 -0.24412433402325284 0.04015125524141651 0.8603350671508696 -0.7800325566680366 -6.837337493066722 -6.388679699032413 -7.285995287101032
0.2751677852348993 0.24414228198054522 0.6698809360446392 -0.18159637208354873 0.04210412521326751 0.8521766648283129 -0.7679684144017778 -6.769236383742865 -6.315512437816708 -7.222960329669022
0.28187919463087246 0.30112577243956967 0.7231576164981894 -0.12090607161905009 0.04362238183315773 0.8460596582090136 -0.7588148945426982 -6.7150689756780695 -6.257086054262428 -7.173051897093711
0.2885906040268456 0.3572629115366216 0.7760795476498894 -0.06155372457664615 0.04412957195476737 0.8419578750178678 -0.753698731108333 -6.67452568500749 -6.21375714255437 -7.1352942274606095
0.2953020134228188 0.41234115223466344 0.8290669445309597 -0.004384640061632861 0.04390857866472072 0.8395222713647319 -0.7517051140352904 -6.647051716540012 -6.185290749138693 -7.108812683941331
0.30201342281879195 0.46652373405462 0.881792363594509 0.05125510451473103 0.04346987142104389 0.8386400087240177 -0.75170026588193 -6.632295133812192 -6.170192874698054 -7.0943973929263295
0.3087248322147651 0.52057220344556 0.9361829704289335 0.10496143646218653 0.04343460594346605 0.8392987100782676 -0.7524294981913355 -6.630206712518726 -6.167297359076968 -7.093116065960484
0.31543624161073824 0.5745499137393787 0.9921829214763364 0.15691690600242103 0.04420851469621171 0.8423576074587399 -0.7539405780663165 -6.64085456625437 -6.175925976922187 -7.105783155586552
0.3221476510067114 0.6298145869381415 1.0504582391429431 0.20917093473333992 0.04514166465921572 0.8477011031010789 -0.7574177737826474 -6.663231156886128 -6.195064046306563 -7.131398267465692
0.32885906040268453 0.6858156293652856 1.1091808521637736 0.26245040656679774 0.04667078038826331 0.8553383967579933 -0.7619968359814666 -6.6967999093127695 -6.224878026995134 -7.168721791630405
0.33557046979865773 0.7419515349216544 1.1676843671907853 0.31621870265252355 0.04926428859920129 0.8655336153084798 -0.7670050381100773 -6.739504958677686 -6.264574433440486 -7.214435483914886
0.3422818791946309 0.7996919792342886 1.22834082173312 0.3710431367354571 0.05289911728881254 0.877725217313991 -0.7719269827363658 -6.78967990751012 -6.3132394156664455 -7.266120399353794
0.348993288590604 0.8589837151763824 1.2905607310471425 0.4274066993056222 0.05690917728090861 0.8908751357188495 -0.7770567811570323 -6.847340550501977 -6.371494017215685 -7.3231870837882695
0.35570469798657717 0.9196058827098008 1.3543428748372763 0.48486889058232535 0.06181364421224142 0.9050988834663246 -0.7814715950418417 -6.912398172804921 -6.438490267034271 -7.386306078575571
0.3624161073825503 0.9819381472275228 1.422075840696107 0.5418004537589388 0.06713742209828612 0.9188532734044802 -0.784578429207908 -6.9792400662821015 -6.499512471107963 -7.45896766145624
0.36912751677852346 1.0459272483998008 1.4939662852551838 0.5978882115444177 0.07282810582831832 0.9334255199246859 -0.7877693082680493 -7.046418389123075 -6.479832167851278 -7.6130046103948725
0.37583892617449666 1.1140176732958005 1.5688356957885405 0.6591996508030604 0.07721375367986301 0.947849531977273 -0.7934220246175469 -7.128486990681679 -6.563242585742479 -7.693731395620878
0.3825503355704698 1.1848327466124025 1.647326731216184 0.722338762008621 0.08109368598996056 0.9624824052322685 -0.8002950332523473 -7.213613597398633 -6.650114060922 -7.777113133875266
0.38926174496644295 1.2569027826155077 1.7257778196895508 0.7880277455414646 0.08448496235638699 0.9749416675387996 -0.8059717428260256 -7.300963972766103 -6.740208299505781 -7.861719646026424
0.3959731543624161 1.3297695032128773 1.8035399590157728 0.8559990474099819 0.08773025165843919 0.9870913149252342 -0.8116308116083558 -7.389941121110429 -6.8322613968600665 -7.947620845360791
0.40268456375838924 1.4026728296411342 1.8804575638801702 0.9248880954020982 0.09045920577222813 0.9988588415708951 -0.8179404300264389 -7.480190400881916 -6.92572669836736 -8.03465410339647
0.4093959731543624 1.4724212755837818 1.9538799552224577 0.9909625959451058 0.09379138421057728 1.0104657011216287 -0.8228829327004741 -7.561809429114209 -6.9664998371062135 -8.157119021122206
0.4161073825503356 1.5414866442259691 2.02807684348669 1.0548964449652483 0.09668094442911414 1.0216989442227475 -0.8283370553645192 -7.646128436269342 -6.99765085076892 -8.294606021769763
0.4228187919463087 1.6092897784402898 2.0962394011033854 1.122340155777194 0.09842004132924734 1.030623504644613 -0.8337834219861183 -7.735336087553389 -7.08750991984676 -8.383162255260016
0.42953020134228187 1.6727643033723443 2.158217453187845 1.1873111535568435 0.09986668633631922 1.0372267316469046 -0.8374933589742661 -7.822566114038491 -7.175740013401028 -8.469392214675953
0.436241610738255 1.731025945074603 2.213716900280584 1.2483349898686218 0.10191478056187263 1.0410109155921141 -0.8371813544683689 -7.905237743219257 -7.260549684702912 -8.549925801735602
0.44295302013422816 1.7803427416662045 2.2611471559057787 1.2995383274266303 0.10600572873079483 1.0418907992531596 -0.8298793417915701 -7.970258937406398 -7.29043993429074 -8.650077940522056
0.44966442953020136 1.8237929433551512 2.305787248881366 1.3417986378289364 0.10926899586249929 1.0390112763157335 -0.820473284590735 -8.028293659382104 -7.295253748986682 -8.761333569777527
0.4563758389261745 1.8617273021520888 2.340501478802707 1.3829531255014709 0.11137441469687735 1.0314313858980615 -0.8086825565043069 -8.07818118032059 -7.349347859097396 -8.807014501543783
0.46308724832214765 1.893004256198348 2.368394535568367 1.4176139768283291 0.11307323416856178 1.020387751304472 -0.7942412829673484 -8.109434175217697 -7.385672923607788 -8.833195426827606
0.4697986577181208 1.9173933538743144 2.3893396580866 1.445447049662029 0.11418690901602974 1.005806895970797 -0.7774330779387377 -8.117477753341845 -7.398576835336462 -8.836378671347228
0.47651006711409394 1.933815622705085 2.4023733850425004 1.4652578603676694 0.11449698664928723 0.9884057791461878 -0.7594118058476134 -8.100219631288475 -7.385337091251527 -8.815102171325423
0.4832214765100671 1.9417431773392857 2.4073917592720604 1.476094595406511 0.11380274253009041 0.9682824625329952 -0.7406769774728145 -8.054143063259197 -7.341876868552018 -8.766409257966375
0.4899328859060403 1.9410511652892568 2.4041262006263433 1.4779761299521705 0.11181784149287252 0.9456177414461718 -0.7219820584604267 -7.975104659160237 -7.263489830119775 -8.6867194882007
0.4966442953020134 1.9314285328775844 2.3898393432775134 1.4730177224776555 0.10900677075267631 0.9211098205493703 -0.7030962790440177 -7.863500997559487 -7.175757611166853 -8.55124438395212
0.5033557046979865 1.915129181901383 2.3603521536786887 1.4699062101240772 0.10408800736729713 0.8939724224452261 -0.6857964077106318 -7.727982933052308 -7.163065869969824 -8.292899996134793
0.5100671140939598 1.8879825957346497 2.328506294991151 1.447458896478148 0.09901454336624324 0.865612164370703 -0.6675830776382164 -7.545831111681181 -7.001890571765242 -8.089771651597122
0.5167785234899329 1.847318461589661 2.285986104590134 1.4086508185891877 0.09449314802207548 0.8337688422755098 -0.6447825462313588 -7.3078146465416856 -6.733760589987591 -7.88186870309578
0.5234899328859061 1.7947707167341485 2.2331191315729244 1.3564223018953727 0.08984707048283319 0.798817056452924 -0.6191229154872575 -7.022695617754731 -6.41348402087123 -7.631907214638232
0.5302013422818792 1.725515808433634 2.1594794482186224 1.2915521686486455 0.0852832587999889 0.7603668736940907 -0.589800356094113 -6.689404917632704 -6.03849470551445 -7.340315129750958
0.5369127516778524 1.6385936636114042 2.068228291898403 1.2089590353244053 0.0805235707641854 0.7166584550545365 -0.5556113135261658 -6.307646171584677 -5.610234276235801 -7.005058066933554
0.5436241610738255 1.5317889879915705 1.9584552704367955 1.1051227055463455 0.07568413516251603 0.6665286060984049 -0.5151603357733728 -5.875707843058407 -5.128326088239139 -6.623089597877676
0.5503355704697986 1.4035810011647885 1.8282554055524032 0.9789065967771738 0.07062049686810135 0.6092381489246605 -0.46799715518845786 -5.394429851073274 -4.5930261644784345 -6.195833537668113
0.5570469798657718 1.2535902360225193 1.6776907770496887 0.8294896949953499 0.0648439759659438 0.5442575981828383 -0.4145696462509506 -4.863923920073215 -4.00449596090623 -5.7233518792402
0.5637583892617449 1.083857322874258 1.5076765557479417 0.6600380900005745 0.058607830676160565 0.4736334558087832 -0.3564177944564621 -4.286679154404016 -3.36569386961284 -5.2076644391951925
0.5704697986577181 0.8990402024210994 1.3201445123431652 0.4779358924990337 0.05136259111151476 0.3989416216166936 -0.2962164393936641 -3.666182329122529 -2.6836902662523836 -4.648674391992674
0.5771812080536912 0.7074194760802045 1.1206488035336482 0.29419014862676096 0.04252588750552443 0.32382757828123604 -0.23877580327018716 -3.0089820610128144 -1.9704786336670952 -4.047485488358534
0.5838926174496644 0.5189141184049308 0.9149672435402152 0.1228609932696465 0.03225122569299185 0.25413232452038786 -0.18962987313440416 -2.32868508525986 -1.2467324924881205 -3.4106376780316
0.5906040268456376 0.3437359450590578 0.7110260479502228 -0.023554157832107292 0.021871576072239152 0.19657764122688035 -0.15283448908240202 -1.6424215435404055 -0.5377347213264043 -2.7471083657544066
0.5973154362416108 0.19004725491478994 0.5190328847041501 -0.1389383748745702 0.011785599335514998 0.15687208092868232 -0.1333008822576523 -0.970881620358034 0.1302914074711844 -2.0720546481872524
0.6040268456375839 0.0638843422224749 0.34886492124435586 -0.22109623679940604 0.0018862538082117873 0.13316119734744883 -0.12938868973102527 -0.33836694377378124 0.7281362597650634 -1.404870147312626
0.610738255033557 -0.030073775525015185 0.20928823930157273 -0.2694357903516031 -0.007136029618837683 0.11803136208230604 -0.1323034213199814 0.2312899678287755 1.2309336362549765 -0.7683537005974256
0.6174496644295302 -0.09106941432924731 0.11025395789344616 -0.2923927865519408 -0.01465831955463557 0.10713828606693887 -0.13645492517621 0.7194963405111218 1.6249256224081785 -0.18593294138593508
0.6241610738255033 -0.12140092132142657 0.05854237181574229 -0.30134421445859544 -0.01962400925693749 0.10104931985439647 -0.14029733836827143 1.115500466817627 1.9098786918876556 0.3211222417475982
0.6308724832214765 -0.12013655409368232 0.05333692438855983 -0.29361003257592444 -0.023214688233179858 0.10191805925547924 -0.14834743572183895 1.4147965528856283 2.0919498736089563 0.7376432321623004
0.6375838926174496 -0.09135999074629762 0.08857529216737707 -0.2712952736599723 -0.02482340910157246 0.1111434912393694 -0.16079030944251432 1.6188348838468587 2.177793341395194 1.0598764262985232
0.6442953020134228 -0.04374654883484944 0.14503441081474278 -0.23252750848444165 -0.022974194517776922 0.12500615283952793 -0.17095454187508174 1.7338929480198562 2.191288614323707 1.2764972817160052
0.6510067114093959 0.02274261428391196 0.22667782512755402 -0.18119259655973008 -0.019055439317183467 0.13662460942493465 -0.17473548805930156 1.772491433150757 2.154662170240838 1.390320696060676
0.6577181208053691 0.09336678941717796 0.3016986457767644 -0.11496506694240846 -0.013432243733096691 0.14577263757440528 -0.1726371250405987 1.7567507130844742 2.0968111766356694 1.416690249533279
0.6644295302013423 0.14927575999511603 0.3711198010285034 -0.07256828103827137 -0.008981832123939213 0.1507797698295561 -0.16874343407743453 1.7039003657191192 2.0283458662609792 1.3794548651772591
0.6711409395973155 0.20792394770522482 0.3751978206178238 0.04065007479262586 -0.00594255445188308 0.15092095747505724 -0.1628060663788234 1.629555700152531 1.9473777048622567 1.3117336954428052
0.6778523489932886 0.24416398867797695 0.39253151600311376 0.09579646135284012 -0.0037109171991513683 0.14651936323945686 -0.1539411976377596 1.54956586646514 1.8678976035122643 1.2312341294180156
0.6845637583892618 0.2612478252944839 0.39408815537283104 0.12840749521613684 -0.0010872765029119713 0.14177647213307673 -0.14395102513890065 1.4795975603749518 1.7832570506331105 1.1759380701167932
0.6912751677852349 0.26385574608127205 0.3930764341989167 0.1346350579636274 0.0011084190959287912 0.1385941467016687 -0.1363773085098111 1.4201005911725553 1.6991861494573306 1.14101503288778
0.697986577181208 0.253069277508833 0.38996413983560635 0.11617441518205968 0.0031779088372760568 0.13804350916760164 -0.1316876914930495 1.3722029125714124 1.6165793430074702 1.1278264821353545
0.7046979865771812 0.23256484028140773 0.3810586485880904 0.08407103197472504 0.003203225192481557 0.13703558373460512 -0.130629133349642 1.3347625710244602 1.5601739297124206 1.1093512123364997
0.7114093959731543 0.20753337684735704 0.3632262128201964 0.0518405408745177 0.00333640154204338 0.14134724286756006 -0.13467443978347332 1.3029292963420043 1.5233214698004078 1.0825371228836007
0.7181208053691275 0.18391950446573577 0.3378460705597979 0.02999293837167369 0.00525003703820234 0.15087370354955054 -0.14037362947314586 1.2704002231820954 1.4586701726727653 1.0821302736914256
0.7248322147651006 0.16417555698213976 0.31091225052968685 0.01743886343459264 0.00589633221487605 0.16338570963260843 -0.15159304520285635 1.2385349070386593 1.4268414008151729 1.0502284132621458
0.7315436241610738 0.14787066014565153 0.2801649511471993 0.015576369144103791 0.005767668735258471 0.17422021070689847 -0.16268487323638153 1.2114654602723378 1.3810657275752416 1.041865192969434
0.7382550335570469 0.13563664414552098 0.25305209099817605 0.01822119729286592 0.005390865937185935 0.18522420238358941 -0.17444247050921755 1.1859071269163581 1.3508100258052755 1.0210042280274407
0.7449664429530202 0.12938838473497263 0.23594359945048743 0.022833170019457824 0.005210439861180619 0.19731075794270717 -0.18688987822034595 1.160141431916635 1.3151822368476023 1.0051006269856677
0.7516778523489933 0.12703096416275297 0.23068677710420432 0.023375151221301613 0.005090070786094609 0.2098386458996211 -0.19965850432743187 1.1368703444062347 1.285962676543516 0.9877780122689535
0.7583892617449665 0.12659508116345178 0.2322638844762509 0.020926277850652653 0.005255665337133243 0.22099288430936131 -0.21048155363509485 1.1158934994467244 1.2592191151206926 0.9725678837727564
0.7651006711409396 0.12739617401682846 0.23520469567737134 0.019587652356285554 0.005770019978535951 0.22973015891105228 -0.21819011895398036 1.100231750022186 1.2374742746904976 0.9629892253538747
0.7718120805369127 0.12930382222447734 0.23822307225077008 0.020384572198184597 0.00638951996461533 0.23516135700455684 -0.22238231707532616 1.0885563313148263 1.2263632805881997 0.950749382041453
0.7785234899328859 0.13338581291404122 0.2571436016422788 0.009628024185803635 0.006720547512091638 0.237365407635719 -0.22392431261153573 1.0823893260832533 1.224415820793077 0.9403628313734295
0.785234899328859 0.1373244545112846 0.29098953284620344 -0.016340623823634243 0.0069744822914748475 0.23687044618664013 -0.22292148160369044 1.0828149326467071 1.2342799844345953 0.9313498808588189
0.7919463087248322 0.13903751334703823 0.27738059999248826 0.0006944267015882022 0.007361378807892839 0.23299408811186878 -0.2182713304960831 1.090665903316047 1.2391923931585611 0.942139413473533
0.7986577181208053 0.14032875299181038 0.26808269125833517 0.012574814725285627 0.007480031532142664 0.2271826851501658 -0.21222262208588047 1.104703111001718 1.2553375395955613 0.9540686824078748
0.8053691275167785 0.14304240098709023 0.2849111319116922 0.0011736700624882523 0.006560314665545784 0.2185011312079816 -0.20538050187689 1.1261383756863939 1.2772787826628886 0.9749979687098991
0.8120805369127516 0.15064862311245494 0.29418847076306975 0.0071087754618401056 0.005272943294081766 0.21062050647494754 -0.20007461988678402 1.1493433313966392 1.300786460282705 0.9979002025105734
0.8187919463087248 0.1563782894525515 0.30255448725808964 0.010202091647013328 0.0006972069874646553 0.196412212773113 -0.1950177987981837 1.1820285848632763 1.3486892822886258 1.0153678874379268
0.825503355704698 0.1631885332717288 0.3197594943642973 0.006617572179160286 -0.002210820586818472 0.18908312181694048 -0.19350476299057745 1.2176755365244887 1.4002782715255306 1.0350728015234467
0.8322147651006712 0.17276196514049572 0.3173695290897234 0.02815440119126808 -0.002280538009859106 0.18622769116457094 -0.19078876718428917 1.2544484195740209 1.4071251696511662 1.1017716694968755
0.8389261744966443 0.18448175385764637 0.34676336157477483 0.022200146140517935 -0.002437844732971867 0.18490853273703647 -0.18978422220298022 1.295884385226581 1.4900241488471444 1.1017446216060174
0.8456375838926175 0.1814019298459703 0.33921664280386243 0.02358721688807816 -0.004434179661642356 0.17439140601169872 -0.18325976533498345 1.357112817502357 1.5343555338411914 1.1798701011635226
0.8523489932885906 0.17302991282045563 0.35215173218129037 -0.006091906540379111 -0.004448201635864438 0.16942344871116302 -0.17831985198289188 1.425836308724831 1.6111965034186988 1.240476114030963
0.8590604026845637 0.16886975205058508 0.3251169911650664 0.012622512936103725 0.0009463499523129368 0.15724425178333323 -0.15535155187870736 1.4881314651394977 1.6438107892140685 1.3324521410649268
0.8657718120805369 0.1608847675737701 0.3324561171817173 -0.010686582034177106 0.004352241597939434 0.15360370792281708 -0.14489922472693822 1.5546953596289321 1.7137304985211033 1.395660220736761
0.87248322147651 0.1461487992527316 0.3227129735232196 -0.030415375017756346 0.007311705636557763 0.14777168701786023 -0.13314827574474472 1.6210318751733317 1.763573009545203 1.4784907408014605
0.8791946308724832 0.12845833482237942 0.30357564972365003 -0.04665898007889119 0.00998438607603028 0.14398212450799272 -0.12401335235593217 1.6828256743302452 1.8033696289251548 1.5622817197353356
0.8859060402684563 0.11915408573452209 0.29121775602092964 -0.05290958455188545 0.013005061925314788 0.14182506811675988 -0.11581494426613032 1.731438161018361 1.8396266525480545 1.6232496694886673
0.8926174496644295 0.11710748267271759 0.2815889138709764 -0.04737394852554122 0.01454407537270508 0.13923257209727663 -0.11014442135186647 1.7726711588274444 1.881268797794982 1.6640735198599068
0.8993288590604027 0.12914794065774582 0.2832019409849911 -0.024906059669499436 0.014894935026956551 0.1392614222371343 -0.1094715521832212 1.8065622512341237 1.9256602617563066 1.687464240711941
0.9060402684563759 0.15602162267927494 0.30075366105812806 0.01128958430042179 0.01369687164410117 0.14171439477823952 -0.11432065149003719 1.8306927826002535 1.9605728455514209 1.700812719649086
0.912751677852349 0.19527622593020968 0.33773637261638556 0.05281607924403378 0.010716321922860381 0.14520713242272734 -0.12377448857700658 1.8432405925176107 1.9807921797862438 1.7056890052489777
0.9194630872483222 0.24585349918844634 0.3943159687538281 0.09739102962306453 0.007473900742914182 0.14924848855802966 -0.1343006870722013 1.8450742406678118 1.9894777924669576 1.700670688868666
0.9261744966442953 0.30442572131967965 0.470553980984525 0.1382974616548343 0.005222682585864434 0.15321140777483275 -0.14276604260310385 1.8350567553663533 1.987283311500537 1.6828301992321695
0.9328859060402684 0.3664587851017804 0.5586027528507115 0.17431481735284934 0.005291320978174073 0.15590445386544172 -0.14532181190909355 1.8088139668034835 1.9679625824029767 1.6496653512039903
0.9395973154362416 0.4284254308500195 0.6451562821695218 0.2116945795305172 0.00749408063127461 0.15648624337309522 -0.14149808211054601 1.768326607410285 1.9314312558002338 1.6052219590203363
0.9463087248322147 0.485322448476011 0.7170424649087885 0.25360243204323357 0.011332212997254447 0.15466606621496465 -0.13200164022045574 1.718994013117754 1.8824814955555036 1.5555065306800042
0.9530201342281879 0.5289622042500417 0.7615029507934568 0.2964214577066267 0.016307218333795545 0.15179662863537513 -0.11918219196778403 1.6671507863719568 1.8296795147278497 1.5046220580160639
0.959731543624161 0.5465155390626213 0.7738901420596415 0.3191409360656011 0.02245878472028399 0.15001897737864928 -0.1051014079380813 1.6135540964141106 1.782248583220673 1.4448596096075483
0.9664429530201342 0.5313000807119086 0.7586970496254426 0.30390311179837465 0.02740706717435798 0.1526687878099471 -0.09785465346123115 1.5565460732569742 1.740179015762934 1.3729131307510145
0.9731543624161073 0.47382049571412715 0.7090796728185784 0.23856131860967592 0.029115462563356245 0.16229296430890172 -0.10406203918218922 1.4895085988823553 1.6951927611527426 1.283824436611968
0.9798657718120806 0.3733325138142718 0.6178489208231301 0.12881610680541342 0.02813228307948306 0.17853994151829092 -0.12227537535932478 1.401716521673416 1.6338441599850713 1.1695888833617607
0.9865771812080537 0.23431691693585316 0.48237247122473886 -0.013738637353032546 0.023743692925822298 0.19323218628797992 -0.14574480043633534 1.280639376310389 1.5432136882778598 1.018065064342918
0.9932885906040269 0.0631496887000111 0.3101525285111615 -0.1838531511111393 0.01728630979363249 0.2003831943136228 -0.16581057472635782 1.1176312114662499 1.411976652334728 0.8232857705977719
1.0 -0.13340586336776858 0.11764239232596288 -0.38445411906150007 0.010227955351239671 0.19750749118210986 -0.17705158047963054 0.9029996809917359 1.2304309900973194 0.5755683718861524


==> ref3dNi/WalkHipMoment.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.4194477528925619 -0.2811902383373146 -0.5577052674478092 -0.013338397919421497 0.06503642011086928 -0.09171321594971228 0.009114098219008266 0.028627730666915006 -0.010399534228898477
0.006711409395973154 -0.4918748944311944 -0.3490855883253139 -0.634664200537075 -0.026082871992040593 0.06300619123850165 -0.11517193522258284 0.011844961654564863 0.033532252258798315 -0.009842328949668586
0.013422818791946308 -0.5491700144655827 -0.40632589217653753 -0.6920141367546278 -0.041570490073089175 0.060482009577791596 -0.14362298972396995 0.014961385753799432 0.03830709203657849 -0.008384320528979626
0.020134228187919462 -0.5810897564271447 -0.44500528336522605 -0.7171742294890633 -0.05375268000103449 0.058657209209713596 -0.16616256921178257 0.01778544623329082 0.04165189394371566 -0.006081001477134012
0.026845637583892617 -0.5785562265766266 -0.4351336675365022 -0.7219787856167511 -0.056792765029786633 0.07433462406063984 -0.18792015412021312 0.019514999833379544 0.042570178870628514 -0.0035401792038694258
0.03355704697986577 -0.5495657412183146 -0.43068989897646137 -0.6684415834601678 -0.053071525696816224 0.06736163734076063 -0.17350468873439306 0.01948879553677133 0.04053594355888368 -0.0015583524853410198
0.040268456375838924 -0.5068571520369963 -0.3850501168719344 -0.6286641872020582 -0.038093974282239686 0.08459570947157974 -0.1607836580360591 0.01734482285649232 0.03616264287586432 -0.0014729971628796752
0.04697986577181208 -0.46348562204531524 -0.31987043942229665 -0.6071008046683338 -0.014608187602182651 0.12196803853749864 -0.15118441374186395 0.013540996122198681 0.031096740678212238 -0.004014748433814875
0.053691275167785234 -0.4250588639891285 -0.2854278536009708 -0.5646898743772862 0.020629437363525443 0.14947931197576877 -0.1082204372487179 0.008263661697250265 0.02534589879823 -0.008818575403729474
0.060402684563758385 -0.40383679312676785 -0.2527245407154464 -0.5549490455380892 0.06165027352630481 0.19960291797937826 -0.07630237092676864 0.0020568926350477035 0.020015138016954363 -0.015901352746858957
0.06711409395973154 -0.4042009409343002 -0.24378981415893386 -0.5646120677096665 0.10848491161288748 0.25459241314852665 -0.03762258992275169 -0.004753337905566025 0.014728298736054732 -0.02423497454718678
0.0738255033557047 -0.42187446733790024 -0.25054460226663494 -0.5932043324091656 0.16072682124549328 0.3119391736948114 0.00951446879617518 -0.011873304383586171 0.009468090468430432 -0.033214699235602774
0.08053691275167785 -0.4477145656054134 -0.26681547363332914 -0.6286136575774977 0.21593322590563815 0.36816853150547474 0.06369792030580157 -0.01904056492520106 0.004588620278870307 -0.04266975012927243
0.087248322147651 -0.47398945592933633 -0.286898394546528 -0.6610805173121447 0.2722864237924834 0.4232818282665247 0.1212910193184421 -0.026052505267273554 0.00026614663662406085 -0.05237115717117117
0.09395973154362416 -0.4934264178823004 -0.30550656585170477 -0.681346269912896 0.3290834232524272 0.4778608586257559 0.18030598787909846 -0.03259381130226994 -0.0033704646146424724 -0.061817157989897405
0.10067114093959731 -0.5010435819679405 -0.3127625805528642 -0.6893245833830168 0.3850170839698606 0.5324808641592139 0.23755330378050735 -0.03841033541422569 -0.006376106609224948 -0.07044456421922643
0.10738255033557047 -0.4970513130872482 -0.30410576969349457 -0.6899968564810018 0.4380209940640077 0.585255206284698 0.2907867818433174 -0.04321746940374532 -0.008931091317377626 -0.07750384749011302
0.11409395973154363 -0.48206495549883543 -0.2800307957243149 -0.684099115273356 0.48696985984524926 0.6356278958437755 0.338311823846723 -0.046892722572366694 -0.011054722011116326 -0.08273072313361707
0.12080536912751677 -0.4603934265890092 -0.24527447045418593 -0.6755123827238325 0.5306684405541072 0.6817411363156706 0.3795957447925439 -0.049320785615192174 -0.012537501604920148 -0.0861040696254642
0.12751677852348994 -0.4355845621444196 -0.20727951347374918 -0.66388961081509 0.5686021822619113 0.7221017460403567 0.41510261848346586 -0.05052216307267464 -0.013287331628670962 -0.08775699451667832
0.1342281879194631 -0.41005517688489374 -0.17095904803885503 -0.6491513057309324 0.6010364120028846 0.7559682369882791 0.4461045870174901 -0.05056382662688724 -0.013192130751211638 -0.08793552250256284
0.14093959731543623 -0.3847567960019 -0.13820034031800404 -0.631313251685796 0.627573233498807 0.7836912547896249 0.47145521220798914 -0.049554621403257226 -0.01217581141814536 -0.08693343138836909
0.1476510067114094 -0.36028184013112224 -0.11004336202509868 -0.6105203182371458 0.6489071139275602 0.805776452600295 0.4920377752548254 -0.047616354832040055 -0.010260164654127733 -0.08497254500995238
0.15436241610738255 -0.3376221691997614 -0.08606848536553308 -0.5891758530339897 0.6656804187420273 0.8228806137451168 0.5084802237389379 -0.0448521468061387 -0.007539936708112829 -0.08216435690416457
0.1610738255033557 -0.3158655046628072 -0.06494405865766228 -0.5667869506679521 0.6785763384269787 0.8356002122985833 0.5215524645553742 -0.041386320833351836 -0.004122490230367808 -0.07865015143633586
0.16778523489932887 -0.2954616383585192 -0.045972733498992835 -0.5449505432180455 0.6880108078651067 0.8447052590616733 0.5313163566685402 -0.03736773877733094 -0.0001680341313927483 -0.07456744342326913
0.174496644295302 -0.2770873785327526 -0.0302796140824243 -0.5238951429830809 0.6943261662044479 0.8505545943896068 0.538097738019289 -0.03294257634219312 0.0041684219469070236 -0.07005357463129327
0.18120805369127516 -0.260948950232043 -0.01814592005356544 -0.5037519804105206 0.6977225969410397 0.8529982590402235 0.5424469348418558 -0.028225263633870474 0.00868447942386295 -0.0651350066916039
0.18791946308724833 -0.24711593348179348 -0.009473866300455436 -0.4847580006631315 0.6982676171723334 0.8518534357033141 0.5446817986413528 -0.023328990449284485 0.013216241718458817 -0.05987422261702779
0.19463087248322147 -0.23495337485086523 -0.0035520298991695842 -0.4663547198025609 0.6961297995174444 0.8477688579889814 0.5444907410459073 -0.01835231675185812 0.01765567320993305 -0.05436030671364929
0.20134228187919462 -0.22319307578803588 0.0017212006736497532 -0.44810735224972154 0.6916619557102452 0.8411855814754807 0.5421383299450098 -0.013354088743832157 0.02194475454272367 -0.04865293203038798
0.2080536912751678 -0.2115627185090689 0.006679775253350617 -0.42980521227148843 0.6850991248544015 0.8324295978850799 0.5377686518237231 -0.008355444742573074 0.026134290547581485 -0.04284518003272764
0.21476510067114093 -0.19967370336274867 0.012675350453847406 -0.4120227571793448 0.6766563891092137 0.8216050072648796 0.5317077709535477 -0.003348451922334853 0.030329700997704646 -0.037026604842374355
0.22147651006711408 -0.1868722373852264 0.020101653365197758 -0.39384612813565056 0.6667451978895113 0.8092895551480964 0.5242008406309261 0.0017145443513713991 0.034639921362686246 -0.031210832659943444
0.22818791946308725 -0.17273189099624914 0.029576099393435806 -0.3750398813859341 0.6558822074158294 0.7960714577240415 0.5156929571076172 0.0068610785535221045 0.03909117213682659 -0.025369015029782387
0.2348993288590604 -0.15730085124507734 0.04129666657539674 -0.3558983690655514 0.6446910169171882 0.7826535537539206 0.5067284800804558 0.012046337695880255 0.04366112551594117 -0.01956845012418066
0.24161073825503354 -0.14122716516922743 0.05433884418477192 -0.33679317452322677 0.6334509733762274 0.7691670668548324 0.49773487989762233 0.01721753924502745 0.04828734171427214 -0.013852263224217239
0.2483221476510067 -0.12541910511548895 0.06789645790343943 -0.3187346681344173 0.6220404162044483 0.75581347458918 0.48826735781971653 0.02236707450399356 0.05290871884281921 -0.008174569834832095
0.2550335570469799 -0.1105970745372566 0.08044217535173419 -0.3016363244262474 0.6108019832769429 0.7428454128634159 0.47875855369046993 0.02741703073451385 0.057440848557931745 -0.002606787088904043
0.26174496644295303 -0.09712670774119889 0.09148785796297026 -0.28574127344536804 0.5997504930112592 0.7302604158490702 0.4692405701734481 0.032300764188695964 0.06185195312973436 0.0027495752476575618
0.2684563758389262 -0.08552018038004752 0.1004704234534888 -0.2715107842135839 0.5889031831355039 0.7177634147573289 0.46004295151367897 0.03701034639114759 0.06610894382440144 0.007911748957893754
0.2751677852348993 -0.0752249462367865 0.10838460323937113 -0.25883449571294415 0.5785137179128068 0.7055243889322361 0.4515030468933775 0.041538376595388 0.07018320412401129 0.012893549066764712
0.28187919463087246 -0.06563819508446114 0.1161512425197237 -0.24742763268864598 0.5687391411753282 0.6936785911453273 0.44379969120532914 0.04589120025192745 0.0740840252587956 0.0176983752450593
0.2885906040268456 -0.056584469057754175 0.12402004416646965 -0.237188982281978 0.5596687246658155 0.6826115020666763 0.43672594726495473 0.05009717455542457 0.07787543383410293 0.0223189152767462
0.2953020134228188 -0.04790507327039769 0.13236240518381845 -0.22817255172461384 0.5513539133063403 0.6725613854725153 0.4301464411401653 0.05418860837954127 0.08164287681052824 0.026734339948554297
0.30201342281879195 -0.039247840153336294 0.14107671214260248 -0.21957239244927507 0.5440097025902713 0.6638354927274362 0.4241839124531062 0.05823744929801984 0.08545292971882688 0.0310219688772128
0.3087248322147651 -0.030400595531116636 0.1503621487139596 -0.21116333977619284 0.5376873017499588 0.656494894302687 0.4188797091972306 0.062313638271617976 0.08934802039160954 0.035279256151626415
0.31543624161073824 -0.021140274030187454 0.16029449408083352 -0.20257504214120842 0.5326226674247044 0.6505955479397536 0.4146497869096552 0.06644974684999164 0.0933570328598838 0.03954246084009948
0.3221476510067114 -0.011130193783016244 0.17097171061567337 -0.19323209818170586 0.5288670756558883 0.6462866288904318 0.41144752242134486 0.07060810857462975 0.09748480630720348 0.04373141084205602
0.32885906040268453 -0.0008252324296966069 0.18162955347074963 -0.18328001833014287 0.5262663080453709 0.6434738911169388 0.4090587249738031 0.07471610743246998 0.10171913298447643 0.04771308188046352
0.33557046979865773 0.009293843267929439 0.19176589924064397 -0.17317821270478506 0.5246872308364303 0.642172558053409 0.4072019036194516 0.0787303050565755 0.10600777340465373 0.051452836708497256
0.3422818791946309 0.01954267728480506 0.20202506296022493 -0.16293970839061483 0.5239493553719011 0.6421201110530882 0.40577859969071406 0.08263344511897501 0.11031623488393388 0.05495065535401613
0.348993288590604 0.030022609702396164 0.21237327199440462 -0.15232805258961227 0.5239506116257141 0.6429855885446057 0.4049156347068225 0.08644364703533199 0.1146257615656941 0.05826153250496987
0.35570469798657717 0.04081262667771368 0.22319218217465633 -0.14156692881922897 0.5245704919435356 0.6447021385529702 0.4044388453341009 0.090149569178823 0.11891342814265894 0.06138571021498705
0.3624161073825503 0.05240941974363533 0.23551010015824186 -0.1306912606709712 0.5254069744162182 0.6469824896246805 0.4038314592077559 0.09371736773115533 0.12317193190038918 0.06426280356192147
0.36912751677852346 0.06515719048686841 0.24941234973973603 -0.11909796876599921 0.5266673235897716 0.651607094671585 0.40172755250795833 0.09715982102862056 0.12753892886367713 0.06678071319356399
0.37583892617449666 0.07959886951557217 0.26533971975378895 -0.1061419807226446 0.5294437702590273 0.6559534161276255 0.4029341243904292 0.10061611973903155 0.13173608036416548 0.06949615911389762
0.3825503355704698 0.09599594493330191 0.28343809347193244 -0.09144620360532862 0.5329715081257972 0.6612954002942488 0.40464761595734555 0.10396233240889664 0.13590008492644012 0.07202457989135316
0.38926174496644295 0.11407120289572358 0.30276499266911033 -0.0746225868776632 0.536927571038327 0.6669749607507681 0.4068801813258859 0.10720770284818901 0.1400156840686746 0.0743997216277034
0.3959731543624161 0.13399279496785735 0.32363060692743817 -0.05564501699172347 0.5415280494481115 0.6734596128162089 0.40959648608001414 0.11032688486882253 0.14404055222283874 0.07661321751480632
0.40268456375838924 0.1555628117336125 0.3458987606985066 -0.034773137231281614 0.5467295076127354 0.6804824162148682 0.4129765990106027 0.11327016843002945 0.14790753283071123 0.07863280402934766
0.4093959731543624 0.17798515103051757 0.3687285576222431 -0.012758255561207937 0.5517699925952635 0.6883299927614138 0.41520999242911316 0.11579352576543343 0.15151797252901092 0.08006907900185595
0.4161073825503356 0.20158212905400483 0.39302799085241513 0.010136267255594494 0.5571399727106331 0.696732312170571 0.4175476332506952 0.11799289026013642 0.15487065273423894 0.08111512778603389
0.4228187919463087 0.22600860702240821 0.41766277199096014 0.03435444205385632 0.5626405495729107 0.7039248978061118 0.4213562013397095 0.1197814590396029 0.15750626956487057 0.08205664851433522
0.42953020134228187 0.25059561419829157 0.4421410712196223 0.0590501571769608 0.5676315485745189 0.7106662484750281 0.42459684867400965 0.1209742649550724 0.1593962711217394 0.08255225878840539
0.436241610738255 0.2752937544953823 0.4665214516360454 0.08406605735471917 0.5716522393366248 0.7166995471350268 0.4266049315382228 0.12151127314188255 0.16043708241018315 0.08258546387358195
0.44295302013422816 0.29943151648958605 0.4902728735099744 0.10859015946919767 0.5735586065782903 0.7218033064424668 0.42531390671411373 0.12114324972239159 0.16039383975362304 0.08189265969116014
0.44966442953020136 0.3237413179028233 0.5142269498835015 0.13325568592214507 0.5739773513644683 0.7264960031689249 0.42145869956001164 0.120140108619585 0.1598094164502652 0.08047080078890481
0.4563758389261745 0.34842406680043253 0.5382044271048056 0.15864370649605944 0.5726954445754063 0.7281914418410969 0.41719944730971587 0.11851572135507792 0.1580652645862291 0.07896617812392671
0.46308724832214765 0.37353344489516893 0.5625395740992032 0.1845273156911347 0.5689420060180821 0.7275157433565584 0.41036826867960574 0.11615515046361985 0.1553163615691885 0.07699393935805121
0.4697986577181208 0.3994390509897943 0.5875496128187947 0.21132848916079394 0.5624559530201345 0.7239982371602116 0.4009136688800574 0.11304974486625995 0.1515501474915838 0.0745493422409361
0.47651006711409394 0.42587449921931325 0.612782331618746 0.23896666681988052 0.5533361223445562 0.7174940465334663 0.3891781981556461 0.10927139322175386 0.14692727217581067 0.07161551426769705
0.4832214765100671 0.45284907196322555 0.6380266438362158 0.2676715000902353 0.5415181503827166 0.7077937233374454 0.37524257742798767 0.10488585056339782 0.14153031078232964 0.06824139034446598
0.4899328859060403 0.4805309241430469 0.6632222385093673 0.2978396097767264 0.5269226636807366 0.6947623744172778 0.35908295294419534 0.09992796507016465 0.1354377986403984 0.06441813149993089
0.4966442953020134 0.5086179214751233 0.6874521978398664 0.32978364511038016 0.5097531936837874 0.6783478406046201 0.34115854676295465 0.0944578152425259 0.12875874759305306 0.06015688289199874
0.5033557046979865 0.537435046378058 0.7097466551363483 0.3651234376197676 0.49058704478063114 0.658101560847094 0.32307252871416825 0.08861679332505966 0.12150089108770859 0.055732695562410735
0.5100671140939598 0.5651601107521215 0.7315608494818218 0.3987593720224212 0.46827554900576834 0.6360138983106117 0.30053719970092496 0.08228174303108875 0.11418355867047855 0.05037992739169894
0.5167785234899329 0.5903120323506573 0.7507943748217314 0.42982968987958325 0.4419464306325921 0.6101638151287601 0.2737290461364241 0.0753856183960564 0.10649717340225584 0.04427406338985696
0.5234899328859061 0.6122947197431914 0.7672215807324348 0.4573678587539479 0.41245465241416596 0.5810240615808933 0.24388524324743863 0.06826443106453492 0.09875667929443221 0.03777218283463762
0.5302013422818792 0.6285299937461871 0.7762807313565939 0.4807792561357803 0.3799980948807476 0.5488890908661642 0.21110709889533097 0.06115744398874588 0.09123053748243154 0.03108435049506023
0.5369127516778524 0.6374690996450156 0.7782709553254161 0.4966672439646151 0.34450154354290285 0.5134330947771477 0.17556999230865805 0.0542561716153461 0.08408981681334508 0.02442252641734712
0.5436241610738255 0.6370519751927455 0.7728670512986355 0.5012368990868554 0.30584532688848515 0.4741998125193836 0.1374908412575867 0.0477940014266265 0.07751653548402707 0.01807146736922594
0.5503355704697986 0.6254118700011094 0.7583239163154574 0.4924998236867615 0.2643001223887627 0.43097431913300677 0.09762592564451866 0.0419813751327389 0.07166570467883301 0.012297045586644788
0.5570469798657718 0.6011314656802923 0.7343645362198381 0.4678983951407465 0.2202486622726581 0.3834728160012161 0.057024508544100155 0.03704831623130234 0.06666428121448789 0.007432351248116788
0.5637583892617449 0.5640175495590438 0.7010262782252594 0.4270088208928282 0.17455685718445285 0.3322360455067938 0.016877668862111894 0.0331143395123218 0.06257759661648529 0.003651082408158316
0.5704697986577181 0.5150369281671198 0.6583270233592561 0.37174683297498345 0.12842333506506198 0.2781255971839638 -0.021278927053839797 0.030294706861980693 0.05942288111153489 0.0011665326124264928
0.5771812080536912 0.4568238890745468 0.6069015612474278 0.30674621690166576 0.08350009545191081 0.22270693502884775 -0.05570674412502613 0.02864054381013921 0.057212966185982636 6.812143429578074e-05
0.5838926174496644 0.3934769141155219 0.5479202566537966 0.23903357157724714 0.0415158620008458 0.16822149304837136 -0.08518976904667974 0.027998051115463968 0.05581219920064459 0.0001839030302833479
0.5906040268456376 0.3295308921190995 0.48340318058612974 0.1756586036520693 0.004221765801597419 0.11739070510425356 -0.10894717350105873 0.028158102705505565 0.05501142031161797 0.0013047850993931527
0.5973154362416108 0.2690916486243828 0.4164410558979686 0.12174224135079698 -0.026601587433066166 0.07318276987713078 -0.12638594474326312 0.028796840047782716 0.054532972194259954 0.003060707901305474
0.6040268456375839 0.21571290731545 0.35107008171019516 0.08035573292070489 -0.04983177040891063 0.03776115795299822 -0.13742469877081948 0.02952653662601033 0.054005310254924756 0.005047762997095903
0.610738255033557 0.17212043806195576 0.2914324377250275 0.05280843839888401 -0.0653180552857202 0.012090615421772907 -0.1427267259932133 0.02996387647349408 0.05296519395183419 0.006962558995153974
0.6174496644295302 0.13959754670451782 0.2425743041960936 0.036620789212942026 -0.07332818479736815 -0.003642012272860512 -0.14301435732187578 0.029834766801784606 0.05122264456213829 0.008446889041430924
0.6241610738255033 0.11874617982001219 0.20997948024646534 0.027512879393559023 -0.07474899168898715 -0.010659103397997305 -0.138838879979977 0.02899579145599171 0.04884815556481532 0.009143427347168102
0.6308724832214765 0.11105027375135888 0.19663669049553634 0.025463857007181442 -0.07077599846949355 -0.010146867508618325 -0.13140512943036878 0.027332148548643843 0.04588678887611902 0.00877750822116866
0.6375838926174496 0.11655788048091949 0.20077215133999843 0.03234360962184056 -0.06256666671475675 -0.0037551875688781114 -0.12137814586063539 0.024901459823409473 0.04235882244132514 0.007444097205493806
0.6442953020134228 0.1331457339474596 0.217096663189582 0.049194804705337186 -0.05218149585398255 0.005317036370655399 -0.10968002807862051 0.022161147638170443 0.03842811029316984 0.005894184983171045
0.6510067114093959 0.15973258796452935 0.24725399594380476 0.07221117998525393 -0.0411634131204185 0.015349894570903057 -0.09767672081174006 0.019285017051472637 0.034502219692366304 0.004067814410578973
0.6577181208053691 0.18894703422391707 0.2804415297050238 0.09745253874281035 -0.03074104244881027 0.025208730372766115 -0.08669081527038666 0.016544881666273773 0.031067876541612457 0.002021886790935087
0.6644295302013423 0.21229447221753867 0.3099027896519015 0.11468615478317583 -0.021639611235417952 0.03352505473680524 -0.07680427720764114 0.014016183040432085 0.028290816649417815 -0.00025845056855364375
0.6711409395973155 0.23188671896611027 0.3212887751064122 0.14248466282580835 -0.013713845319146932 0.039772228081352244 -0.0671999187196461 0.011601905918572852 0.025975521232767446 -0.002771709395621741
0.6778523489932886 0.23774572503730088 0.3251625910211495 0.15032885905345222 -0.006899802885878316 0.04456574756289994 -0.058365353334656575 0.009416871080744916 0.024233214274440706 -0.005399472112950873
0.6845637583892618 0.23165268371568037 0.31387967916111414 0.14942568827024658 -0.00102867516355732 0.04854988858632991 -0.05060723891344455 0.007030381273467743 0.022167346280257703 -0.00810658373332222
0.6912751677852349 0.21612148826792915 0.29269677714691034 0.13954619938894797 0.004563231969675234 0.05205140687930876 -0.042924942939958285 0.004319878756507849 0.019464216502403903 -0.010824458989388204
0.697986577181208 0.1939679500350825 0.26759000609959377 0.12034589397057122 0.010165374873675746 0.056224177291712196 -0.0358934275443607 0.0014593090233631955 0.016560894484030076 -0.013642276437303686
0.7046979865771812 0.1668823929656387 0.24295674137668555 0.09080804455459186 0.01498748789254258 0.06058985172032697 -0.030614875935241807 -0.0009522471717779695 0.013582901109477463 -0.015487395453033403
0.7114093959731543 0.13928104974541022 0.22228586851893078 0.056276230971889676 0.02030167828671442 0.06704514704915152 -0.02644179047572267 -0.0032555732999375968 0.01193330151923648 -0.018444448119111674
0.7181208053691275 0.11556820803441684 0.1920588913986513 0.03907752467018237 0.026758546021372495 0.07220882678033004 -0.01869173473758505 -0.005807572006009757 0.007015852168615807 -0.018630996180635323
0.7248322147651006 0.09636892380541064 0.1730277840131818 0.01971006359763945 0.03274044805889127 0.07941472643528466 -0.01393383031750211 -0.007788744958759504 0.0050504640090549766 -0.020627953926573985
0.7315436241610738 0.07896086706895836 0.14635262028839952 0.011569113849517212 0.0383984527936713 0.0848786399340802 -0.00808173434673759 -0.009353160456911088 0.0026231994146117803 -0.021329520328433958
0.7382550335570469 0.06462023556190026 0.12354073789920089 0.005699733224599622 0.0437772176029869 0.09038198731018765 -0.002827552104213857 -0.01068015581237174 0.001002888559542385 -0.022363200184285864
0.7449664429530202 0.05480465947010369 0.10809705030932432 0.0015122686308830582 0.049053148690568024 0.09624225650091175 0.0018640408802243005 -0.012078422234791187 -0.0003168083526540154 -0.023840036116928358
0.7516778523489933 0.04658841376279883 0.09844207465885724 -0.005265247133259564 0.05359950055126462 0.10146754247699633 0.005731458625532905 -0.01329853268778357 -0.0014279332699599322 -0.025169132105607207
0.7583892617449665 0.03945194454489988 0.09249149440755289 -0.013587605317753132 0.057439680081604674 0.1061585318841471 0.008720828279062245 -0.014470119573118306 -0.002286609498735416 -0.026653629647501197
0.7651006711409396 0.03249790443230349 0.08698351153390399 -0.021987702669296998 0.060412052946641495 0.11012885287073484 0.010695253022548139 -0.015626300512592214 -0.002959135219300059 -0.02829346580588437
0.7718120805369127 0.025297134723917026 0.08014249603961368 -0.029548226591779633 0.062452750838038674 0.11315743970568844 0.011748061970388912 -0.01676389341623913 -0.0035382862746563513 -0.029989500557821906
0.7785234899328859 0.018377334091332038 0.07633537179891813 -0.03958070361625404 0.06372124289680506 0.11521083754019515 0.012231648253414974 -0.01786199247636445 -0.004092463657960765 -0.031631521294768136
0.785234899328859 0.010964128423534312 0.07559055991473829 -0.05366230306766967 0.06418011770894111 0.11620990860825453 0.012150326809627687 -0.018814443052830154 -0.004552789378928938 -0.03307609672673137
0.7919463087248322 0.0025400645004492748 0.062108458793012536 -0.05702832979211399 0.06392279808197904 0.11582000927771796 0.01202558688624012 -0.01977441348172665 -0.0048134697384979806 -0.03473535722495532
0.7986577181208053 -0.005858547263497705 0.05225767684293789 -0.06397477136993329 0.06334357970324754 0.11503261910990017 0.0116545402965949 -0.020515072049392624 -0.0039766952951376215 -0.03705344880364762
0.8053691275167785 -0.014300620767788007 0.04571188641313793 -0.07431312794871395 0.0619727249411393 0.11165124615813785 0.012294203724140744 -0.02083756991761607 -0.0029856924741505156 -0.038689447361081625
0.8120805369127516 -0.020426894784872987 0.03985726041291268 -0.08071104998265866 0.06056823672323754 0.10908107283653719 0.012055400609937886 -0.02071166599282131 -0.0030520611000598684 -0.038371270885582745
0.8187919463087248 -0.02853472810236284 0.04094234431448282 -0.09801180051920849 0.057619160667358144 0.10201891783122057 0.013219403503495722 -0.01983975645243497 -0.005579064198183395 -0.03410044870668655
0.825503355704698 -0.035073980635573286 0.04738531103853046 -0.11753327230967703 0.05528837952687065 0.09926160916294507 0.011315149890796232 -0.019102458168955578 -0.0029083477875164014 -0.03529656855039476
0.8322147651006712 -0.03923250831933411 0.0164592538381428 -0.09492427047681101 0.05386845722919741 0.09143405315356928 0.016302861304825535 -0.018717916985478943 -0.0040267564591758825 -0.033409077511782
0.8389261744966443 -0.042236479893966644 0.03632976237903751 -0.1208027221669708 0.05090763931888627 0.08890040824297013 0.012914870394802415 -0.01767821959151368 -0.004037248242907887 -0.03131919094011947
0.8456375838926175 -0.05623836177285626 0.014447328641353278 -0.1269240521870658 0.04477892270017745 0.08002535639156905 0.009532489008785852 -0.01607189825321982 -0.004967595743840675 -0.027176200762598968
0.8523489932885906 -0.07498317045288144 0.018453832651321417 -0.1684201735570843 0.03749794999917354 0.08389299641675743 -0.008897096418410355 -0.014337505983924253 -0.0012864639733051152 -0.02738854799454339
0.8590604026845637 -0.09115217774252593 -0.026672272116054163 -0.1556320833689977 0.03173401757603857 0.06272968533010008 0.0007383498219770517 -0.013062142464747758 -0.0025424443391060744 -0.023581840590389442
0.8657718120805369 -0.11214492939597319 -0.0307912862258405 -0.19349857256610586 0.02306182439063453 0.05778727028051217 -0.011663621499243108 -0.010863217151792268 -0.0009708593876733111 -0.020755574915911224
0.87248322147651 -0.14006002714501642 -0.05540338050280803 -0.22471667378722482 0.01246486800206614 0.04856589489565616 -0.023636158891523876 -0.008144608744131964 0.0014150999428616771 -0.017704317431125605
0.8791946308724832 -0.1729912353906204 -0.09337455914622217 -0.2526079116350186 0.000716050161531448 0.03993922449721483 -0.038507124174151926 -0.004946039381080838 0.004819547600686622 -0.014711626362848298
0.8859060402684563 -0.20297330723182083 -0.12314416920541386 -0.2828024452582278 -0.010378690532896988 0.03174844896130852 -0.05250583002710249 -0.0014574404711995828 0.009114182411309592 -0.012029063353708756
0.8926174496644295 -0.23168106103841055 -0.14923773981089733 -0.31412438226592376 -0.021255657061933574 0.025474750130511523 -0.06798606425437867 0.0024001845610899094 0.014437043409947389 -0.009636674287767568
0.8993288590604027 -0.25600807379374885 -0.17035469781416981 -0.3416614497733279 -0.03126760078732873 0.02272102145892635 -0.08525622303358381 0.00644565013377557 0.020360051486918426 -0.0074687512193672865
0.9060402684563759 -0.27518044486286 -0.18728136501894022 -0.36307952470677973 -0.03990369186125135 0.02323647088871411 -0.10304385461121682 0.010413930135358306 0.026416012151364326 -0.005588151880647714
0.912751677852349 -0.29009782779965615 -0.20106594121417973 -0.37912971438513254 -0.047080431936879504 0.025597758920606527 -0.11975862279436553 0.01397768436206389 0.03191709162953874 -0.003961722905410962
0.9194630872483222 -0.3006861198333245 -0.21383677295823783 -0.38753546670841116 -0.052399763114995335 0.028449419705636664 -0.13324894593562733 0.016891886299803104 0.03642990365298404 -0.0026461310533778294
0.9261744966442953 -0.30728057923179336 -0.22345980045752553 -0.39110135800606116 -0.05570844401120422 0.030663334232711538 -0.14208022225512 0.01896661951148149 0.03966809942715138 -0.0017348604041884062
0.9328859060402684 -0.3098036163450553 -0.2249578342544486 -0.39464939843566205 -0.05665626699945923 0.032181512287816176 -0.14549404628673462 0.01999256783541794 0.041347380308166315 -0.0013622446373304335
0.9395973154362416 -0.30723385995770675 -0.21622207406228167 -0.3982456458531318 -0.05544062669524105 0.03305251266028909 -0.14393376605077118 0.02000020375671832 0.04160630389460239 -0.0016058963811657473
0.9463087248322147 -0.2985468037160962 -0.20133019849083522 -0.3957634089413572 -0.05193293164382383 0.033575415001324466 -0.13744127828897212 0.019044382061873928 0.04061390139195554 -0.002525137268207682
0.9530201342281879 -0.28355956892631284 -0.18503435738086832 -0.38208478047175737 -0.04589480711474569 0.03461071502789632 -0.1264003292573877 0.017255153387000944 0.038418736498866735 -0.003908429724864847
0.959731543624161 -0.2700765000109548 -0.173238123493042 -0.36691487652886756 -0.03912423271665376 0.03553100449510917 -0.11377946992841668 0.015052872443211776 0.03552558465342546 -0.005419839767001907
0.9664429530201342 -0.2606853552823227 -0.16384259816492575 -0.3575281123997196 -0.03205468908734125 0.03737521387598854 -0.10148459205067104 0.012654427463268343 0.032267385815272484 -0.006958530888735798
0.9731543624161073 -0.25960793663625276 -0.15517530687059267 -0.36404056640191285 -0.023850694507637677 0.04122518706908751 -0.08892657608436286 0.01029289842225859 0.028830378423475425 -0.008244581578958248
0.9798657718120806 -0.27274452946780214 -0.15743766776934345 -0.38805139116626086 -0.01532285958123301 0.04810581039260131 -0.07875152955506734 0.00849579514998613 0.02606945484886683 -0.009077864548894572
0.9865771812080537 -0.30410449347761953 -0.1794047193005759 -0.4288042676546632 -0.00939239818387043 0.05531931924439849 -0.07410411561213935 0.007644947130977869 0.024885834229064818 -0.009595939967109078
0.9932885906040269 -0.3537013527225582 -0.22289407978681733 -0.4845086256582991 -0.008030093125131732 0.060871836343025336 -0.0769320225932888 0.007877540277487658 0.02569792233224176 -0.009942841777266445
1.0 -0.42013380871900813 -0.2816891845662802 -0.558578432871736 -0.012789893353305805 0.06414834462541871 -0.08972813133203034 0.009266858359504136 0.02871597802048321 -0.010182261301474935


==> ref3dNi/WalkHipPower.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.016935711095041318 0.14370503584666794 -0.1775764580367506 0.01437799944214876 0.059141447488491684 -0.03038544860419417 -0.002771332991322313 0.05334554043915625 -0.05888820642180087
0.006711409395973154 -0.05952096940063228 0.12582740010865165 -0.24486933890991622 0.025625936054537134 0.08011342076048904 -0.02886154865141477 0.003540475570025233 0.07696712071783732 -0.06988616957778684
0.013422818791946308 -0.11623627918471083 0.0931061454872206 -0.3255787038566422 0.03928266375496419 0.10742876623293171 -0.028863438723003322 0.011803094698532085 0.10645130745668102 -0.08284511805961686
0.020134228187919462 -0.1763881001872732 0.054002810129050616 -0.406779010503597 0.0505237521011842 0.1310151571541311 -0.0299676529517627 0.020986609293650222 0.13717866778795013 -0.09520544920064967
0.026845637583892617 -0.22740046315750997 0.014812821501711954 -0.46961374781673193 0.054790680235736966 0.14732549832417013 -0.03774413785269619 0.029746812187587235 0.1636715388614278 -0.10417791448625333
0.03355704697986577 -0.255533036434952 -0.016455968567699764 -0.49461010430220426 0.052180130289386555 0.14281099860276414 -0.038450738023991037 0.03467030265373014 0.1737260030324133 -0.10438539772495303
0.040268456375838924 -0.2611352115557157 -0.038563444663512664 -0.48370697844791866 0.040792186239156356 0.12975196513728593 -0.04816759265897322 0.035627881206687834 0.16936319854154575 -0.09810743612817008
0.04697986577181208 -0.2550883169970189 -0.05428802538759997 -0.4558886086064378 0.024158267792875353 0.1157000365745732 -0.06738350098882248 0.03381849810592583 0.15619998968269452 -0.08856299347084287
0.053691275167785234 -0.24796239425869446 -0.06663070246240854 -0.4292940860549804 0.002330028656206654 0.0926960880392834 -0.0880360307268701 0.030210796832327285 0.13822059551575866 -0.0777990018511041
0.060402684563758385 -0.24814697032627966 -0.08083701601376539 -0.4154569246387939 -0.0206723802854845 0.07244405825711157 -0.11378881882808058 0.026527089091124445 0.12173779127984143 -0.06868361309759254
0.06711409395973154 -0.2646073187046147 -0.10332670040868044 -0.42588793700054894 -0.04511910281664263 0.05003335762583452 -0.14027156325911977 0.024156308006726628 0.11024288167262913 -0.061930265659175886
0.0738255033557047 -0.30032140333670715 -0.13217255773387113 -0.46847024893954314 -0.07172076597462415 0.025385570146173028 -0.16882710209542134 0.02270161702165359 0.10252363393381793 -0.05712039989051075
0.08053691275167785 -0.3515876609712132 -0.16617753458725357 -0.5369977873551728 -0.09886963388399253 0.003455927088646532 -0.2011951948566316 0.021479454360101922 0.09838988596800427 -0.05543097724780042
0.087248322147651 -0.41280927729075373 -0.2046188679640698 -0.6209996866174377 -0.12564944061280103 -0.009066677101666323 -0.24223220412393576 0.020312730377301146 0.09977604400702696 -0.05915058325242466
0.09395973154362416 -0.47514456633202073 -0.24342727182860624 -0.7068618608354352 -0.15066859141168348 -0.010175453206107882 -0.29116172961725906 0.01847901649974209 0.10585438292182972 -0.06889634992234556
0.10067114093959731 -0.5292219186061345 -0.274356961648979 -0.7840868755632902 -0.17120678490092406 -0.0017334813488334155 -0.3406800884530147 0.01566812178365552 0.11490890371275243 -0.08357266014544139
0.10738255033557047 -0.5696546211936319 -0.2877805518788306 -0.8515286905084332 -0.18386096688224535 0.012851380396686818 -0.3805733141611775 0.012221237679737347 0.12417670014768582 -0.09973422478821113
0.11409395973154363 -0.5920445280152805 -0.2829242295357609 -0.9011648264948001 -0.18621151292306828 0.032098833056611736 -0.4045218589027483 0.008563391950096543 0.13081377301059305 -0.11368698911039997
0.12080536912751677 -0.6000333309814745 -0.2599828092912378 -0.9400838526717112 -0.1778282069347995 0.05521103212684725 -0.41086744599644626 0.005354662971887665 0.13399175145454337 -0.12328242551076804
0.12751677852348994 -0.5962936736328968 -0.227198681865465 -0.9653886654003285 -0.15971361686602142 0.08108662348020851 -0.40051385721225136 0.003639941004555185 0.1353968964249396 -0.1281170144158292
0.1342281879194631 -0.5844119333387322 -0.19268887887626318 -0.9761349878012012 -0.13341430499126394 0.10975209462656016 -0.37658070460908805 0.003788649696725292 0.13593926343761475 -0.12836196404416417
0.14093959731543623 -0.5654100052680683 -0.1585004211890751 -0.9723195893470615 -0.10019347563496317 0.14122373290156068 -0.341610684171487 0.006519647871688522 0.13941888302053873 -0.1263795872771617
0.1476510067114094 -0.5409676911396362 -0.12669614946170077 -0.9552392328175716 -0.06308230398950303 0.17426345380412356 -0.30042806178312964 0.011867896216540838 0.1475323407253709 -0.12379654829228921
0.15436241610738255 -0.5138101798919662 -0.09882048599315302 -0.9287998737907794 -0.024349913775244026 0.20760381744805867 -0.25630364499854674 0.0190187624447134 0.1601940896129557 -0.1221565647235289
0.1610738255033557 -0.4839351593164901 -0.07326869404678016 -0.8946016245862001 0.014064649090354363 0.2400316318246607 -0.21190233364395195 0.026908728660689725 0.17538948209966063 -0.12157202477828119
0.16778523489932887 -0.45317376674963944 -0.04932462496810208 -0.8570229085311768 0.0499653552598591 0.2697920038872597 -0.16986129336754152 0.03465829573104443 0.19137386176404636 -0.12205727030195751
0.174496644295302 -0.42406187835710496 -0.0297655600468128 -0.8183581966673972 0.08194933680308118 0.2965243258150577 -0.13262565220889533 0.0412552293071881 0.2052969656025017 -0.1227865069881255
0.18120805369127516 -0.39753410607196715 -0.014761289203404637 -0.7803069229405297 0.10882627396708092 0.3195667162447879 -0.10191416831062605 0.04628882753046146 0.21557648189822148 -0.12299882683729857
0.18791946308724833 -0.37445799980728295 -0.003744742823760361 -0.7451712567908055 0.13002183545243765 0.3387181045798645 -0.07867443367498925 0.0495788338243937 0.22112255537661704 -0.12196488772782962
0.19463087248322147 -0.35414341662197024 0.0037989767911701944 -0.7120858100351106 0.14548716482886465 0.3539041815921179 -0.0629298519343886 0.05127256041656218 0.22220134505262934 -0.11965622421950496
0.20134228187919462 -0.3346807797836818 0.01052110371907794 -0.6798826632864416 0.1558536894156914 0.3658642936426298 -0.054156914811247014 0.05147719618136132 0.21896990071258302 -0.11601550834986038
0.2080536912751678 -0.3160804323521827 0.016870465722796157 -0.6490313304271615 0.16199306293093074 0.3749278315853243 -0.05094170572346282 0.05057461339144564 0.21252261123705213 -0.11137338445416084
0.21476510067114093 -0.29764370809598417 0.02431706420828572 -0.6196044804002541 0.16475982174475848 0.3811436418561448 -0.05162399836662787 0.04883347072878816 0.20333877552153634 -0.10567183406396002
0.22147651006711408 -0.278276116853575 0.03301776293295294 -0.5895699966401029 0.1651989737964391 0.385032972824287 -0.054635025231408785 0.046612768826079364 0.19241094156081914 -0.0991854039086604
0.22818791946308725 -0.25712040912155687 0.04440158286246482 -0.5586424011055786 0.1642961429609796 0.3870554343784851 -0.05846314845652592 0.04425828126102249 0.18087277544039473 -0.09235621291834975
0.2348993288590604 -0.23379225189638927 0.060265062695089994 -0.5278495664878685 0.16287627662990883 0.38768132578462616 -0.061928772524808495 0.04220937924611913 0.17013214667391952 -0.08571338818168127
0.24161073825503354 -0.20900611049822515 0.07947453506166302 -0.4974867560581133 0.16161121107456589 0.38756404321389676 -0.06434162106476499 0.04059780990718798 0.16057583703909845 -0.07938021722472247
0.2483221476510067 -0.18442749412123524 0.1006493076273767 -0.4695042958698472 0.16079912720663656 0.38655061012008707 -0.06495235570681399 0.039407108243369605 0.152184267413715 -0.07337005092697577
0.2550335570469799 -0.1612044240204171 0.12092347570013498 -0.4433323237409692 0.16067602915396167 0.3846907964933174 -0.06333873818539401 0.03863042613820908 0.1448081110852057 -0.06754725880878755
0.26174496644295303 -0.14015510735497114 0.1387253353638586 -0.4190355500738009 0.16108826219370176 0.38143792997158665 -0.059261405584183136 0.03800271631798408 0.1379825813151036 -0.06197714867913543
0.2684563758389262 -0.1220809447026112 0.15292658764107442 -0.39708847704629685 0.1615235534947169 0.3765313248310416 -0.05348421784160784 0.03742056721105859 0.13143099728823338 -0.05658986286611618
0.2751677852348993 -0.10625022009637672 0.16442959036396157 -0.37693003055671503 0.16145113998646624 0.3698435763834753 -0.046941296410542815 0.03658108562076099 0.12423914910499667 -0.05107697786347468
0.28187919463087246 -0.09197681989118921 0.1739422029481168 -0.35789584273049524 0.1603539009750955 0.3612549656206405 -0.0405471636704495 0.035171458139819194 0.11563349186227415 -0.045290575582635766
0.2885906040268456 -0.0791729291769372 0.18139854730582083 -0.3397444056596952 0.15775953181776578 0.35043346004750564 -0.03491439641197405 0.0330491037309529 0.10529130000655332 -0.03919309254464753
0.2953020134228188 -0.06758181419460323 0.18749960517432684 -0.3226632335635333 0.15327936462503464 0.3371163798609156 -0.03055765061084631 0.030276450773153014 0.0940023437073158 -0.033449442161009785
0.30201342281879195 -0.05663221022330686 0.19207457094776764 -0.30533899139438136 0.14685799505267896 0.32131882200260975 -0.02760283189725185 0.02698949436858673 0.08273094020846652 -0.02875195147129306
0.3087248322147651 -0.046079801375922186 0.1961450762595012 -0.2883046790113456 0.1385116402302263 0.3030697434284762 -0.026046462968023598 0.023383856495364425 0.07240741612577176 -0.025639703135042907
0.31543624161073824 -0.03573570290002223 0.20040063060684565 -0.2718720364068901 0.1285153327847496 0.2831522410898747 -0.026121575520375473 0.01961353260429307 0.06357348635245197 -0.024346421143865822
0.3221476510067114 -0.02512384073379003 0.2051298140182684 -0.2553774954858485 0.11716522372978529 0.26246414567594656 -0.02813369821637597 0.01581853101699484 0.05655799246814414 -0.024920930434154463
0.32885906040268453 -0.014780266766320965 0.20920350417936862 -0.23876403771201055 0.10474808705103159 0.2419597652046727 -0.03246359110260952 0.012147975722609587 0.05145299556412057 -0.027157044118901394
0.33557046979865773 -0.00513734092614675 0.21227072832705093 -0.22254541017934446 0.09180724995908812 0.22303687101411915 -0.039422371095942904 0.008735315409064226 0.04840568105799311 -0.030935050239864655
0.3422818791946309 0.004559672616187822 0.21593948267484053 -0.2068201374424649 0.07866133226379725 0.20635460581718856 -0.04903194128959405 0.005691255061751901 0.04683147260529198 -0.03544896248178818
0.348993288590604 0.014409674525583784 0.22025259891996884 -0.19143324986880128 0.06573739991857556 0.1914174197038036 -0.05994261986665249 0.003043368402935551 0.04599240084186776 -0.03990566403599666
0.35570469798657717 0.02433630729602309 0.2254367053349537 -0.1767640907429075 0.053405961577125766 0.17716832378703054 -0.07035640063277901 0.0007389366096975729 0.045644859002887804 -0.04416698578349266
0.3624161073825503 0.034686658995756854 0.23240647353700636 -0.16303315554549266 0.04202773953176781 0.16290543095794743 -0.0788499518944118 -0.0012376814263070706 0.046079003005014066 -0.04855436585762821
0.36912751677852346 0.04563556543274723 0.24130239362886557 -0.1500312627633711 0.03198696376557963 0.14882765323960986 -0.0848537257084506 -0.0028855732083319955 0.04754517105593534 -0.05331631747259932
0.37583892617449666 0.057731027002496035 0.25283047628451033 -0.13736842227951823 0.023604900883174327 0.13558116113015012 -0.08837135936380147 -0.004291689986791148 0.0501496917380222 -0.0587330717116045
0.3825503355704698 0.07135332626817907 0.2673192008952352 -0.12461254835887707 0.01704464096531976 0.12433573004230528 -0.09024644811166574 -0.005385869268306617 0.0538523984685748 -0.06462413700518803
0.38926174496644295 0.08649213903673245 0.2835430092287613 -0.11055873115529644 0.012495898557934438 0.11654692282955159 -0.09155512571368271 -0.006069691894364636 0.05840690321994305 -0.07054628700867233
0.3959731543624161 0.10339852580263745 0.3012657887287301 -0.09446873712345522 0.00995909380317822 0.1128349090038735 -0.09291672139751705 -0.006324675489170212 0.06351085148016579 -0.0761602024585062
0.40268456375838924 0.12181422548624429 0.3197172451475982 -0.07608879417510961 0.009595280716956013 0.113231652774864 -0.09404109134095195 -0.006123302714986971 0.0688488995419299 -0.08109550497190383
0.4093959731543624 0.14105571109369625 0.3384904625405651 -0.056379040353172594 0.011520528720699984 0.11714594146854028 -0.0941048840271403 -0.005505653729810296 0.07400106078151565 -0.08501236824113624
0.4161073825503356 0.16103329042743633 0.3581987025193095 -0.036132121664436856 0.016004614638152427 0.12399704590995911 -0.09198781663365427 -0.004363323189300559 0.07866246584601992 -0.08738911222462105
0.4228187919463087 0.18108896626052468 0.3777081434986748 -0.01553021097762547 0.023321437881496494 0.1332272054235832 -0.08658432966059024 -0.002711086343603379 0.08239659621388319 -0.08781876890108996
0.42953020134228187 0.20054402768769772 0.39629271939875177 0.004795335976643694 0.03385061043129125 0.14503398449608612 -0.07733276363350361 -0.0006127354114010748 0.08498024176170957 -0.0862057125845117
0.436241610738255 0.2191451876134421 0.4135298638976225 0.024760511329261742 0.047894813555535494 0.15938179566515437 -0.0635921685540834 0.0018304692239184046 0.08608745737915414 -0.08242651893131735
0.44295302013422816 0.23603419274045975 0.4281062637919627 0.04396212168895683 0.06541868168040381 0.1765812419228725 -0.04574387856206487 0.004354553946877248 0.08566618075453368 -0.07695707286077917
0.44966442953020136 0.25153414545080155 0.4402281199997157 0.0628401709018874 0.08643149800731327 0.1978044027251205 -0.024941406710493955 0.0069666704946891225 0.08379213375852777 -0.06985879276914954
0.4563758389261745 0.2652767013291088 0.44910539763171664 0.08144800502650099 0.11075873238404793 0.22350268082647523 -0.0019852160583793826 0.009471815675225466 0.08079709331545565 -0.061853461965004713
0.46308724832214765 0.2767130630764324 0.4547982435770582 0.09862788257580657 0.13748076728656053 0.25293217616047015 0.0220293584126509 0.011613724825759602 0.07678142521019007 -0.05355397555867086
0.4697986577181208 0.2849895348211213 0.45628139787106203 0.11369767177118059 0.16576487297262726 0.28482444570295845 0.04670530024229609 0.013268059800232124 0.07228980283245079 -0.045753683231986544
0.47651006711409394 0.2891907000887458 0.45324069186041116 0.12514070831708043 0.1943565417897553 0.31767090725564884 0.07104217632386181 0.01460663758533058 0.06806556038334997 -0.03885228521268881
0.4832214765100671 0.2878923989932886 0.4448623943207183 0.13092240366585894 0.22208538753674653 0.3501400655319208 0.09403070954157228 0.01588874525884547 0.06438169059244048 -0.03260420007474954
0.4899328859060403 0.2788484887546454 0.42996638267380827 0.12773059483548252 0.24747432878279435 0.3804661054667563 0.1144825520988324 0.017149546970932933 0.06208942656708492 -0.02779033262521905
0.4966442953020134 0.2595348967799102 0.4084611405083728 0.11060865305144763 0.2696367316101838 0.4087090863651507 0.1305643768552169 0.018585641180900773 0.06249726874550203 -0.025325986383700483
0.5033557046979865 0.22721158881149828 0.38024557755864175 0.07417760006435478 0.2878576570178601 0.43418255386605953 0.14153276016966063 0.020595548193978304 0.06731335420829268 -0.02612225782033608
0.5100671140939598 0.1781529111353376 0.34506722125287903 0.01123860101779614 0.30086238129957305 0.45638047413049976 0.1453442884686463 0.0235624270914582 0.07851786412229553 -0.031393009939379136
0.5167785234899329 0.10993303528839636 0.30080626773127384 -0.08094019715448113 0.30766967114232685 0.4733148976691295 0.14202444461552424 0.027860117562452155 0.0980203047450071 -0.042300069620102784
0.5234899328859061 0.021027479689111988 0.2436717546338736 -0.20161679525564966 0.30814076984025734 0.48334040630631014 0.13294113337420457 0.03424379632362023 0.12879621980203934 -0.06030862715479889
0.5302013422818792 -0.08704740494916527 0.17263888562775762 -0.3467336955260881 0.30226632994176056 0.48571521904327397 0.11881744084024717 0.042229075798739905 0.16615121159636675 -0.08169305999888696
0.5369127516778524 -0.21039835124310816 0.08740127283376684 -0.5081979753199831 0.2900178154577347 0.4795218827211895 0.10051374819427988 0.05166490099625235 0.20832492523806923 -0.10499512324556454
0.5436241610738255 -0.3433287666362246 -0.009849114286427096 -0.6768084189860221 0.2710052728394531 0.46369603856034847 0.0783145071185577 0.0618170658446183 0.2526043776552632 -0.12897024596602663
0.5503355704697986 -0.47528249776853987 -0.11350497861094483 -0.8370600169261349 0.2457334792739197 0.43871977164132925 0.052747186906510146 0.07140865447963311 0.2940166055834842 -0.151199296624218
0.5570469798657718 -0.5944278167617449 -0.21306162729253503 -0.9757940062309549 0.21470602465468144 0.40482964859249776 0.024582400716865127 0.0787680037289394 0.3257677431530455 -0.1682317356951667
0.5637583892617449 -0.688913147356204 -0.296793918079366 -1.081032376633042 0.1790992893890398 0.36291348200460716 -0.004714903226527539 0.08197321193928726 0.34028646684586655 -0.17634004296729205
0.5704697986577181 -0.7487395460845031 -0.3512770089350791 -1.146202083233927 0.1405357165569915 0.31382201165904844 -0.03275057854506541 0.08024601000175732 0.33468627878243795 -0.17419425877892328
0.5771812080536912 -0.7672451819818068 -0.36680511036973606 -1.1676852535938775 0.1011488121715707 0.2589418879523831 -0.056644263609241685 0.07340734801368194 0.30915989212753314 -0.16234519610016923
0.5838926174496644 -0.7464216616544174 -0.34158827407469877 -1.151255049234136 0.0634805785783461 0.20057898020242848 -0.07361782304573627 0.06250280844602439 0.26844681338211857 -0.1434411964900698
0.5906040268456376 -0.693678863507821 -0.2846351268536561 -1.1027226001619859 0.029972232245895472 0.14264896740012173 -0.0827045029083308 0.04930083444797921 0.21910664498928495 -0.12050497609332651
0.5973154362416108 -0.6189370309821257 -0.2120371125433489 -1.0258369494209025 0.003176187947709234 0.0907579324516142 -0.08440555655619575 0.03624678019714965 0.1712308778497324 -0.09873731745543309
0.6040268456375839 -0.5348122471729023 -0.14059638739652053 -0.9290281069492841 -0.015377310609781487 0.050404384727942 -0.08115900594750497 0.025677518075672222 0.13316690169572776 -0.08181186554438333
0.610738255033557 -0.45351716639085676 -0.0846496276969983 -0.8223847050847153 -0.025443850598408087 0.026843975612240157 -0.07773167680905634 0.01929427643289701 0.1092160303603506 -0.07062747749455658
0.6174496644295302 -0.38376401834921503 -0.048269593426269686 -0.7192584432721604 -0.027780357521368322 0.020871507683429852 -0.0764322227261665 0.017915925542403642 0.10229850278571792 -0.06646665170091065
0.6241610738255033 -0.3325131597681513 -0.026463093894819878 -0.6385632256414828 -0.024159459743344026 0.024435840068122938 -0.07275475955481099 0.02146468005964769 0.11208621426395098 -0.0691568541446556
0.6308724832214765 -0.3087131838905378 -0.02304697036049891 -0.5943793974205767 -0.016970458546001203 0.030523359827325146 -0.06446427691932755 0.028961039092631882 0.1366734353317919 -0.07875135714652814
0.6375838926174496 -0.31588432880123657 -0.041722482788224435 -0.5900461748142487 -0.008359680000207205 0.03543635226842638 -0.05215571226884079 0.03891191384005373 0.1705039516062965 -0.09268012392618903
0.6442953020134228 -0.35029682806644835 -0.08156643987599205 -0.6190272162569046 -0.00020486567337936506 0.03804752850857065 -0.03845725985532938 0.0502449388092494 0.20975133703955987 -0.10926145942106105
0.6510067114093959 -0.4114500170464114 -0.13093709908383977 -0.691962935008983 0.006397781905728675 0.039632988423837286 -0.026837424612379934 0.061392643173356555 0.24996761648461396 -0.12718233013790087
0.6577181208053691 -0.47995546555563257 -0.18395643633478276 -0.7759544947764824 0.011063037553653144 0.041302607129212465 -0.019176532021906174 0.07045326154437193 0.2867662114505519 -0.14585968836180804
0.6644295302013423 -0.5330204829462949 -0.21645648260786815 -0.8495844832847217 0.013540937677246888 0.043466912869515664 -0.01638503751502189 0.07672491014640138 0.31764585611952606 -0.16419603582672332
0.6711409395973155 -0.5807874078434743 -0.27891972172356544 -0.882655093963383 0.013777137388466011 0.04469953368011123 -0.017145258903179212 0.07893629228237771 0.33293096554441776 -0.17505838097966236
0.6778523489932886 -0.5922870350235727 -0.2896713748244772 -0.8949026952226682 0.012539823760603058 0.04466830273047592 -0.019588655209269806 0.0762224570788677 0.32479195409605394 -0.17234703993831857
0.6845637583892618 -0.5738765749929283 -0.28145172330026397 -0.8663014266855926 0.010244929955414608 0.043454074783957186 -0.02296421487312797 0.06940919897823768 0.29712864665715627 -0.1583102487006809
0.6912751677852349 -0.5324501266487326 -0.256623726518387 -0.8082765267790781 0.007127018812998084 0.04066853402747525 -0.02641449640147908 0.05988504091355982 0.2580108063358802 -0.13824072450876054
0.697986577181208 -0.47372447966553854 -0.2179620712893186 -0.7294868880417584 0.0035139224478659375 0.03687564504321051 -0.029847800147478638 0.04934552907065565 0.21763965006841712 -0.11894859192710583
0.7046979865771812 -0.40178207848327724 -0.1616683218372781 -0.6418958351292764 0.0004724800589092573 0.03317490573378243 -0.032229945615963915 0.038606868103588814 0.18031061670646417 -0.10309688049928653
0.7114093959731543 -0.3287820954553775 -0.09176360639094569 -0.5658005845198093 -0.0025017182033196463 0.029758556830471503 -0.034761993237110794 0.028878424517823933 0.14729818207118667 -0.0895413330355388
0.7181208053691275 -0.2666987359825834 -0.06200689051425784 -0.471390581450909 -0.0056305038861039144 0.024659268165798498 -0.03592027593800633 0.020789103303565166 0.11742953516855763 -0.0758513285614273
0.7248322147651006 -0.21638194266782673 -0.021604099758156498 -0.411159785577497 -0.007899198285761461 0.02199117897909411 -0.03778957555061703 0.014460968426905882 0.09097034171989905 -0.062048404866087294
0.7315436241610738 -0.17116100332855416 -0.006622213439560931 -0.3356997932175474 -0.009554282773958766 0.019627048783666057 -0.03873561433158359 0.009579048943446028 0.06719049034809337 -0.048032392461201306
0.7382550335570469 -0.1348586412832105 0.002714703083528197 -0.2724319856499492 -0.010662203491633278 0.01834857323808993 -0.039672980221356485 0.005869277307243991 0.04808208692161658 -0.03634353230712859
0.7449664429530202 -0.11072226166644011 0.008433353406473776 -0.229877876739354 -0.0113730500797909 0.017730682469327082 -0.04047678262890888 0.0035312095426063518 0.0379149772371011 -0.030852558151888396
0.7516778523489933 -0.09134628695195245 0.018483306783597442 -0.20117588068750233 -0.011561398750214924 0.01752942024671015 -0.04065221774714 0.002214138493625544 0.03538218764381133 -0.03095391065656024
0.7583892617449665 -0.07555015165859168 0.03056759150887607 -0.18166789482605944 -0.011453982628276946 0.017648785166348626 -0.04055675042290252 0.0016817061768306593 0.03500702219232835 -0.031643609838667035
0.7651006711409396 -0.060774688509096404 0.042665346705651704 -0.16421472372384452 -0.011094698201500915 0.017890714971776786 -0.04008011137477862 0.0017683215084136655 0.032532458434756925 -0.028995815417929595
0.7718120805369127 -0.04585509555706079 0.052920091670972495 -0.14463028278509407 -0.010650903725175145 0.01815419169915762 -0.03945599914950791 0.002326125072316133 0.028236079736900645 -0.023583829592268377
0.7785234899328859 -0.03166075224775367 0.060370569948893595 -0.12369207444440095 -0.010222937681829405 0.01827062428725188 -0.03871649965091069 0.0034027295942229284 0.03614579044032966 -0.029340331251883803
0.785234899328859 -0.017972711705785162 0.06649702219272693 -0.10244244560429724 -0.009865182934475015 0.018147632690917497 -0.03787799855986752 0.004252548357247213 0.055411399662750875 -0.04690630294825645
0.7919463087248322 -0.006275994411212476 0.07316855984174696 -0.0857205486641719 -0.009753423542038106 0.0178984313003959 -0.03740527838447211 0.002793315614625042 0.03708774575179011 -0.03150111452254002
0.7986577181208053 0.0032076530660380595 0.07782540291626994 -0.07141009678419383 -0.009946657306841074 0.01773010350228671 -0.03762341811596886 -0.0001084096504229377 0.02078534878750265 -0.021002168088348525
0.8053691275167785 0.011103345979851902 0.07660642044388788 -0.05439972848418408 -0.00993821213030853 0.015912341105479944 -0.035788765366097 -0.0029926264977672063 0.040336666255006585 -0.046321919250541
0.8120805369127516 0.015395530729452534 0.07869477380979542 -0.04790371235089036 -0.010069731734787715 0.014434465912067242 -0.03457392938164267 -0.004377578181546953 0.03159200562206798 -0.04034716198516188
0.8187919463087248 0.021557311788482424 0.09658115703026082 -0.05346653345329597 -0.009675714476647496 0.012568692835726947 -0.03192012178902194 -0.005883437731840921 0.023677624665101073 -0.03544450012878292
0.825503355704698 0.023700350513174078 0.11903597143739705 -0.07163527041104889 -0.009467848466690335 0.012496845720740736 -0.031432542654121404 -0.00729586598851628 0.018740409363261566 -0.03333214134029413
0.8322147651006712 0.02019521027971375 0.06924140885846634 -0.028850988299038843 -0.009452167497797297 0.01136249317560888 -0.030266828171203474 -0.008495724735434147 0.016387633913431007 -0.033379083384299305
0.8389261744966443 0.01454443752795954 0.0698608471458523 -0.040771972089933224 -0.00869906372669768 0.011668698592021963 -0.02906682604541732 -0.009445168391113892 0.01467636580706325 -0.033566702589291036
0.8456375838926175 0.011773400144037395 0.0559035910430652 -0.03235679075499041 -0.007979327203216069 0.010405247944380401 -0.02636390235081254 -0.009704404794362697 0.01307071033290879 -0.032479519921634184
0.8523489932885906 0.007369864590174733 0.04140073960425702 -0.026661010423907554 -0.006915759660554523 0.010449439682913052 -0.0242809590040221 -0.009304267965432964 0.012188353723446583 -0.03079688965431251
0.8590604026845637 -0.003820029465288165 0.03083882276685703 -0.03847888169743336 -0.005160518577462008 0.007032666410902073 -0.01735370356582609 -0.008445200904944527 0.01126663727462549 -0.028157039084514543
0.8657718120805369 -0.01970831511302315 0.029067328914738955 -0.06848395914078526 -0.003767443925844476 0.00705438356241235 -0.014589271414101303 -0.006397645541096697 0.014448680708024275 -0.027243971790217668
0.87248322147651 -0.044647580116651195 0.02003665243073119 -0.10933181266403358 -0.002650447126146766 0.006811616855737438 -0.012112511108030969 -0.0032201186567730063 0.023012846195683345 -0.029453083509229355
0.8791946308724832 -0.07920715106266281 0.011838550268019263 -0.17025285239334487 -0.0016486948878914563 0.007590543203472856 -0.010887932979255768 0.0011462122460881654 0.03653336020215355 -0.03424093570997722
0.8859060402684563 -0.11851379560289536 0.002988164832879364 -0.2400157560386701 -0.00012539545170417416 0.010399021322534735 -0.010649812225943084 0.006627652253655494 0.052954637304868504 -0.039699332797557524
0.8926174496644295 -0.15973035644146935 -0.008709517571580644 -0.3107511953113581 0.0015412282518742011 0.014901819899695518 -0.011819363395947117 0.013283912096515617 0.07028078254160317 -0.04371295834857193
0.8993288590604027 -0.1974274127875227 -0.022256205392911316 -0.3725986201821341 0.003406394035412805 0.021232936903063285 -0.014420148832237675 0.02013852876753452 0.08458650200078893 -0.04430944446571988
0.9060402684563759 -0.22593680764587593 -0.03726292495935399 -0.41461069033239784 0.005259743286556108 0.028566477585683675 -0.018046991012571456 0.026620232435828412 0.09525360171500981 -0.04201313684335299
0.912751677852349 -0.24273912520009427 -0.049631824674748 -0.4358464257254405 0.006788089871437687 0.03517142855744675 -0.021595248814571377 0.031615287487468786 0.10162931181545828 -0.038398736840520704
0.9194630872483222 -0.24666897420087094 -0.058404757138601965 -0.4349331912631399 0.007944999380873868 0.04007571067472074 -0.024185711912973 0.033932515461927715 0.10154125920341607 -0.03367622827956064
0.9261744966442953 -0.23733663857812398 -0.06139235114636343 -0.41328092600988453 0.008887796698455552 0.04308549197841693 -0.02530989858150582 0.03293867758291904 0.094929167217253 -0.029051812051414917
0.9328859060402684 -0.21567069041405504 -0.05166716051264175 -0.3796742203154683 0.009761404663967506 0.044330006832356904 -0.02480719750442189 0.028495549095977242 0.08325619595334069 -0.026265097761386212
0.9395973154362416 -0.18384578961076609 -0.026233717109933413 -0.3414578621115988 0.010609585004993352 0.044129146108890134 -0.022909976098903433 0.021599336458972048 0.06909137701070225 -0.02589270409275816
0.9463087248322147 -0.14393592472704245 0.0051272404219013246 -0.2929990898759862 0.011501726781945752 0.04317996716564079 -0.020176513601749286 0.013541995321830263 0.05551808475123859 -0.028434094107578058
0.9530201342281879 -0.10092097496477476 0.03129571003618506 -0.23313765996573457 0.01197642741304703 0.04158858767471403 -0.017635732848619974 0.005726569872169276 0.04515920658992598 -0.03370606684558743
0.959731543624161 -0.062315255413327726 0.051145345718154316 -0.17577585654480976 0.011754182499847473 0.03956337680009149 -0.01605501180039654 -0.0007157540553638493 0.039311777849743754 -0.040743285960471456
0.9664429530201342 -0.030650761010871344 0.07114674284089761 -0.1324482648626403 0.011060501211487049 0.03807783397121725 -0.01595683154824315 -0.005322210083489651 0.03763727797586922 -0.04828169814284853
0.9731543624161073 -0.009241443382966322 0.09162356758267665 -0.1101064543486093 0.009453764728537348 0.037124961387413384 -0.018217431930338687 -0.008089816018240461 0.03913111858137833 -0.055310750617859256
0.9798657718120806 0.003424855827053638 0.11069339683495936 -0.10384368518085209 0.0074367398035560675 0.03755504448051012 -0.022681564873397987 -0.00922386712645807 0.0436272302541302 -0.06207496450704634
0.9865771812080537 0.00687449772393505 0.12665173540769173 -0.11290273995982163 0.006424967291363081 0.039893335542119344 -0.027043400959393178 -0.009204624059006048 0.050325122125673014 -0.0687343702436851
0.9932885906040269 0.0006923972809917046 0.13846939526862184 -0.13708460070663842 0.007846709506303732 0.04537100229356683 -0.029677583280959364 -0.007930075043110135 0.05942748691517012 -0.07528763700139039
1.0 -0.017387227925619832 0.14484796316119744 -0.1796224190124371 0.01309661059504132 0.05684654409242543 -0.030653322902342784 -0.005101739264049589 0.07231188747112907 -0.08251536599922826


==> ref3dNi/WalkKneeAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 4.95672668243801 8.415689103781094 1.4977642610949249 -0.6767291204545455 3.2921019221642096 -4.6455601630733 -10.81909181404959 -0.3838310670289502 -21.25435256107023
0.006711409395973154 5.9820162263103915 9.324337573252688 2.639694879368096 -0.6466858227713685 3.2963966866472143 -4.589768332189951 -11.18276128301624 -0.43773432423663117 -21.927788241795852
0.013422818791946308 6.964018897490155 10.248217332895921 3.6798204620843897 -0.5997963445654222 3.3214538593189076 -4.5210465484497515 -11.259198822840972 -0.19441597864477878 -22.323981667037167
0.020134228187919462 7.895212265696935 11.18185261230013 4.60857191909374 -0.5356723100962338 3.3692989835069036 -4.440643603699371 -11.021704545870536 0.3344221857563472 -22.37783127749742
0.026845637583892617 8.770888979116979 12.1197768837313 5.422001074502658 -0.45281713708136895 3.443245137184368 -4.348879411347106 -10.440821889303344 1.1494910224537254 -22.03113480106041
0.03355704697986577 9.595395761828174 13.05988413671092 6.130907386945428 -0.3493885325389647 3.5438844631087267 -4.242661528186656 -9.52027138260581 2.183481153637244 -21.224023918848864
0.040268456375838924 10.39243742498197 14.012342796316862 6.7725320536470806 -0.22928151382417272 3.6720250524041713 -4.130588080052517 -8.373065624771199 3.2707849189224465 -20.016916168464846
0.04697986577181208 11.179493866825677 14.98442148216139 7.374566251489965 -0.09437042303383397 3.82752318058182 -4.016264026649488 -7.140631581396635 4.334603856378335 -18.615867019171603
0.053691275167785234 11.958235536496755 15.963307367154165 7.953163705839345 0.05134490998907297 4.0040501048390205 -3.9013602848608744 -5.937474097240553 5.2958987441991265 -17.170846938680235
0.060402684563758385 12.725902173858781 16.933222886962533 8.518581460755028 0.20654800725425615 4.196398926011367 -3.7833029115028554 -4.882555084976986 6.061554939724123 -15.826665109678096
0.06711409395973154 13.473036614343558 17.87362627694641 9.072446951740703 0.3675510800259309 4.3982966724202655 -3.663194512368404 -4.045513729918462 6.635658430741992 -14.726685890578917
0.0738255033557047 14.18172367005934 18.753931110203794 9.609516229914885 0.5294259459806441 4.600107862630354 -3.5412559706690665 -3.471360162658772 7.025456410650277 -13.968176735967822
0.08053691275167785 14.824353714986957 19.537365075064553 10.111342354909361 0.6860598271526426 4.789105775126817 -3.416986120821532 -3.1476837743118056 7.233472072178903 -13.528839620802515
0.087248322147651 15.381840218536798 20.205933532039516 10.55774690503408 0.8307459471723327 4.9573750742970635 -3.2958831799523978 -3.020557975106632 7.294941132119451 -13.336057082332715
0.09395973154362416 15.840422359393198 20.74871798780223 10.932126730984164 0.957764356817905 5.099524409688516 -3.1839956960527056 -3.0375535141193346 7.2503582787470755 -13.325465306985745
0.10067114093959731 16.18696183620832 21.1495278962162 11.224395776200437 1.0619575541951853 5.2115717846640965 -3.087656676273726 -3.1485613499120872 7.132543351469074 -13.42966605129325
0.10738255033557047 16.412613035803414 21.400338224776526 11.4248878468303 1.139159704665815 5.2920778322846935 -3.013758422953064 -3.302183169069277 6.980671184262992 -13.585037522401546
0.11409395973154363 16.52565536649287 21.524572184487823 11.526738548497919 1.1903595923747847 5.345515027164339 -2.9647958424147696 -3.456299187462972 6.832946686970286 -13.74554506189623
0.12080536912751677 16.537508879721557 21.54093363979999 11.534084119643122 1.2188768372570595 5.376246060363384 -2.938492385849265 -3.5894007957027547 6.7122971046638025 -13.891098696069312
0.12751677852348994 16.46178739419823 21.461591872231505 11.461982916164953 1.2291659438815248 5.387682289753847 -2.9293504019907974 -3.6878438519016563 6.629743112867116 -14.005430816670428
0.1342281879194631 16.315065065311423 21.30903401419994 11.321096116422904 1.2263206709476386 5.383438934658528 -2.9307975927632515 -3.7402130333324104 6.595355905955908 -14.075781972620728
0.14093959731543623 16.114818601974594 21.10454770123561 11.125089502713577 1.2148798012450759 5.366850715644622 -2.93709111315447 -3.742019323268071 6.615031337021556 -14.099069983557698
0.1476510067114094 15.876523389816402 20.863763856923484 10.88928292270932 1.2001016358612513 5.341505659327318 -2.9413023876048157 -3.699765010519165 6.680486445524275 -14.080016466562606
0.15436241610738255 15.612294369072053 20.597486091574034 10.627102646570073 1.1860553536824026 5.309989791571875 -2.937879084207069 -3.623338531851885 6.780319457161072 -14.026996520864843
0.1610738255033557 15.331232836541117 20.31448069676103 10.347984976321204 1.17482542041239 5.275052072166583 -2.925401231341803 -3.523738368878197 6.902016756859732 -13.949493494616126
0.16778523489932887 15.038747475733539 20.01722894581471 10.060266005652366 1.167168660318876 5.23832962072594 -2.9039923000881878 -3.4183315142735333 7.023765245805406 -13.860428274352472
0.174496644295302 14.738624542126583 19.707698038334534 9.769551045918632 1.1628608226450725 5.200325202008063 -2.8746035567179185 -3.3236122576737506 7.1239364109963494 -13.77116092634385
0.18120805369127516 14.4329198596012 19.387167532648032 9.478672186554366 1.1603773407229743 5.160815005578218 -2.8400603241322693 -3.2506621243455 7.189679237306169 -13.691003485997168
0.18791946308724833 14.121399169278115 19.055660631283516 9.187137707272713 1.1572599832151256 5.118816284630052 -2.8042963181998 -3.205157066835376 7.213749962081032 -13.624064095751784
0.19463087248322147 13.80333167478673 18.71317327380228 8.89349007577118 1.1510172107357595 5.072916851302889 -2.7708824298313695 -3.1886744104498286 7.1949333465081216 -13.572282167407778
0.20134228187919462 13.477530335154466 18.359337125655415 8.595723544653518 1.139386393762687 5.021605256125126 -2.742832468599752 -3.1978347490662262 7.1389147144148755 -13.534584212547328
0.2080536912751678 13.142585028495775 17.99461588875921 8.29055416823234 1.1208102412460466 4.964044905383659 -2.7224244228915664 -3.2265792478510997 7.054569717140111 -13.50772821284231
0.21476510067114093 12.798100696932728 17.619924431319646 7.976276962545811 1.094461277101891 4.9005093445726216 -2.7115867903688393 -3.268794251454882 6.95426009696957 -13.491848599879333
0.22147651006711408 12.443584416250228 17.234846685667133 7.652322146833324 1.0596168301948226 4.831265916746263 -2.7120322563566184 -3.314748966272117 6.850824705219116 -13.480322637763349
0.22818791946308725 12.078999799919574 16.840724187525055 7.317275412314092 1.0172945792914196 4.7581223763554 -2.7235332177725615 -3.359734911363634 6.751611314274656 -13.471081137001924
0.2348993288590604 11.705716722520663 16.440126771216505 6.971306673824818 0.9688439167421921 4.683294128709004 -2.74560629522462 -3.4008369886932193 6.662906386676299 -13.464580364062739
0.24161073825503354 11.325628349547959 16.03580891351742 6.615447785578496 0.9159187994121968 4.608400822468043 -2.776563223643649 -3.4348333156511788 6.588865100591837 -13.458531731894196
0.2483221476510067 10.940656243535416 15.630672793401253 6.25063969366958 0.8596994677810759 4.534204146625251 -2.8148052110631 -3.4594241783733595 6.53193503665039 -13.450783393397108
0.2550335570469799 10.553443051749953 15.227985930793658 5.87890017270625 0.8018835700599034 4.461795692386381 -2.858028552266574 -3.4745003763561524 6.493288816444316 -13.442289569156621
0.26174496644295303 10.165937996256032 14.830710990758451 5.501165001753613 0.7441451745135607 4.39220485285299 -2.903914503825868 -3.478274984057626 6.474615879697577 -13.431165847812828
0.2684563758389262 9.780195973294411 14.441370553324054 5.119021393264768 0.6879782606730821 4.326428550887879 -2.950472029541715 -3.470530871975702 6.475596754668658 -13.416658498620063
0.2751677852348993 9.398201300022178 14.061641384955113 4.734761215089243 0.6346435204290306 4.26555954189199 -2.9962725010339284 -3.4498770982236984 6.497696796048558 -13.397450992495955
0.28187919463087246 9.021927853563712 13.6931667519267 4.350688955200725 0.585410281940208 4.210735835587434 -3.039915271707018 -3.416790619344248 6.5395351410294005 -13.373116379717896
0.2885906040268456 8.652955595941265 13.337487336101466 3.9684238557810634 0.5411826387171498 4.162911327876488 -3.0805460504421887 -3.3723956030919644 6.599483084931309 -13.344274291115239
0.2953020134228188 8.292645734777308 12.994978103848357 3.5903133657062574 0.5023061683557873 4.122230864875707 -3.1176185281641327 -3.3187023473499653 6.675585224423454 -13.312989919123385
0.30201342281879195 7.942221616630155 12.665432888984402 3.219010344275909 0.4688227693707366 4.088875668697742 -3.1512301299562693 -3.258882869839289 6.763596893366708 -13.281362633045285
0.3087248322147651 7.6025738367449645 12.349094437078522 2.856053236411407 0.4404587029019692 4.0622878000177804 -3.181370394213842 -3.195632917869821 6.859150677463687 -13.250416513203328
0.31543624161073824 7.274577028251702 12.046054363736754 2.503099692766651 0.4166383184150478 4.0417013438238945 -3.2084247069937986 -3.1327333270716617 6.956971141768168 -13.222437795911492
0.3221476510067114 6.959072839375451 11.755909013427416 2.1622366653234844 0.39691159576155066 4.0265928043427355 -3.232769612819634 -3.073588244521324 7.052194133096974 -13.199370622139622
0.32885906040268453 6.6567588180112605 11.478651221516824 1.8348664145056963 0.3807793326581615 4.016139856922243 -3.25458119160592 -3.0200087257418646 7.140389272533116 -13.180406724016844
0.33557046979865773 6.368326961518944 11.214413865546097 1.522240057491791 0.36757915418636644 4.009594076723546 -3.2744357683508127 -2.9746741330328925 7.217745198340109 -13.167093464405895
0.3422818791946309 6.094405592528702 10.962537499749311 1.226273685308092 0.3570046232880636 4.006592373439936 -3.292583126863809 -2.938778559237895 7.2814903659973185 -13.15904748447311
0.348993288590604 5.835562700769596 10.721361850130227 0.9497635514089637 0.34852271929349976 4.006912773761851 -3.3098673351748515 -2.9097067433454438 7.333302047044416 -13.152715533735304
0.35570469798657717 5.591650395849736 10.490120045205991 0.6931807464934803 0.34174657274907144 4.01022189003883 -3.326728744540687 -2.884976554703537 7.376044449057126 -13.145997558464199
0.3624161073825503 5.363295999614512 10.268042151214281 0.45854984801474163 0.33660695342476027 4.016096845122799 -3.342882938273279 -2.862790711035 7.412256198186517 -13.137837620256517
0.36912751677852346 5.151272195039937 10.055064085857577 0.2474803042222975 0.3325416668520996 4.02397577143805 -3.3588924377338514 -2.838931337880638 7.446320711103796 -13.124183386865072
0.37583892617449666 4.957376295048251 9.852669584701815 0.06208300539468681 0.3290189182463815 4.03289732269442 -3.3748594862016565 -2.808841351310391 7.483845265354102 -13.101527967974885
0.3825503355704698 4.783264223470521 9.662485288928545 -0.09595684198750298 0.3256904938744809 4.041825091008165 -3.3904441032592034 -2.769900862221971 7.528796925280822 -13.068598649724763
0.38926174496644295 4.631423574405787 9.487118590729427 -0.2242714419178533 0.32217463233831617 4.049590090382827 -3.405240825706194 -2.7193627708039796 7.585166857758992 -13.02389239936695
0.3959731543624161 4.505469523184365 9.330690838290328 -0.31975179192159864 0.3177260864358806 4.054683358938509 -3.419231186066748 -2.6546103944492208 7.656131856559285 -12.965352645457727
0.40268456375838924 4.409430699933274 9.199179113646345 -0.38031771377979506 0.311746201694353 4.0557205829415635 -3.4322281795528577 -2.574946032263295 7.742884831253974 -12.892776895780564
0.4093959731543624 4.347542755640918 9.098088268946949 -0.4030027576651145 0.303499019316656 4.0515868313948 -3.444588792761488 -2.4805189644323016 7.846078521051298 -12.8071164499159
0.4161073825503356 4.324191731805698 9.032669884142694 -0.38428642053129813 0.2921395812025072 4.0416579720683 -3.4573788096632856 -2.37151933317294 7.9655923001170885 -12.70863096646297
0.4228187919463087 4.343828432098288 9.008787488729496 -0.32113062453291885 0.2770404560305619 4.025732040202422 -3.471651128141299 -2.249374114945364 8.10056695636618 -12.599315186256906
0.42953020134228187 4.410538088295249 9.031824825959298 -0.21074864936880022 0.25727805074075105 4.003675227754712 -3.4891191262732106 -2.1152340293055634 8.25085113616344 -12.481319194774567
0.436241610738255 4.528132606791836 9.106987485618255 -0.05072227203458368 0.2320982175095688 3.9756367076123604 -3.511440272593223 -1.9701880120014963 8.416539997030505 -12.356916021033499
0.44295302013422816 4.6993670558031555 9.23636357418247 0.16237053742384155 0.2009415371427979 3.9425657361381687 -3.5406826618525726 -1.8164702527369814 8.596155959340496 -12.22909646481446
0.44966442953020136 4.925379238224527 9.424164042024476 0.4265944344245787 0.16383542535386147 3.905158251277834 -3.5774874005701105 -1.6549736293846016 8.789686325683103 -12.099633584452306
0.4563758389261745 5.2095371468606135 9.673179445743791 0.7458948479774348 0.12043725695203551 3.863993875202984 -3.623119361298913 -1.488003944567088 8.996507071106485 -11.972514960240662
0.46308724832214765 5.552491168421709 9.986616503644637 1.1183658331987818 0.07136536298190442 3.820288028363161 -3.6775573023993524 -1.3172880233900919 9.215026432057522 -11.849602478837705
0.4697986577181208 5.957059800013863 10.365908342271357 1.5482112577563685 0.01663968757081664 3.775166808867349 -3.7418874337257155 -1.1449266100116466 9.441894445440644 -11.731747665463937
0.47651006711409394 6.422095712234736 10.812154418982075 2.0320370054873953 -0.0423050472599562 3.730091634634891 -3.8147017291548035 -0.9751461977258853 9.673260850171943 -11.623553245623715
0.4832214765100671 6.9506862906214995 11.329984654891113 2.5713879263518846 -0.1044294856681464 3.686675046469311 -3.8955340178056037 -0.8112720159520789 9.903877970905562 -11.52642200280972
0.4899328859060403 7.547777972575712 11.92474820754982 3.1708077376016046 -0.16865452246050855 3.6458017757662793 -3.9831108206872967 -0.6603734854401246 10.125686706093397 -11.446433676973648
0.4966442953020134 8.216180548982193 12.599941753862707 3.8324193441016785 -0.23329216754345783 3.609727532361827 -4.076311867448743 -0.5286609816198891 10.330835235787202 -11.388157199026981
0.5033557046979865 8.963342468509076 13.365933278761887 4.560751658256265 -0.29696815863303544 3.579676903364983 -4.1736132206310534 -0.4256205654528815 10.509359205785781 -11.360600336691544
0.5100671140939598 9.79842228805813 14.233476851607968 5.363367724508294 -0.3573609812381441 3.5583587043350016 -4.27308066681129 -0.3627036655596536 10.64886664302507 -11.374273974144376
0.5167785234899329 10.73035058687392 15.211277852048223 6.249423321699616 -0.4113229313317431 3.5503039231845612 -4.372949785848047 -0.3504098092392811 10.737119515500865 -11.437939133979427
0.5234899328859061 11.775054663139937 16.316068760756643 7.234040565523232 -0.45520454423456647 3.5596238459058633 -4.470032934374997 -0.40518044241499956 10.755482525220433 -11.565843410050434
0.5302013422818792 12.94268228430584 17.56109908641013 8.32426548220155 -0.4845950233498806 3.593712355778246 -4.562902402478008 -0.5353724740931288 10.6909686132456 -11.761713561431856
0.5369127516778524 14.243924794678017 18.954420728213226 9.53342886114281 -0.4950174130189697 3.657883753036748 -4.6479185790746875 -0.7515571882092723 10.528116250487596 -12.03123062690614
0.5436241610738255 15.69599838389539 20.510185008924164 10.881811758866615 -0.4814698111407452 3.7590386785126135 -4.721978300794104 -1.0602451084350228 10.256988386095943 -12.377478602965988
0.5503355704697986 17.306090835099003 22.23991097620095 12.372270693997056 -0.44063475329427504 3.9017451287190124 -4.783014635307563 -1.4633533839383794 9.866892460303232 -12.79359922817999
0.5570469798657718 19.081497969243976 24.1423460717235 14.020649866764451 -0.3707083881714185 4.085310683546192 -4.826727459889028 -1.9556527042130725 9.362417677927931 -13.273723086354076
0.5637583892617449 21.02193382314605 26.218213109820546 15.825654536471554 -0.2739270750764049 4.306833800122276 -4.854687950275086 -2.5236910291348646 8.757882599769037 -13.805264658038766
0.5704697986577181 23.12889442329025 28.45727606703833 17.800512779542174 -0.15406643046702537 4.559506498825577 -4.867639359759627 -3.1509240481307845 8.071990926390933 -14.373839022652502
0.5771812080536912 25.395168575350848 30.85145880262604 19.938878348075654 -0.01833656945906588 4.83268912704185 -4.869362265959983 -3.814102423426147 7.330935612427641 -14.959140459279936
0.5838926174496644 27.804923057712593 33.375562476554805 22.23428363887038 0.12307432832935883 5.113142423857156 -4.866993767198438 -4.481357245702885 6.576153328274215 -15.538867819679984
0.5906040268456376 30.338830829080937 36.00016466562214 24.677496992539737 0.2589080795246559 5.3872183977329575 -4.869402238683645 -5.117554348941701 5.85003302349997 -16.085141721383373
0.5973154362416108 32.970809226939934 38.69207909961027 27.249539354269604 0.3789187017075265 5.6426889286124515 -4.884851525197399 -5.689072965888393 5.188365513198464 -16.566511444975248
0.6040268456375839 35.669202348300004 41.41512945298146 29.923275243618548 0.47486942541641364 5.871530918517106 -4.921792067684278 -6.159772483633315 4.6342080938798595 -16.95375306114649
0.610738255033557 38.39906152726164 44.12790040602969 32.670222648493585 0.5400744274900168 6.0661412387099585 -4.985992383729926 -6.493908774337459 4.225900706420973 -17.21371825509589
0.6174496644295302 41.12390741999 46.79082111838844 35.45699372159155 0.5722492515156259 6.223414142416299 -5.0789156393850465 -6.670536706550558 3.977006318944505 -17.31807973204562
0.6241610738255033 43.80759329275058 49.371352809024714 38.24383377647645 0.5723204302236417 6.344928694034117 -5.200287833586833 -6.678090471670916 3.8903400792964318 -17.246521022638262
0.6308724832214765 46.41682353985241 51.839032464127946 40.99461461557687 0.5427872689153581 6.433711286089809 -5.348136748259093 -6.514531041581623 3.966652715787916 -16.995714798951163
0.6375838926174496 48.919520064895465 54.16411019003871 43.67492993975222 0.4879567044811137 6.493796839384666 -5.5178834304224385 -6.196443351917748 4.185051973812052 -16.57793867764755
0.6442953020134228 51.29331486077991 56.335107332100165 46.25152238945965 0.4154909182995448 6.532712953999093 -5.701731117400003 -5.759327275729387 4.504675233236203 -16.023329784694976
0.6510067114093959 53.520334870209055 58.34562810429295 48.69504163612516 0.3330514647707859 6.557219962825155 -5.891117033283583 -5.247437190122854 4.892968747496713 -15.387843127742421
0.6577181208053691 55.585964471129856 60.18613794624038 50.98579099601933 0.24698827140204757 6.57494440021052 -6.080967857406425 -4.71956436336596 5.317782929897872 -14.756911656629791
0.6644295302013423 57.47548843391202 61.85095684818523 53.10002001963881 0.1661997963526822 6.5924765644907755 -6.260076971785411 -4.235603257182875 5.738759459364434 -14.209965973730185
0.6711409395973155 59.18748257668198 63.350167948381625 55.024797204982335 0.09390625906054169 6.615025011783547 -6.427212493662464 -3.838500639927343 6.134235086908461 -13.811236366763147
0.6778523489932886 60.72021410089304 64.68916895015775 56.751259251628326 0.04097352745854058 6.651982697705608 -6.570035642788526 -3.563709971523099 6.471301355563062 -13.598721298609261
0.6845637583892618 62.06376705862774 65.864350265186 58.26318385206947 0.016671710628707433 6.71173543649191 -6.678392015234495 -3.4298587560447067 6.7244223982186195 -13.584139910308034
0.6912751677852349 63.22178394669694 66.8847830378295 59.55878485556438 0.030493960624547848 6.802796174019179 -6.741808252770084 -3.4233055354844955 6.888303142885814 -13.734914213854804
0.697986577181208 64.19799802679016 67.75729828320414 60.63869777037618 0.08762301167285942 6.9297017170285695 -6.75445569368285 -3.5186626646375267 6.968972485897815 -14.006297815172868
0.7046979865771812 64.9938257335404 68.48202791121139 61.50562355586943 0.1940434899661655 7.099970934571415 -6.7118839546390845 -3.680287400868044 6.983695745556242 -14.34427054729233
0.7114093959731543 65.60989866742477 69.05918739708889 62.16060993776066 0.3543998887972139 7.319159335736721 -6.610359558142294 -3.8677311040809252 6.953577123906359 -14.689039332068209
0.7181208053691275 66.04802316822891 69.4869845845353 62.60906175192251 0.5683005861859788 7.587432570065766 -6.4508313976938085 -4.044829184588714 6.900443718876565 -14.990102088053993
0.7248322147651006 66.31002562260804 69.76560996153262 62.85444128368345 0.8337396601111291 7.903883929887095 -6.236404609664837 -4.196583098732599 6.841558711512679 -15.234724908977878
0.7315436241610738 66.3958654237617 69.89021960309805 62.901511244425365 1.1468996522340396 8.26603510896963 -5.972235804501551 -4.32580087505685 6.769664582365574 -15.421266332479274
0.7382550335570469 66.30557430944594 69.85846801336201 62.75268060552988 1.501820531600201 8.668929997585865 -5.6652889343854635 -4.432130101575239 6.6893623382346865 -15.553622541385163
0.7449664429530202 66.04266674801701 69.67357872997638 62.41175476605764 1.8896815581789064 9.103075370426346 -5.323712254068533 -4.523906201730545 6.604652879390002 -15.652465282851093
0.7516778523489933 65.60726047201729 69.3339663195574 61.88055462447717 2.301413558730376 9.556778988070413 -4.953951870609661 -4.618089210591268 6.50770134463712 -15.743879765819656
0.7583892617449665 65.0011728298852 68.8369964900042 61.16534916976621 2.727229042114093 10.017555672552138 -4.563097588323951 -4.734783870493373 6.385589922604814 -15.855157663591559
0.7651006711409396 64.22515933773366 68.17875950490638 60.271559170560934 3.156103364152199 10.470990968693409 -4.158784240389011 -4.894985545541906 6.223924106763861 -16.013895197847674
0.7718120805369127 63.28348285123968 67.36211238904464 59.204853313434725 3.5772705625117847 10.902073065159993 -3.7475319401364238 -5.113200425203963 6.0102906229518736 -16.236691473359798
0.7785234899328859 62.17645043540961 66.38670459396752 57.966196276851704 3.9808908542242407 11.297813796026636 -3.3360320875781553 -5.395760964257738 5.739471165419996 -16.53099309393547
0.785234899328859 60.909926708358775 65.25251341051556 56.56734000620199 4.357099261956078 11.647171472096192 -2.9329729481840356 -5.742194196310482 5.411531179190886 -16.895919571811852
0.7919463087248322 59.487905735204436 63.954111709338946 55.021699761069925 4.695837434636016 11.937051158810466 -2.545376289538434 -6.154501012631312 5.02345196587495 -17.332453991137573
0.7986577181208053 57.913188673803276 62.49831116223026 53.328066185376294 4.987468146149517 12.156524639442095 -2.1815883471430606 -6.621307170921846 4.585350187096664 -17.827964528940356
0.8053691275167785 56.18666423539851 60.888303614601085 51.485024856195935 5.222843884322481 12.295447192139775 -1.8497594234948123 -7.1307054554370755 4.107759269115453 -18.369170179989602
0.8120805369127516 54.31278456791839 59.12639166580196 49.49917747003482 5.393354050922115 12.344658371597102 -1.5579502697528724 -7.668266813615841 3.602086515285719 -18.9386201425174
0.8187919463087248 52.2997248308281 57.22077672324919 47.37867293840701 5.493203480638132 12.298815743210977 -1.3124087819347112 -8.220579251206393 3.079911608643396 -19.521070111056183
0.825503355704698 50.148731052748374 55.17142805098523 45.12603405451152 5.515817507830444 12.151812794220461 -1.120177778559575 -8.764166251389426 2.554435624286768 -20.08276812706562
0.8322147651006712 47.86175494619782 52.977376220839865 42.746133671555775 5.45708425041322 11.90186884009502 -0.9877003392685806 -9.285094717796335 2.035602731717505 -20.605792167310177
0.8389261744966443 45.444755787897286 50.64571822836484 40.24379334742973 5.315696416311219 11.548991660186575 -0.9175988275641362 -9.779973602864828 1.5326163375107917 -21.09256354324045
0.8456375838926175 42.90022763741749 48.1771744188395 37.623280855995475 5.092030017096073 11.094739949843621 -0.9106799156514738 -10.25416002883132 1.0241643123495408 -21.53248437001218
0.8523489932885906 40.23360220062125 45.57346857981074 34.893735821431754 4.7933423858061985 10.55161985110382 -0.9649350794914238 -10.680582326242165 0.5311321602337546 -21.892296812718087
0.8590604026845637 37.45073294275891 42.8380188918204 32.063446993697426 4.426262314650008 9.93109915039724 -1.0785745210972237 -11.026416249462265 0.09030236870843744 -22.143134867632966
0.8657718120805369 34.56301723334629 39.98542137283961 29.140613093852963 4.000714402231682 9.24849788084336 -1.2470690763799954 -11.284665264128202 -0.26503661388550626 -22.3042939143709
0.87248322147651 31.583273853236463 37.025205305210356 26.14134240126257 3.529778701767712 8.522262236029647 -1.4627048324942225 -11.445995857155275 -0.5148049749446724 -22.377186739365875
0.8791946308724832 28.52786947071386 33.973249455425886 23.08248948600183 3.0292721218744814 7.777041559952918 -1.7184973162039552 -11.488845798522801 -0.6267966427461964 -22.350894954299406
0.8859060402684563 25.423369740279536 30.861110648966402 19.98562883159267 2.516082934144157 7.0374069208473795 -2.005241052559065 -11.389161919768144 -0.562688441751579 -22.21563539778471
0.8926174496644295 22.307614868101393 27.727905485116672 16.887324251086113 2.007599612070416 6.329414484352153 -2.3142152602113204 -11.142577087076376 -0.3037418391063955 -21.981412335046357
0.8993288590604027 19.219483288063678 24.61248133257372 13.826485243553638 1.5191427313415882 5.676620035299123 -2.6383345726159466 -10.756099198616115 0.13853645436242878 -21.650734851594656
0.9060402684563759 16.207684202826 21.569719780231402 10.845648625420601 1.066863482684369 5.09721607546955 -2.9634891101008125 -10.242763604508012 0.727346984849909 -21.212874193865932
0.912751677852349 13.327731471391909 18.660903446393956 7.994559496389862 0.6644044839655562 4.606351381423245 -3.277542413492133 -9.638098575752956 1.403187507603949 -20.67938465910986
0.9194630872483222 10.634634991731376 15.931617681748602 5.33765230171415 0.32063081302484836 4.211417767857304 -3.5701561418076073 -8.99407593608771 2.091073343089459 -20.079225215264877
0.9261744966442953 8.189188644651404 13.428260961319166 2.9501163279836415 0.03947198268622699 3.909467436630519 -3.8305234712580654 -8.365940410426258 2.7100965404992046 -19.44197736135172
0.9328859060402684 6.063791070449002 11.21858156815447 0.9090005727435342 -0.17660326259803621 3.695234450807282 -4.048440976003354 -7.8057963810818745 3.2025127583318955 -18.814105520495644
0.9395973154362416 4.300835520997555 9.374556999277026 -0.7728859572819156 -0.33141915333961897 3.559914701582122 -4.2227530082613605 -7.369651357562817 3.5253057397897463 -18.26460845491538
0.9463087248322147 2.9289515368699046 7.903815944118743 -2.0459128703789338 -0.4382069067804789 3.48356030299147 -4.3599741165524275 -7.1038059164665315 3.6333626619953714 -17.840974494928435
0.9530201342281879 1.9922351361664523 6.819223176225407 -2.834752903892502 -0.5125279289150675 3.443557058907468 -4.468612916737603 -7.04893169152477 3.4910114760975643 -17.588874859147104
0.959731543624161 1.4855407738370108 6.141585182780378 -3.170503635106356 -0.5651432194160517 3.425273230900352 -4.555559669732456 -7.2117848940054845 3.136219652105236 -17.559789440116205
0.9664429530201342 1.3720191496244944 5.845470652902385 -3.101432353653396 -0.6043516500259857 3.410373190071185 -4.619076490123156 -7.5741889516376375 2.6167273909614455 -17.76510529423672
0.9731543624161073 1.637687696070912 5.919758606191731 -2.644383214049908 -0.6345152375226306 3.388338579705205 -4.657369054750466 -8.127565623973881 1.9660098696661095 -18.221141117613872
0.9798657718120806 2.2294221743904257 6.2889670274087806 -1.8301226786279297 -0.6595166743491049 3.361388916487836 -4.680422265186046 -8.817427522810476 1.2527566279666953 -18.88761167358765
0.9865771812080537 3.0305277603782805 6.875924815357903 -0.8148692946013418 -0.6748389821713632 3.3343663160396497 -4.684044280382376 -9.551419779061519 0.5856642835315373 -19.688503841654573
0.9932885906040269 3.967715635249111 7.618502349796628 0.31692892070159395 -0.6797309781352265 3.310363952863754 -4.6698259091342065 -10.264579982364518 0.025937443228023938 -20.55509740795706
1.0 4.985711057024788 8.476480347991513 1.4949417660580622 -0.6719576657024792 3.2954650736054467 -4.639380405010405 -10.896997671487604 -0.37547918147682857 -21.41851616149838


==> ref3dNi/WalkKneeForce.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.5339711057851241 -0.3842363839806706 -0.6837058275895775 0.0015661905495867785 0.09972972050301403 -0.09659733940384048 -0.22037860438842968 0.17620595562897548 -0.6169631644058349
0.006711409395973154 -0.610939934750957 -0.46129269458520245 -0.7605871749167115 0.0036788725367463485 0.11130556413920625 -0.10394781906571354 -0.582939526949637 -0.1313395966434978 -1.0345394572557762
0.013422818791946308 -0.6649789450607353 -0.5141814392859991 -0.8157764508354715 0.007678217366007537 0.1286260548718088 -0.11326962013979373 -1.0097336373101675 -0.49144188321883686 -1.5280253914014983
0.020134228187919462 -0.6789972054329132 -0.5250365516890717 -0.8329578591767547 0.010688104615910458 0.14624218051600102 -0.12486597128418009 -1.4907310586360862 -0.8936822526646234 -2.087779864607549
0.026845637583892617 -0.6359978091006152 -0.4472821533251493 -0.8247134648760811 0.009277571485939308 0.16972583861880317 -0.15117069564692456 -2.017729642036441 -1.3322334326373912 -2.7032258514354908
0.03355704697986577 -0.5375025289602862 -0.3515475078869349 -0.7234575500336374 0.01021851366747739 0.16691424770154753 -0.14647722036659275 -2.584803596378059 -1.808731620050605 -3.360875572705513
0.040268456375838924 -0.3975521389717122 -0.1885795727294313 -0.6065247052139932 0.007837308976286816 0.16779118999708265 -0.152116572044509 -3.1711218504908754 -2.312289643862732 -4.029954057119019
0.04697986577181208 -0.2348344311436158 0.006766108373155666 -0.47643497066038726 0.004647602119321643 0.17678233939942156 -0.1674871351607783 -3.762851336860063 -2.830036533040687 -4.695666140679439
0.053691275167785234 -0.05821286555933495 0.18035574581039143 -0.2967814769290613 -0.0009024805132065301 0.16758543031627196 -0.16939039134268505 -4.345091623370685 -3.352730637906369 -5.337452608835001
0.060402684563758385 0.1092289916136778 0.36327289479790303 -0.1448149115705474 -0.0028509720243413356 0.18959505463666226 -0.19529699868534495 -4.9029938794442245 -3.876240007595278 -5.929747751293171
0.06711409395973154 0.2559732526246327 0.531675157649703 -0.019728652400437585 -0.0016156576099617215 0.232304813903265 -0.23553612912318841 -5.425188470103721 -4.389861060604828 -6.460515879602614
0.0738255033557047 0.3830634609540599 0.6959980032203099 0.07012891868780985 0.001996687465763471 0.2942305591169103 -0.29023718418538336 -5.905271889594537 -4.880287645745722 -6.9302561334433515
0.08053691275167785 0.49670961307457456 0.8525960578021032 0.1408231683470459 0.007596855386807371 0.3692796709285373 -0.35408596015492255 -6.341122402518168 -5.339527461837407 -7.342717343198928
0.087248322147651 0.6031431354788122 1.0036108931084609 0.20267537784916345 0.01333973848445564 0.4498913992137286 -0.42321192224481735 -6.7356171988185665 -5.764976190128907 -7.706258207508226
0.09395973154362416 0.7092461032221704 1.1542246540606427 0.26426755238369803 0.01888704639899607 0.5325893485211624 -0.4948152557231702 -7.094441374590941 -6.155836033409244 -8.033046715772638
0.10067114093959731 0.8191770830274833 1.307423660310488 0.3309305057444784 0.02362179482777747 0.6136073474771214 -0.5663637578215664 -7.423210878445838 -6.514249031462903 -8.332172725428773
0.10738255033557047 0.9309131482396413 1.4568046699334691 0.40502162654581364 0.02699748228409786 0.6900947226181213 -0.6360997580499257 -7.727178192495422 -6.8462156957636005 -8.608140689227243
0.11409395973154363 1.0442791314243716 1.6008850032347488 0.4876732596139943 0.029282987717011474 0.7603616123298482 -0.7017956368958254 -8.01077128043706 -7.159782932120956 -8.861759628753164
0.12080536912751677 1.1538869548671593 1.7336205185247846 0.5741533912095341 0.03101617796328139 0.8232560870695375 -0.7612237311429747 -8.273238687392537 -7.457249966762416 -9.089227408022657
0.12751677852348994 1.2554419851849803 1.8500000634639409 0.6608839069060196 0.03258466901935773 0.8782883427201116 -0.8131190046813961 -8.511398152559767 -7.736768603495469 -9.286027701624064
0.1342281879194631 1.3459988283217428 1.9490857447315713 0.7429119119119144 0.0340952480725498 0.9257376698491451 -0.8575471737040454 -8.721229322341783 -7.994347309747777 -9.448111334935788
0.14093959731543623 1.4249335794340248 2.0334544402499084 0.8164127186181412 0.03565831721115985 0.965883762286651 -0.8945671278643312 -8.897961906234395 -8.22292931208796 -9.57299450038083
0.1476510067114094 1.4911839319194076 2.103372923173195 0.8789949406656202 0.03734970634810585 0.999660104862532 -0.9249606921663203 -9.037168096122924 -8.41580665650642 -9.658529535739428
0.15436241610738255 1.5436047606217758 2.157690780494196 0.9295187407493554 0.03895240075711347 1.0281753959336795 -0.9502705944194526 -9.135723801791567 -8.569438398036917 -9.702009205546217
0.1610738255033557 1.584254104137778 2.1999895399963103 0.9685186682792459 0.040087321911919695 1.0518024602141967 -0.9716278163903572 -9.193000196627649 -8.68074995585343 -9.705250437401867
0.16778523489932887 1.6133698390509732 2.228992846919816 0.9977468311821306 0.040855881177547265 1.0710744793113414 -0.9893627169562469 -9.209530311720002 -8.748510158318137 -9.670550465121867
0.174496644295302 1.6316337417216724 2.244831247133401 1.018436236309944 0.041137347426368674 1.0859297369913148 -1.0036550421385773 -9.188668224804482 -8.773295041299926 -9.604041408309039
0.18120805369127516 1.6406732022436072 2.248749453890228 1.0325969505969863 0.04085992929447 1.096261352999098 -1.014541494410158 -9.134518410061567 -8.755880318038713 -9.51315650208442
0.18791946308724833 1.6419850866520602 2.2419697460805166 1.0420004272236036 0.03983244709911807 1.1014600016051568 -1.0217951074069207 -9.052475248349888 -8.699099172571948 -9.405851324127827
0.19463087248322147 1.637715570026069 2.2275889350472027 1.0478422050049354 0.0382714612984636 1.1020843833462444 -1.0255414607493172 -8.94836339522437 -8.606850032952726 -9.289876757496012
0.20134228187919462 1.6303910455932105 2.2087131197367875 1.0520689714496334 0.036654421446003733 1.0988552857693352 -1.0255464428773275 -8.826973791252978 -8.485188926497996 -9.168758656007961
0.2080536912751678 1.6205934395418475 2.1869161066705347 1.0542707724131604 0.035543764338011014 1.09246941874471 -1.021381890068688 -8.693370118974977 -8.343389999648451 -9.043350238301503
0.21476510067114093 1.6093075847384768 2.164613076658702 1.0540020928182514 0.03519137126296519 1.0836197391879983 -1.0132369966620678 -8.551985536912753 -8.190560858613942 -8.913410215211563
0.22147651006711408 1.597758923775583 2.143662520116597 1.0518553274345688 0.0355058188751456 1.0727297926401125 -1.0017181548898213 -8.406809715458431 -8.033789817677652 -8.77982961323921
0.22818791946308725 1.586639741153142 2.125581029567124 1.0476984527391604 0.036081390606800164 1.060038373570528 -0.9878755923569277 -8.261690213267515 -7.8788754438735085 -8.644504982661523
0.2348993288590604 1.5764935826446278 2.1105846077603294 1.0424025575289262 0.036416743399523076 1.045924395158526 -0.9730909083594799 -8.12055277885628 -7.730673638361687 -8.510431919350873
0.24161073825503354 1.5672069215985347 2.0989484272541685 1.0354654159429009 0.03617396052193686 1.0307269291180847 -0.958379008074211 -7.986491871845362 -7.592024640761131 -8.380959102929594
0.2483221476510067 1.5585229229851916 2.0896373750725217 1.0274084708978615 0.03515579259803654 1.0146095622158495 -0.9442979770197765 -7.862264694381271 -7.465023743567991 -8.259505645194551
0.2550335570469799 1.5507521293748967 2.0822026819776167 1.0193015767721767 0.03345567297132398 0.9982553129412038 -0.9313439669985558 -7.750440421681743 -7.3516000642801576 -8.149280779083329
0.26174496644295303 1.5445555958386492 2.076701488152194 1.0124097035251045 0.031667282752787185 0.9824586659731133 -0.9191241004675389 -7.652867253175451 -7.252886339289057 -8.052848167061844
0.2684563758389262 1.5396952828498542 2.0723284417123553 1.0070621239873532 0.03001658267236117 0.9675772280244933 -0.907544062679771 -7.570714178961665 -7.169746539777436 -7.9716818181458935
0.2751677852348993 1.5374260373467759 2.0708353368340555 1.0040167378594964 0.028382095027455766 0.9538380461303195 -0.8970738560754079 -7.504562471434912 -7.103048397865659 -7.906076545004166
0.28187919463087246 1.538712172890899 2.073282081102968 1.0041422646788298 0.026818902343446676 0.941547137356872 -0.8879093326699787 -7.454103502690115 -7.0522376173068375 -7.855969388073393
0.2885906040268456 1.5431412724943139 2.079150009820801 1.0071325351678269 0.02518630582256367 0.9305951502341041 -0.8802225385889768 -7.418731994564313 -7.017006008570194 -7.820457980558432
0.2953020134228188 1.550561926149536 2.088013708438521 1.0131101438605512 0.02349399000776529 0.9211119195713898 -0.8741239395558592 -7.397616847578893 -6.996602851097293 -7.798630844060492
0.30201342281879195 1.5608523832769423 2.100020676486211 1.021684090067674 0.02183162910172502 0.9133226876130095 -0.8696594294095595 -7.389854373232022 -6.989748368370804 -7.78996037809324
0.3087248322147651 1.5737520667313776 2.1151335580616757 1.0323705754010795 0.020193454869931748 0.9072281755933761 -0.8668412658535126 -7.394597190914636 -6.9950632898984955 -7.794131091930777
0.31543624161073824 1.5894202726995394 2.133667668400111 1.045172876998968 0.01863498654944816 0.9029192307720945 -0.8656492576731981 -7.411111342836539 -7.011702586411554 -7.810520099261524
0.3221476510067114 1.6082926152032853 2.1555522235346696 1.061033006871901 0.01689296876005324 0.9001790745404955 -0.8663931370203891 -7.438749013949751 -7.039211732810649 -7.838286295088853
0.32885906040268453 1.6296365224222087 2.1795580120897875 1.0797150327546299 0.014901094090770478 0.8988097969947346 -0.8690076088131937 -7.476602618420325 -7.076857486965012 -7.876347749875639
0.33557046979865773 1.6530547466858945 2.204669835475986 1.1014396578958028 0.012868677503743932 0.8989237211987718 -0.8731863661912839 -7.523494249126399 -7.1237441705240165 -7.923244327728781
0.3422818791946309 1.6791537281185862 2.231513852256149 1.1267936039810236 0.010927211126934356 0.9005081296163308 -0.878653707362462 -7.578499757751395 -7.179429800065857 -7.977569715436933
0.348993288590604 1.7081359784652486 2.260745434843496 1.1555265220870012 0.00904992666953249 0.903553904845736 -0.8854540515066709 -7.641173952382285 -7.2441179616980955 -8.038229943066474
0.35570469798657717 1.7400786009623392 2.292928266576524 1.1872289353481547 0.007389696032780502 0.9080336738318494 -0.8932542817662884 -7.7107444188529595 -7.316695527107923 -8.104793310597996
0.3624161073825503 1.7738860327943873 2.3269403147525507 1.220831750836224 0.006274236498141888 0.9139276505370083 -0.9013791775407246 -7.780980896195016 -7.376047339350979 -8.185914453039054
0.36912751677852346 1.809507815866104 2.3686743757723345 1.2503412559598734 0.005720636800432576 0.9215809984191982 -0.910139724818333 -7.850675110655059 -7.325465181356865 -8.375885039953253
0.37583892617449666 1.8519390770980086 2.410878752211964 1.2929994019840534 0.004402868675467291 0.9297315737453595 -0.920925836394425 -7.935680151977362 -7.412124479571804 -8.45923582438292
0.3825503355704698 1.8981420195795644 2.4555849817402473 1.3406990574188815 0.00304602594431194 0.9386922778283286 -0.9326002259397048 -8.023752812552004 -7.5022491494001695 -8.54525647570384
0.38926174496644295 1.947489797895057 2.5023325738104747 1.392647021979639 0.0014784770009428716 0.948181665122332 -0.9452247111204464 -8.113759079122524 -7.5947310467664435 -8.632787111478603
0.3959731543624161 2.000575145418494 2.5510828852936065 1.4500674055433818 -9.421306367522351e-05 0.9583557119608417 -0.958544138088192 -8.20508039089799 -7.688607319966709 -8.721553461829272
0.40268456375838924 2.05758563575351 2.6024196693303123 1.5127516021767076 -0.0016476949941760868 0.9689589664007587 -0.9722543563891108 -8.297036221642918 -7.782826602144313 -8.811245841141522
0.4093959731543624 2.1159224623107216 2.657092611033943 1.5747523135875001 -0.0019113111528648477 0.9802315467933477 -0.9840541690990773 -8.37876041474846 -7.809860042253122 -8.947660787243796
0.4161073825503356 2.1793080694714058 2.7177083408853595 1.640907798057452 -0.0024216360668921663 0.991506182367702 -0.9963494545014864 -8.46349435589883 -7.824244154126284 -9.102744557671373
0.4228187919463087 2.248128174011317 2.778055010969786 1.7182013370528475 -0.003368371615175551 1.001530054655022 -1.0082667978853732 -8.552313446530594 -7.911838381148666 -9.192788511912521
0.42953020134228187 2.320582794497753 2.8417778938294873 1.7993876951660182 -0.0040515669152476255 1.0105395225242204 -1.0186426563547157 -8.637533691691164 -7.99606348791816 -9.279003895464168
0.436241610738255 2.396614994453381 2.908818666632236 1.8844113222745258 -0.004425736536968089 1.0180346584353086 -1.0268861315092446 -8.716900944866609 -8.07505148477083 -9.358750404962388
0.44295302013422816 2.472562074602033 2.9805960717704085 1.9645280774336573 -0.003203194192134867 1.0239238568164941 -1.0303302452007639 -8.776658478284988 -8.08918609085767 -9.464130865712306
0.44966442953020136 2.5517059577624916 3.058026905787388 2.045385009737595 -0.0025412875278717348 1.0274733590508944 -1.0325559341066377 -8.829105208414216 -8.07264798328394 -9.585562433544492
0.4563758389261745 2.6339899707831784 3.1311942811182742 2.1367856604480826 -0.002844807455765731 1.0273199701935594 -1.0330095851050907 -8.87386108866271 -8.116876322421241 -9.63084585490418
0.46308724832214765 2.716583144531035 3.204139647488728 2.229026641573342 -0.0032177792359532062 1.0238311951914532 -1.0302667536633594 -8.900351513117752 -8.143121418555307 -9.657581607680196
0.4697986577181208 2.7989519905984785 3.276124004357535 2.321779976839422 -0.0038040664938293746 1.0167341931181801 -1.024342326105839 -8.904219836513393 -8.146395439172926 -9.66204423385386
0.47651006711409394 2.8794175803150432 3.345807884460332 2.4130272761697547 -0.004691674508846907 1.0060363802736976 -1.0154197292913916 -8.882831702257475 -8.123722032537358 -9.641941371977591
0.4832214765100671 2.956675366908868 3.41212977699823 2.501220956819506 -0.005821357951772112 0.9917110244154778 -1.003353740319022 -8.832111434494427 -8.070552067815616 -9.59367080117324
0.4899328859060403 3.02951277871762 3.473825796140179 2.5851997612950615 -0.00711024230004428 0.9737483717481259 -0.9879688563482145 -8.74724558253369 -7.981573385191932 -9.512917779875448
0.4966442953020134 3.0971972151810996 3.523618364587297 2.670776065774902 -0.008448084094514316 0.95232437846077 -0.9692205466497987 -8.627828059237896 -7.88403666080735 -9.37161945766844
0.5033557046979865 3.162414109074267 3.5435953996369163 2.7812328185116177 -0.010567044799351007 0.9266565001569762 -0.9477905897556782 -8.482909893227577 -7.872422815159341 -9.093396971295812
0.5100671140939598 3.21440356037495 3.570098669792457 2.858708450957443 -0.012481366764934177 0.8980116467575371 -0.9229743802874054 -8.287214853569258 -7.697209380900608 -8.877220326237909
0.5167785234899329 3.2473862217815754 3.5897495751068216 2.9050228684563293 -0.012973122330689459 0.865761161754254 -0.891707406415633 -8.029102424149974 -7.402999829263056 -8.655205019036892
0.5234899328859061 3.2617611760219636 3.5935924532913615 2.9299298987525657 -0.013143272524959865 0.8291176164427286 -0.8554041614926483 -7.718129289478061 -7.051000087025643 -8.385258491930479
0.5302013422818792 3.252287004270897 3.577238750161398 2.927335258380396 -0.01346926657662657 0.7874185583926171 -0.8143570915458703 -7.353968276110714 -6.64067738441638 -8.067259167805048
0.5369127516778524 3.214811728187921 3.5407445953225363 2.888878861053306 -0.014006592740251792 0.7402571272810047 -0.7682703127615084 -6.936916275029125 -6.174385908019471 -7.699446642038779
0.5436241610738255 3.1435849626989807 3.4815373296683014 2.80563259572966 -0.014931426133507142 0.6876634482233028 -0.7175263004903172 -6.466313204559318 -5.653927236215995 -7.278699172902642
0.5503355704697986 3.03418586416329 3.3964631886359227 2.6719085396906577 -0.016604028318251016 0.6293246113530883 -0.6625326679895903 -5.946239117810192 -5.084645389812755 -6.80783284580763
0.5570469798657718 2.882228140079873 3.281568841398396 2.48288743876135 -0.0188595410325309 0.5672216886107275 -0.6049407706757892 -5.381396697542842 -4.474391382643312 -6.288402012442371
0.5637583892617449 2.6862982674025218 3.133047931307461 2.2395486034975827 -0.02151007052276886 0.5038678012698052 -0.546887942315343 -4.779834392506519 -3.8336837593553277 -5.72598502565771
0.5704697986577181 2.4467347023268067 2.9462752444583193 1.947194160195294 -0.02418045222058914 0.4422570282427744 -0.49061793268395265 -4.150738518497976 -3.1751347721842778 -5.126342264811674
0.5771812080536912 2.1673593610571866 2.719544875985253 1.61517384612912 -0.026604482459176824 0.38507282303570395 -0.43828178795405764 -3.506761708081423 -2.515139768346595 -4.498383647816251
0.5838926174496644 1.8573203163791667 2.4545240324404296 1.2601166003179038 -0.028121096473972526 0.3349783130146191 -0.3912205059625642 -2.864293988887347 -1.8734649893488693 -3.855122988425825
0.5906040268456376 1.5287857610890783 2.1563970021804195 0.9011745199977368 -0.027993199529951735 0.2920984330725956 -0.348084832132499 -2.2415128862551996 -1.2717105403847553 -3.211315232125644
0.5973154362416108 1.1958931884158857 1.8338243027372216 0.5579620740945497 -0.026344711756531174 0.2549343146194523 -0.3076237381325147 -1.6569047657575295 -0.7285846128146286 -2.5852249187004306
0.6040268456375839 0.8742973887220585 1.5002928926820742 0.24830188476204285 -0.023623673647872826 0.2210413060719479 -0.2682886533676936 -1.128433468727744 -0.2628477741550662 -1.9940191633004218
0.610738255033557 0.5791692457551864 1.1706692248704278 -0.01233073336005508 -0.01979680275378557 0.1897383625442583 -0.22933196805182943 -0.6714796401623643 0.11245223956419115 -1.4554115198889197
0.6174496644295302 0.32188607323453877 0.8597819365942988 -0.21600979012522126 -0.015132734749819758 0.16178327228296258 -0.19204874178260212 -0.2946686681811669 0.395243734328528 -0.9845810706908618
0.6241610738255033 0.11027871455624261 0.5835845488273896 -0.36302711971490437 -0.010164914442758898 0.13869142889784028 -0.1590212577833581 0.0008427564415804467 0.5920580981532544 -0.5903725852700934
0.6308724832214765 -0.050317243298158634 0.3552819478927077 -0.4559164344890249 -0.005466903097897829 0.12151364112435331 -0.13244744732014896 0.2200262374994732 0.714498910332371 -0.2744464353334246
0.6375838926174496 -0.15870430008949493 0.18232066190016039 -0.49972926207915025 -0.0010387092629277766 0.10997022458744865 -0.1120476431133042 0.3711620923182931 0.7760368766003416 -0.033712691963755426
0.6442953020134228 -0.21836808912122133 0.06704191829943842 -0.5037780965418811 0.0024171625266487425 0.10089033559538321 -0.09605601054208573 0.4643007446091016 0.7922446292120964 0.13635686000610686
0.6510067114093959 -0.23537274875359143 0.01159990376890549 -0.4823454012760884 0.0043140697771285085 0.09118245354031544 -0.08255431398605843 0.5131738909310001 0.7787639658900682 0.24758381597193185
0.6577181208053691 -0.2244629016582726 0.002456256503126808 -0.451382059819672 0.005197273216097671 0.08106404736932188 -0.07066950093712654 0.5295031505764325 0.7501643809409317 0.30884192021193324
0.6644295302013423 -0.19986239583041213 0.021895358604251042 -0.42162015026507527 0.004125874663919226 0.07023998359571519 -0.06198823426787674 0.5199465710203007 0.7127439551118713 0.32714918692873013
0.6711409395973155 -0.1667220301064534 0.048511501058390444 -0.38195556127129726 0.0029098144064715124 0.06107350264271134 -0.05525387382976831 0.49828379923595295 0.6689499146210038 0.3276176838509021
0.6778523489932886 -0.14117727389688828 0.07072872940946917 -0.3530832772032457 0.002084119914844138 0.05471793471159623 -0.05054969488190795 0.46410373107909436 0.6234919141398008 0.30471554801838796
0.6845637583892618 -0.12618623501311776 0.07570123897205838 -0.3280737089982939 0.002280539547555329 0.0518832063526546 -0.04732212725754395 0.42580860920184127 0.5757893621450696 0.275827856258613
0.6912751677852349 -0.12071212179521881 0.0641219763186377 -0.3055462199090753 0.0031183726709329463 0.052497519210838076 -0.04626077386897218 0.38648324294719577 0.5273144821236966 0.24565200377069502
0.697986577181208 -0.1235580713606411 0.04295567713103372 -0.29007181985231595 0.004759825119182973 0.05767790779541381 -0.04815825755704787 0.34799741145376883 0.4784611308970368 0.21753369201050085
0.7046979865771812 -0.134832136516945 0.021971367045335255 -0.29163564007922527 0.005399124102945261 0.0633129371737868 -0.05251468896789629 0.3115944599733763 0.4326795302108632 0.19050938973588943
0.7114093959731543 -0.1475838956374451 0.019312374803945487 -0.31448016607883567 0.006053477415746266 0.07028274360578937 -0.058175788774296834 0.2791726990886904 0.38898587318581535 0.16935952499156548
0.7181208053691275 -0.15475402717843478 -0.023107895179743737 -0.2864001591771258 0.007291210487999146 0.07876060598500276 -0.06417818500900446 0.2520028226329799 0.3495823744306257 0.15442327083533416
0.7248322147651006 -0.1590254813573964 -0.014584684701344108 -0.30346627801344866 0.007777307345683341 0.08725460087700018 -0.0716999861856335 0.23328412836679782 0.3206371039044993 0.14593115282909636
0.7315436241610738 -0.16686787976163392 -0.047093723524433945 -0.28664203599883387 0.0069098472605108536 0.08990854919588444 -0.07608885467486272 0.22376952803261418 0.3043508774994123 0.14318817856581606
0.7382550335570469 -0.17320479279424802 -0.07122063332380955 -0.2751889522646865 0.0054366720624688105 0.0925481843313064 -0.08167484020636878 0.22061231667230582 0.29939231538009065 0.141832317964521
0.7449664429530202 -0.17398827153058963 -0.08280353814087914 -0.2651730049203001 0.004677807613077554 0.09665224540047432 -0.08729663017431921 0.2233152629187698 0.3013082767713478 0.1453222490661918
0.7516778523489933 -0.17486634894503292 -0.08765787239698244 -0.26207482549308336 0.003519085999004399 0.10005642682483314 -0.09301825482682434 0.23133797130761574 0.3099179497780975 0.15275799283713398
0.7583892617449665 -0.1748987763031782 -0.08852884295592833 -0.2612687096504281 0.0023675348385795033 0.10352098637320205 -0.09878591669604304 0.24227801101419943 0.3217742152151285 0.1627818068132704
0.7651006711409396 -0.17581886369030456 -0.08941358189787321 -0.26222414548273587 0.0013821685522768903 0.10703389630925585 -0.10426955920470206 0.2558181180792059 0.3358503549435179 0.17578588121489394
0.7718120805369127 -0.17835997335279266 -0.09281421772623877 -0.26390572897934655 0.0008429690648690955 0.11096122255936136 -0.10927528442962317 0.27150333052859277 0.35363851063808327 0.1893681504191023
0.7785234899328859 -0.18210009149453657 -0.0943802138906426 -0.26981996909843053 0.0006128030551500443 0.11489528007494959 -0.1136696739646495 0.28974639227355914 0.3754712696923279 0.20402151485479036
0.785234899328859 -0.18841253643796085 -0.09387258136624427 -0.28295249150967744 0.0005691720085695202 0.1185757766700194 -0.11743743265288034 0.31024273438903965 0.400288873911086 0.22019659486699333
0.7919463087248322 -0.19794311393471636 -0.11255939932635887 -0.28332682854307384 0.000717992998641081 0.1223434464871592 -0.12090746048987702 0.33300027676243826 0.42658391333280465 0.2394166401920719
0.7986577181208053 -0.20922402748513522 -0.12682847276127054 -0.29161958220899986 0.00043634382705640763 0.12466998513859276 -0.12379729748447996 0.35810474492484334 0.4554677423779354 0.2607417474717513
0.8053691275167785 -0.22327469764116126 -0.14171807499741945 -0.30483132028490306 0.0001102422964806665 0.12638543007461397 -0.12616494548165266 0.3869717401824837 0.48833990606796224 0.28560357429700517
0.8120805369127516 -0.2352054680151425 -0.15042652826358016 -0.31998440776670484 0.000246398379111437 0.12840645655936064 -0.12791365980113775 0.4192482302401684 0.5256104112687296 0.3128860492116072
0.8187919463087248 -0.2539805884131124 -0.13944287782836828 -0.3685182989978565 -0.0006669015783043957 0.125561750130891 -0.1268955532874998 0.4550662060707752 0.5666564086672529 0.3434760034742975
0.825503355704698 -0.269884089543236 -0.12160505348619921 -0.4181631256002728 -0.0013355647936657586 0.12363344043739795 -0.12630457002472947 0.4938813223556494 0.609620423742816 0.3781422209684828
0.8322147651006712 -0.2804519336041934 -0.21587203152093748 -0.34503183568744933 -0.0012888611642076645 0.1250703660472394 -0.12764808837565475 0.5356690435675858 0.6562111749593731 0.41512691217579856
0.8389261744966443 -0.2892178987672638 -0.1438578953359247 -0.4345779021986029 -0.0013861896745659655 0.12449333280807759 -0.12726571215720953 0.5814416764659712 0.7027582282180715 0.46012512471387085
0.8456375838926175 -0.31763585486022516 -0.20506074677047043 -0.4302109629499799 -0.002348297042514849 0.1192512551008949 -0.12394784918592461 0.6293076662271894 0.7487055126558647 0.509909819798514
0.8523489932885906 -0.35166281840645564 -0.19106947388506515 -0.5122561629278461 -0.0027716853930334425 0.11651862129844867 -0.12206199208451557 0.6775644622696766 0.7924623853433317 0.5626665391960215
0.8590604026845637 -0.37462717412224766 -0.30385066985339726 -0.44540367839109807 -0.0014031109503993523 0.11910971287907414 -0.12191593477987285 0.7239333077208938 0.832783999781897 0.6150826156598906
0.8657718120805369 -0.4032677827250543 -0.2868838272348888 -0.5196517382152198 -0.0009514259549822443 0.11863934773872202 -0.1205421996486865 0.7688413098008766 0.8680449320329664 0.6696376875687868
0.87248322147651 -0.4392928156165068 -0.3273769321332134 -0.5512086990998002 -0.000951197072241959 0.116725595612472 -0.11862798975695593 0.8087152133590325 0.8979022414292197 0.7195281852888453
0.8791946308724832 -0.4794570522075546 -0.38496349910432 -0.5739506053107891 -0.0015032280546480653 0.1151662162320927 -0.11817267234138881 0.8417369138471356 0.9241713352030625 0.7593024924912086
0.8859060402684563 -0.5099507847911698 -0.4138412791295518 -0.6060602904527879 -0.0021062243153391813 0.1141538195202335 -0.11836626815091185 0.8661922861362253 0.9465752956925484 0.7858092765799023
0.8926174496644295 -0.5362100988962224 -0.4244595392913595 -0.6479606585010853 -0.003277057277289344 0.11292345343075581 -0.1194775679853345 0.8845791958788614 0.9690047553493031 0.8001536364084196
0.8993288590604027 -0.5547390401991238 -0.4242311013727713 -0.6852469790254763 -0.004580845808281111 0.11251559881548427 -0.12167729043204649 0.8983061287786351 0.9938034765142237 0.8028087810430465
0.9060402684563759 -0.5641947948860168 -0.4193002472796572 -0.7090893424923763 -0.005772868876407452 0.11298806940343004 -0.12453380715624493 0.9035859195324205 1.0088461988136828 0.7983256402511583
0.912751677852349 -0.5665688729130841 -0.4128360497276796 -0.7203016960984886 -0.00689094979012978 0.113613397929672 -0.12739529750993156 0.8984191809723217 1.008851224275059 0.7879871376695843
0.9194630872483222 -0.5627476225386879 -0.40869238909167727 -0.7168028559856986 -0.00774674541164236 0.11428557803291309 -0.1297790688561978 0.8840032034915971 0.9978677773172441 0.7701386296659501
0.9261744966442953 -0.5535642324588165 -0.40578146706591844 -0.7013469978517145 -0.008300782523050351 0.11465120722473422 -0.13125277227083493 0.8589153480642306 0.9742135514208047 0.7436171447076566
0.9328859060402684 -0.5397074782572526 -0.3992903901682871 -0.6801245663462181 -0.008431230758554273 0.11455409873022042 -0.13141656024732895 0.8208217657385322 0.9340073214646036 0.7076362100124607
0.9395973154362416 -0.5209181508819123 -0.38336205238822807 -0.6584742493755965 -0.008110733149382949 0.1135349207046567 -0.1297563870034226 0.7730620780964006 0.883876344093965 0.6622478120988362
0.9463087248322147 -0.4955528020827555 -0.35868244535366 -0.632423158811851 -0.0074004770084252994 0.11083009035414203 -0.12563104437099262 0.7206763861279056 0.8307063236354899 0.6106464486203214
0.9530201342281879 -0.4630894973098894 -0.3290407083707666 -0.5971382862490122 -0.005985601857881727 0.10537925476252301 -0.11735045847828647 0.6688860316989286 0.7821895850685682 0.555582478329289
0.959731543624161 -0.4322498791252983 -0.3028134035705077 -0.5616863546800889 -0.0031100956078401487 0.09803863430302909 -0.10425882551870938 0.6162969161295693 0.7441530260336369 0.4884408062255016
0.9664429530201342 -0.4061037585279272 -0.28073629104061565 -0.5314712260152388 -0.0005840294374341359 0.08866927890271988 -0.08983733777758814 0.5585798072990736 0.7140404283321058 0.40311918626604154
0.9731543624161073 -0.3898382410200231 -0.2612517881040536 -0.5184246939359927 0.0007742637551999496 0.0800997444228563 -0.0785512169124564 0.48773323761984827 0.6815446543590489 0.2939218208806476
0.9798657718120806 -0.39138728534278117 -0.2562368266977612 -0.5265377439878012 0.0016385121595457403 0.07811288125228176 -0.07483585693319027 0.3872336162988657 0.6284145843251614 0.14605264827256997
0.9865771812080537 -0.41589561476274356 -0.27439821813282517 -0.557393011392662 0.0015044882674233261 0.08247460674724619 -0.07946563021239952 0.242273274620653 0.5356156610564573 -0.051069111815151225
0.9932885906040269 -0.46395604135074064 -0.3189623330504078 -0.6089497496510735 0.0011477541024599303 0.09033653508907273 -0.08804102688415287 0.04296350511536977 0.38813679905298326 -0.3022097888222437
1.0 -0.5345034692148761 -0.38436972159410726 -0.6846372168356449 0.0015554900351239737 0.10042850354114455 -0.09731752347089659 -0.22126887504958673 0.17466363249321157 -0.617201382592385


==> ref3dNi/WalkKneeMoment.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 0.22881204359504137 0.2905975093756032 0.16702657781447955 0.00029554177479338616 0.038100618164722856 -0.037509534615136085 0.0018746312977272746 0.01107726020200644 -0.00732799760655189
0.006711409395973154 0.22804403370957899 0.29092490019752665 0.16516316722163132 -0.008892956930704693 0.03261250699925354 -0.05039842086066293 0.0030117033721102087 0.013039157415140027 -0.007015750670919611
0.013422818791946308 0.22566582967302684 0.28688470688696466 0.16444695245908902 -0.017609807869431206 0.030066644881404023 -0.06528626062026643 0.0045032873136946015 0.014776814664892115 -0.005770240037502912
0.020134228187919462 0.21696931871429373 0.27289534739752774 0.1610432900310597 -0.02443711460477563 0.03057546728960867 -0.07944969649915994 0.006068088697365357 0.016119900339133356 -0.0039837229444026415
0.026845637583892617 0.19817536182400583 0.2508487691228634 0.14550195452514825 -0.027673952979121123 0.03495186584574607 -0.09029977180398831 0.007386956548441405 0.01722149008415237 -0.002447576987269561
0.03355704697986577 0.1700280836319262 0.22530662844141386 0.11474953882243855 -0.02737538899655558 0.0405316678787962 -0.09528244587190737 0.00810624821472627 0.01826007634854878 -0.0020475799190962426
0.040268456375838924 0.13556003034103395 0.20593908950613105 0.06518097117593687 -0.02303812260630372 0.0496317649109312 -0.09570801012353865 0.008017442405041183 0.019605113153925803 -0.0035702283438434398
0.04697986577181208 0.0973037167277137 0.18737132283478963 0.007236110620637767 -0.014083169412547858 0.0642294387416605 -0.09239577756675622 0.0074437351443102755 0.021500844836847173 -0.006613374548226622
0.053691275167785234 0.05652847197121857 0.1636259034598453 -0.05056895951740816 0.001323487098659089 0.08348312731187124 -0.08083615311455306 0.007049548456742468 0.024120295129330144 -0.01002119821584521
0.060402684563758385 0.017329146238573977 0.14313540738861896 -0.108477114911471 0.022780785661364995 0.10924895926146369 -0.06368738793873371 0.007195431458809416 0.027356931654897464 -0.012966068737278631
0.06711409395973154 -0.01812503795914913 0.12451305402904575 -0.160763129947344 0.0497916162144323 0.13892017585410782 -0.039336943425243215 0.00815980299868406 0.03094325898874484 -0.014623652991376721
0.0738255033557047 -0.04970966371886958 0.10739614039477446 -0.20681546783251364 0.08200591795754059 0.17174706841714504 -0.007735232502063871 0.010294826458913418 0.03493934894940848 -0.014349696031581639
0.08053691275167785 -0.07765691503828548 0.09068408712462256 -0.24599791720119352 0.11733914213170445 0.20683005427013484 0.027848229993274035 0.013479762770716613 0.03957409140810316 -0.012614565866669937
0.087248322147651 -0.1018354953876672 0.07530562704303692 -0.27897661781837135 0.15319487553025685 0.2433044874397884 0.06308526362072528 0.01732295690035499 0.04497196067341229 -0.010326046872702315
0.09395973154362416 -0.12286744420350537 0.061914083736499925 -0.30764897214351067 0.18806949104607876 0.28107006716412347 0.09506891492803403 0.021625058985772917 0.051282826003899024 -0.008032708032353186
0.10067114093959731 -0.14071476805466196 0.050958415930674544 -0.3323879520399985 0.22052276448072528 0.3188556912265267 0.12218983773492387 0.026071868613816634 0.0581800146385816 -0.0060362774109483305
0.10738255033557047 -0.15403125565401135 0.04351254102258739 -0.3515750523306101 0.2490393052157775 0.3538328940958355 0.1442457163357195 0.030275094537606066 0.06488390747434822 -0.004333718399136079
0.11409395973154363 -0.16250275487048738 0.04104448948632822 -0.36604999922730297 0.2727123626187252 0.3834012785748633 0.16202344666258714 0.03397768951310388 0.07077316578452858 -0.0028177867583208324
0.12080536912751677 -0.16551390083063344 0.04353800404717739 -0.3745658057084443 0.29150162741000607 0.40650533067472705 0.1764979241452851 0.03715958584554055 0.07568846011100165 -0.001369288419920553
0.12751677852348994 -0.16311090333999437 0.05049603242005621 -0.37671783910004497 0.30576804766348636 0.42333437548109437 0.18820171984587836 0.03984607224918193 0.07971782625705914 -2.5681758695279833e-05
0.1342281879194631 -0.1559462948405415 0.06136171778858937 -0.37325430746967236 0.31614527435797896 0.43465952563369337 0.19763102308226452 0.042157546768435555 0.08303050978261786 0.001284583754253249
0.14093959731543623 -0.14544998898718733 0.07463262706937152 -0.3655326050437462 0.32333037199927916 0.44159467577660605 0.20506606822195228 0.04420212444948001 0.08589285794810836 0.0025113909508516705
0.1476510067114094 -0.13298493363607247 0.08847619864013098 -0.3544460659122759 0.3282967964307504 0.4457865199526168 0.21080707290888395 0.04617426644689251 0.08863115288019259 0.003717380013592425
0.15436241610738255 -0.11925485036973764 0.10206252302479431 -0.3405722237642696 0.331854239638915 0.44865010176046816 0.2150583775173619 0.04825566694712266 0.09137244711299292 0.005138886781252412
0.1610738255033557 -0.10520028630486994 0.1147300919401687 -0.3251306645499086 0.33442095426119034 0.4508425567674135 0.21799935175496715 0.050549222891117365 0.09413206576124131 0.0069663800209934235
0.16778523489932887 -0.09092532742609127 0.1262311734923201 -0.30808182834450265 0.33620261872261314 0.4526766328283739 0.21972860461685242 0.05304482434475707 0.09696285110890182 0.009126797580612314
0.174496644295302 -0.07628027257758326 0.13694178262338091 -0.28950232777854745 0.3371589429682731 0.4540715987724291 0.2202462871641171 0.05569466054005737 0.09983765929194854 0.011551661788166197
0.18120805369127516 -0.06107624974163841 0.1475560895853324 -0.26970858906860923 0.33705956204281995 0.45443354224421345 0.21968558184142645 0.058405811454409554 0.10258105173961643 0.014230571169202684
0.18791946308724833 -0.04505084739296409 0.15874064514370068 -0.24884233992962884 0.3356303964282545 0.45314666565185885 0.21811412720465012 0.06103088771099343 0.10504705125296718 0.017014724169019675
0.19463087248322147 -0.02832896152193688 0.17078450064791634 -0.22744242369179007 0.3327233908172944 0.4498504073148242 0.2155963743197646 0.06344623649800321 0.10712189861549287 0.01977057438051355
0.20134228187919462 -0.011290381018497978 0.18323807346683169 -0.20581883550382762 0.32825771527178466 0.4443595088301917 0.2121559217133776 0.0655675661160908 0.10871367593426419 0.022421456297917405
0.2080536912751678 0.005966356970200778 0.19598870533364543 -0.18405599139324386 0.32232195666204444 0.43687049529107946 0.20777341803300942 0.06737982726073267 0.10988308254621981 0.024876571975245537
0.21476510067114093 0.023104486819027697 0.208649975641626 -0.16244100200357062 0.3151654450716902 0.42787883851860387 0.2024520516247765 0.06893181854196016 0.11077461441980595 0.02708902266411438
0.22147651006711408 0.0396604651512147 0.2205560732725539 -0.14123514297012446 0.3071261717060009 0.41799960257019503 0.19625274084180683 0.07034025579085089 0.11156536719110718 0.0291151443905946
0.22818791946308725 0.055383797741652294 0.23138231016339272 -0.12061471468008815 0.29859457983776133 0.40783670557919727 0.1893524540963254 0.07172231103705141 0.11240192911016286 0.03104269296393996
0.2348993288590604 0.07015908347021457 0.24088133507564388 -0.10056316813521474 0.28994501851350596 0.39795034093571185 0.18193969609130006 0.07312291557289646 0.11339494825973061 0.03285088288606232
0.24161073825503354 0.08419317451566923 0.24926131841399868 -0.08087496938266021 0.28141954672069996 0.38861033579822474 0.1742287576431752 0.07457623285678631 0.11457433389516603 0.0345781318184066
0.2483221476510067 0.09790986408082822 0.25701969966244387 -0.06119997150078743 0.2731340109662906 0.37985659388842596 0.1664114280441552 0.07612993445254868 0.11592566178446317 0.03633420712063417
0.2550335570469799 0.11163142686575792 0.2647495648702225 -0.04148671113870667 0.2651664869623242 0.37163831843792905 0.15869465548671932 0.07777188839428142 0.11740483136144388 0.03813894542711897
0.26174496644295303 0.1256226888589773 0.27296705926671994 -0.02172168154876536 0.2575030771164511 0.36383214241867934 0.15117401181422285 0.07944780722316822 0.11899415116795188 0.03990146327838455
0.2684563758389262 0.14018022165552713 0.2822786601320361 -0.0019182168209818662 0.2501171675557298 0.3562903221916557 0.14394401291980394 0.08114535168631097 0.12065112597356287 0.041639577399059075
0.2751677852348993 0.1551502734295439 0.29290391341257555 0.017396633446512266 0.24302024256847296 0.3489221684996828 0.13711831663726307 0.08285709729707698 0.1223158281422939 0.04339836645186006
0.28187919463087246 0.17029638717989076 0.30456228523467677 0.036030489125104787 0.23624545238033146 0.3417307863443747 0.1307601184162882 0.08457973049559044 0.12396602496713921 0.04519343602404167
0.2885906040268456 0.18550349440974254 0.31721873956489965 0.053788249254585446 0.22982268986494 0.3348886421534093 0.1247567375764707 0.08632680360478956 0.12568242565444088 0.04697118155513823
0.2953020134228188 0.20056596049136116 0.330434811979061 0.07069710900366136 0.2238393297498476 0.32870073370666036 0.11897792579303483 0.08812091458089737 0.12755111192003782 0.048690717241756915
0.30201342281879195 0.2152389291692136 0.34379835997499886 0.08667949836342834 0.2183943666989296 0.3234153814952239 0.11337335190263524 0.09003310379214048 0.12964478701341875 0.05042142057086222
0.3087248322147651 0.2294175692546732 0.3569843440372489 0.10185079447209752 0.21353177124188816 0.31911765280461907 0.10794588967915726 0.09212843608991068 0.13201230958019386 0.0522445625996275
0.31543624161073824 0.24293291377974405 0.36970016859982374 0.11616565895966435 0.20927728922569186 0.3158396880456452 0.10271489040573852 0.09443001647637132 0.1346956817051004 0.05416435124764223
0.3221476510067114 0.25580794343696267 0.38198346011246725 0.12963242676145809 0.20560602821287935 0.3134249292673137 0.09778712715844502 0.09689909933178494 0.13767546013336024 0.056122738530209625
0.32885906040268453 0.2683246431906927 0.39413256848978706 0.14251671789159834 0.20246665756836202 0.3116790666016883 0.0932542485350357 0.09945463999654731 0.1408471964890989 0.05806208350399573
0.33557046979865773 0.280780436644101 0.4063651584596928 0.15519571482850925 0.19979749925952642 0.3104616869435229 0.08913331157552995 0.10204000228954746 0.14407554269794448 0.060004461881150425
0.3422818791946309 0.29327824966223875 0.41883844089159256 0.16771805843288495 0.19759582150701643 0.3097457426679263 0.08544590034610654 0.10463904300555495 0.14729866838382177 0.06197941762728813
0.348993288590604 0.3059800733050089 0.4316624603035914 0.18029768630642645 0.1958707481404959 0.30948828412674556 0.08225321215424622 0.1072697862446918 0.1505321665719034 0.06400740591748019
0.35570469798657717 0.31890888731127626 0.44510228977522964 0.19271548484732287 0.19460215173470527 0.3097177292083104 0.0794865742611001 0.10990563086675083 0.1537753813985822 0.06603588033491944
0.3624161073825503 0.3316964240806482 0.45891313989101035 0.20447970827028605 0.19372714621304588 0.3104445647002862 0.07700972772580557 0.11249413032137802 0.15701472818325815 0.06797353245949789
0.36912751677852346 0.34412758420600154 0.47350930488353893 0.21474586352846414 0.19328779781740532 0.3119540512836541 0.07462154435115652 0.11504397231321761 0.16041021456350263 0.06967773006293261
0.37583892617449666 0.3565434959384884 0.48765732142136037 0.2254296704556164 0.1936980322424981 0.3141391322409894 0.07325693224400681 0.11775827061046094 0.16374437028612668 0.07177217093479521
0.3825503355704698 0.36821205593349615 0.5012597914810781 0.23516432038591417 0.19470241288618334 0.3170450477392315 0.07235977803313522 0.12047416991850626 0.16716867383564216 0.07377966600137037
0.38926174496644295 0.37896675034666377 0.5138962491849979 0.24403725150832967 0.1962850503411172 0.320644850159471 0.07192525052276343 0.12320204279128079 0.170718384308244 0.07568570127431759
0.3959731543624161 0.3885324307768041 0.5252326751909172 0.251832186362691 0.19838862067363708 0.32483817064367193 0.0719390707036022 0.1259203631738033 0.17434366975957002 0.0774970565880366
0.40268456375838924 0.3967430796189475 0.5348984942672861 0.2585876649706089 0.2008706604706305 0.3294297563504427 0.07231156459081836 0.12857471137700371 0.17797773709499864 0.07917168565900878
0.4093959731543624 0.40305716578983836 0.5428524806802868 0.2632618508993899 0.20343292626657059 0.33417391715024325 0.0726919353828979 0.13092282328512397 0.18150851628647557 0.08033713028377237
0.4161073825503356 0.4079802471906374 0.5491595713668913 0.2668009230143835 0.20608782857368685 0.33882678458447135 0.07334887256290237 0.13304875784181036 0.18481181923900108 0.08128569644461964
0.4228187919463087 0.41155050114953706 0.5530996931621173 0.27000130913695686 0.20867094481515883 0.3430156358848907 0.07432625374542698 0.13486979943285812 0.18747546700637108 0.08226413185934517
0.42953020134228187 0.41331823171418286 0.5549090026122221 0.27172746081614363 0.21096293351017803 0.3465530534774994 0.07537281354285669 0.13621181996006448 0.18941622377413775 0.08300741614599123
0.436241610738255 0.4130198183565363 0.5544567486878873 0.2715828880251853 0.21281284404722955 0.3492270853676524 0.07639860272680671 0.13702413840756544 0.19055494265618822 0.08349333415894267
0.44295302013422816 0.40994563848521776 0.551537312877135 0.2683539640933005 0.21386192053857664 0.3507702040620917 0.07695363701506158 0.13707740368018187 0.19079400030562907 0.08336080705473467
0.44966442953020136 0.4046380868364851 0.5466254604861307 0.2626507131868396 0.2142588519084534 0.351168823389867 0.07734888042703983 0.13663211005158366 0.19049676343222832 0.08276745667093899
0.4563758389261745 0.39699955798158515 0.5384047323347051 0.2555943836284652 0.21386859480337214 0.3500262943570429 0.0777108952497014 0.13570235327444674 0.18922559402473402 0.08217911252415946
0.46308724832214765 0.3865551035054634 0.5271715000295982 0.24593870698132855 0.21238660267610504 0.3472612740092087 0.07751193134300141 0.13415192158494646 0.18709152785420385 0.08121231531568907
0.4697986577181208 0.37308080603749494 0.512665144546749 0.23349646752824085 0.2096657643742858 0.34275028125255913 0.0765812474960125 0.13196667638304943 0.18416213111015145 0.07977122165594741
0.47651006711409394 0.3567971381870873 0.49494898692063927 0.21864528945353537 0.20570740671992355 0.3365870673560758 0.07482774608377127 0.12919355847467967 0.18058420548605708 0.07780291146330226
0.4832214765100671 0.33776684926923284 0.47413377516744576 0.20139992337101992 0.20045228921695613 0.32877773542324784 0.07212684301066438 0.1258681176225802 0.17643193001605503 0.07530430522910539
0.4899328859060403 0.3159550973822729 0.45003280398099726 0.18187739078354853 0.19381406673473298 0.31922901246290614 0.06839912100655979 0.12199249308932829 0.17172941552220367 0.07225557065645291
0.4966442953020134 0.2916877920550223 0.42301264932499594 0.16036293478504873 0.18586563928479147 0.3080120375207758 0.06371924104880712 0.1175840165509734 0.16648584625143942 0.06868218685050739
0.5033557046979865 0.2653824852161794 0.3930696525353289 0.13769531789702993 0.1767556008273577 0.29506869028669647 0.05844251136801894 0.11275059406913865 0.1606134678619481 0.06488772027632919
0.5100671140939598 0.23671298970880236 0.3610648673204996 0.11236111209710511 0.16612411362103865 0.280393545342954 0.05185468189912329 0.10722194538923399 0.1543960259623829 0.06004786481608508
0.5167785234899329 0.205533098252399 0.3267875536473343 0.08427864285746366 0.1539245017331853 0.2638830128663435 0.04396599060002711 0.10088167635099012 0.14750864522057822 0.05425470748140202
0.5234899328859061 0.17243157128737038 0.2905802872446019 0.05428285533013888 0.14044048391716132 0.24558974632612707 0.03529122150819557 0.09398415153836873 0.14007798611787325 0.04789031695886421
0.5302013422818792 0.13807841251195288 0.25309958198624743 0.023057243037658312 0.125866717966332 0.2258658596377971 0.025867576294866926 0.08665138041610733 0.13230271435355348 0.04100004647866118
0.5369127516778524 0.1029873157365412 0.21487147861050226 -0.008896847137419853 0.11033646096021682 0.20492156664388214 0.0157513552765515 0.0790023009325531 0.1242690989303765 0.0337355029347297
0.5436241610738255 0.0679195911404792 0.1765345335573958 -0.04069535127643739 0.09404133306360585 0.18302083559184415 0.005061830535367545 0.07117581184233726 0.11602970216668587 0.026321921517988643
0.5503355704697986 0.034033085949007134 0.13885954339108314 -0.07079337149306889 0.07717124208551505 0.16042447654154754 -0.006081992370517431 0.0633305625267486 0.10774079516284635 0.018920329890650837
0.5570469798657718 0.002566118302396174 0.10270528106513119 -0.09757304446033885 0.059993958175328606 0.1374057451007653 -0.01741782875010809 0.05565908314288097 0.0995457532619975 0.011772413023764444
0.5637583892617449 -0.02527899619551694 0.06893597318750197 -0.11949396557853584 0.042803299614163265 0.11432852537131316 -0.02872192614298663 0.048288544218134666 0.09147566230603198 0.005101426130237355
0.5704697986577181 -0.04856835650392422 0.038705142852076525 -0.13584185585992498 0.026002757497587212 0.09169132369220155 -0.03968580869702713 0.04137582830763216 0.08360744032180586 -0.0008557837065415394
0.5771812080536912 -0.06658003662356338 0.013154714388653815 -0.14631478763578057 0.01000331939236786 0.0699348902289938 -0.04992825144425807 0.03506810986014893 0.07605814591772764 -0.005921926197429775
0.5838926174496644 -0.07935463387987271 -0.006993041828222565 -0.15171622593152284 -0.004640379219549062 0.04972794724594351 -0.05900870568504163 0.029379461686489826 0.06885990545186774 -0.010100982078888085
0.5906040268456376 -0.0872945987731155 -0.021669762710299217 -0.1529194348359318 -0.01734553098750207 0.031769624599943945 -0.06646068657494808 0.024356705127486257 0.062156793006135344 -0.01344338275116283
0.5973154362416108 -0.09112070848607798 -0.03145642830989477 -0.1507849886622612 -0.027695444115014706 0.016633521458674277 -0.07202440968870369 0.01997758008442648 0.056070917434788384 -0.01611575726593542
0.6040268456375839 -0.09191032836842028 -0.03729407187520936 -0.1465265848616312 -0.035378436824388494 0.004733646628752863 -0.07549052027752985 0.01617949214603971 0.0507128050305677 -0.01835382073848828
0.610738255033557 -0.09074565618172109 -0.040095725241007275 -0.1413955871224349 -0.04037324126562064 -0.0036937846357835633 -0.07705269789545771 0.01280015229205586 0.04595409003636477 -0.020353785452253047
0.6174496644295302 -0.0887284185632453 -0.0406215139738472 -0.1368353231526434 -0.04287113818242827 -0.008686929372721613 -0.07705534699213493 0.009706484539371146 0.04160117186306497 -0.02218820278432268
0.6241610738255033 -0.08716469217751958 -0.04012889037682094 -0.13420049397821823 -0.043214585985689724 -0.010689233355771578 -0.07573993861560788 0.006871302433282765 0.037567510651032365 -0.023824905784466832
0.6308724832214765 -0.08763707489508578 -0.04120519461831512 -0.13406895517185644 -0.041847926806917984 -0.010320951034215736 -0.07337490257962023 0.0042913126024391275 0.03383414022892139 -0.025251515024043134
0.6375838926174496 -0.0914996257214493 -0.047376623798757664 -0.13562262764414096 -0.03923319644148041 -0.008279459640893196 -0.07018693324206762 0.002128506400392417 0.030540215533690143 -0.02628320273290531
0.6442953020134228 -0.0991872862131421 -0.05937186176671901 -0.13900271065956518 -0.036363729632684846 -0.005809837581776878 -0.06691762168359282 0.0002170739191178119 0.02765802183897142 -0.0272238740007358
0.6510067114093959 -0.11052885902906431 -0.07421090041248035 -0.14684681764564828 -0.03358498083177518 -0.0027163712503722633 -0.0644535904131781 -0.001506119422281325 0.024950058016545578 -0.027962296861108227
0.6577181208053691 -0.12276380900410465 -0.08544903401073477 -0.16007858399747454 -0.030908660066864494 0.0008634461837363876 -0.06268076631746537 -0.003034545293874173 0.02228278746330914 -0.02835187805105749
0.6644295302013423 -0.1330097991111541 -0.09071357418888124 -0.17530602403342696 -0.02826694863705696 0.004546287661574926 -0.06108018493568884 -0.004321377868302592 0.0196354912612652 -0.02827824699787038
0.6711409395973155 -0.14037465071690047 -0.09319622443490125 -0.1875530769988997 -0.025227268907981572 0.008546435526804844 -0.05900097334276799 -0.005228478894194076 0.01726953978645286 -0.02772649757484101
0.6778523489932886 -0.14172049495812297 -0.09044680997046113 -0.19299417994578483 -0.021911815901608532 0.012349077457422475 -0.05617270926063954 -0.00587476163013756 0.015291622669750388 -0.027041145930025507
0.6845637583892618 -0.13780197800765434 -0.08670773544036323 -0.18889622057494546 -0.018090588132819357 0.016023255003264153 -0.05220443126890287 -0.006298405371885578 0.013588665541635677 -0.026185476285406833
0.6912751677852349 -0.12973798275278717 -0.08196801218390984 -0.1775079533216645 -0.013865499180455093 0.019378881719407437 -0.04710988008031762 -0.006463016521283764 0.012106391363472035 -0.025032424406039564
0.697986577181208 -0.11949423291225253 -0.07617820929885277 -0.16281025652565229 -0.009454516246386383 0.022634475371065842 -0.041543507863838605 -0.006253140856286261 0.011016527818352988 -0.02352280953092551
0.7046979865771812 -0.1073877426232736 -0.06577063969736967 -0.14900484554917753 -0.00544832891789478 0.0252775758107434 -0.03617423364653296 -0.005786402401126382 0.01031566893128964 -0.021888473733542402
0.7114093959731543 -0.09585478035221029 -0.05079655704920676 -0.1409130036552138 -0.0016410805288223124 0.028071424176793244 -0.03135358523443787 -0.00490955006565464 0.010037740561059851 -0.01985684069236913
0.7181208053691275 -0.08712361620819244 -0.049885481656458376 -0.1243617507599265 0.0021212107975109563 0.030003840315457383 -0.025761418720435473 -0.0037458090583157673 0.00994596915401938 -0.017437587270650912
0.7248322147651006 -0.08058960386890575 -0.03936413884466038 -0.12181506889315111 0.0052918695687995876 0.03225263175808348 -0.021668892620484305 -0.00236457528772768 0.01027766060938104 -0.015006811184836402
0.7315436241610738 -0.07372776896375281 -0.03773442122531538 -0.10972111670219024 0.007738804091668993 0.03257793562151064 -0.017100327438172653 -0.0009014370666079625 0.010725827540067035 -0.012528701673282959
0.7382550335570469 -0.06792141638013754 -0.03708632033067526 -0.09875651242959983 0.009675894236327615 0.032829123378550124 -0.013477334905894891 0.0005577042257623819 0.011235587876480727 -0.010120179424955963
0.7449664429530202 -0.0642519304401242 -0.0359970304249689 -0.09250683045527949 0.011712034627647127 0.03368114005905194 -0.010257070803757687 0.0020453034817213937 0.011872221717215022 -0.007781614753772235
0.7516778523489933 -0.06061061862554772 -0.033229724180950375 -0.08799151307014508 0.013539868237923622 0.03441870483451831 -0.007338968358671063 0.003406086775260691 0.012465844234549899 -0.005653670684028516
0.7583892617449665 -0.05719817707887295 -0.0291262988208523 -0.08527005533689361 0.015401725267162637 0.035430695981903196 -0.004627245447577921 0.004651367202763607 0.013047624826338346 -0.0037448904208111323
0.7651006711409396 -0.05348821538361805 -0.024237866370075 -0.08273856439716111 0.017376103691980966 0.03675766272894383 -0.002005455344981897 0.0057346919043222 0.013610293290761764 -0.002140909482117366
0.7718120805369127 -0.04905512895519717 -0.019030786786725158 -0.07907947112366917 0.01948246693408397 0.0384145965945784 0.0005503372735895379 0.006601658838917855 0.014092416624643396 -0.0008890989468076857
0.7785234899328859 -0.04422286182984357 -0.013697763725470727 -0.07474795993421642 0.021651173744167723 0.04033698630367261 0.0029653611846628333 0.007240788159846631 0.014449645106295601 3.193121339766132e-05
0.785234899328859 -0.03881158778230627 -0.007469772382355203 -0.07015340318225734 0.02372564728321036 0.04237995067226133 0.005071343894159388 0.007621063279605081 0.01463127985983704 0.0006108466993731219
0.7919463087248322 -0.032862757744844415 -0.0015117219133525192 -0.0642137935763363 0.025855488229550586 0.04501511929116195 0.006695857167939221 0.00772027125512923 0.014586504214755495 0.0008540382955029664
0.7986577181208053 -0.02695688180916165 0.005727564025405453 -0.05964132764372875 0.027647968823957664 0.04835344216375667 0.0069424954841586575 0.007521510914590384 0.014295027821406 0.0007479940077747662
0.8053691275167785 -0.020715073427935552 0.011441675038233259 -0.05287182189410436 0.028971727992553625 0.0513170952724894 0.006626360712617855 0.006996821476973491 0.013671307012542305 0.00032233594140467815
0.8120805369127516 -0.015316643009225406 0.017917551594850933 -0.04855083761330174 0.029535671668339918 0.05170729649910619 0.007364046837573645 0.006187590276667456 0.012765522749866422 -0.00039034219653150994
0.8187919463087248 -0.00837319221537662 0.03205887038995032 -0.04880525482070356 0.029429255459592924 0.049525337381481016 0.009333173537704836 0.005068251708748411 0.01153707151818321 -0.0014005681006863877
0.825503355704698 -0.0023958094103985104 0.04639437247210976 -0.05118599129290678 0.02901026662342614 0.05009599556083366 0.007924537686018623 0.0037658024617381715 0.010042693712251045 -0.0025110887887747025
0.8322147651006712 0.0021902077293457604 0.03511502614681759 -0.03073461068812607 0.028412049311018376 0.05109337384510442 0.0057307247769323305 0.002368286775354152 0.008389369136709611 -0.0036527955860013073
0.8389261744966443 0.006634408287184517 0.054429535187858674 -0.04116071861348965 0.027113978608785862 0.04908840529240994 0.005139551925161787 0.0008681595501288199 0.006679626861353582 -0.004943307761095943
0.8456375838926175 0.01715087700801487 0.061516706611313206 -0.02721495259528347 0.025209696666280732 0.045303098470399365 0.005116294862162099 -0.0005880957773997466 0.005145089980584813 -0.006321281535384306
0.8523489932885906 0.030545664925356385 0.08650984279623893 -0.025418512945526158 0.02309665481060377 0.043031929219116374 0.0031613804020911677 -0.0018748579741652356 0.004071304591165491 -0.007821020539495962
0.8590604026845637 0.04295386137059739 0.08401225566571495 0.0018954670754798286 0.021297156269138598 0.042531875083196266 6.243745508092632e-05 -0.002847324730395335 0.003605164051257758 -0.009299813512048428
0.8657718120805369 0.059367151776582194 0.10712359039216006 0.01161071316100433 0.018654217769551833 0.04081081107919965 -0.0035023755400959873 -0.003516538978066174 0.003577347294002019 -0.010610425250134368
0.87248322147651 0.08080070335925447 0.12875847481199232 0.03284293190651663 0.015604867792528718 0.03982113902655979 -0.008611403441502352 -0.003745580842328881 0.004044552458977257 -0.01153571414363502
0.8791946308724832 0.10682308955467572 0.15053048289553173 0.06311569621381971 0.012322439556173395 0.0401115639366422 -0.01546668482429541 -0.003488440674062068 0.004943171738251525 -0.01192005308637566
0.8859060402684563 0.13401031232375615 0.17597313921930163 0.09204748542821066 0.00923134106730823 0.041936263530368334 -0.02347358139575187 -0.002720245655090549 0.006140356284647786 -0.011580847594828884
0.8926174496644295 0.16375444992054466 0.20683671019605834 0.12067218964503099 0.006109365861744824 0.044466516248666196 -0.03224778452517654 -0.0014602545695048114 0.0075260555266702155 -0.010446564665679838
0.8993288590604027 0.195024624804343 0.24159218412691474 0.14845706548177123 0.0032769707949633926 0.04766139923252202 -0.04110745764259524 0.0002164388409582035 0.009016986057420816 -0.008584108375504409
0.9060402684563759 0.22724634913611388 0.27799295476444785 0.1764997435077799 0.0009459738889179914 0.05159837121671098 -0.049706423438875 0.0021730024823161174 0.010504207392741823 -0.0061582024281095875
0.912751677852349 0.25996079405125094 0.3140001276357414 0.20592146046676044 -0.0006275770716900515 0.05623267805353206 -0.05748783219691217 0.00424596880541433 0.011937442027490239 -0.003445504416661578
0.9194630872483222 0.29210862603305787 0.34661275974511885 0.2376044923209969 -0.0010147291871013397 0.061534558666466954 -0.06356401704066963 0.006304457990170005 0.013514262200524107 -0.0009053462201840971
0.9261744966442953 0.3223435676008096 0.37439592937463867 0.2702912058269806 8.8400493704585e-05 0.06748671717794534 -0.06730991619053618 0.008204311834891004 0.015686752070496544 0.0007218715992854648
0.9328859060402684 0.3483713029147486 0.39685849850069854 0.29988410732879867 0.0028440452897692567 0.07422071637596783 -0.06853262579642933 0.009748697529625884 0.018677473634127376 0.0008199214251243918
0.9395973154362416 0.36744787228908976 0.4151801437683975 0.319715600809782 0.007076634493787776 0.08122648786384927 -0.06707321887627372 0.010726407557239734 0.021795756875473006 -0.00034294176099353667
0.9463087248322147 0.3768748573132178 0.4280820793948115 0.32566763523162406 0.012300721036871163 0.08765000652017749 -0.06304856444643517 0.010940658649528546 0.024086623586253054 -0.002205306287195962
0.9530201342281879 0.373814156012535 0.43106905579066734 0.3165592562344026 0.01789971404108105 0.0921292220326482 -0.056329793950486096 0.010334444693750361 0.024819110937341324 -0.004150221549840603
0.959731543624161 0.3613127167896166 0.4248176180734899 0.29780781550574326 0.022341036438912328 0.09320408911914364 -0.04852201624131898 0.009074360168681989 0.023675460763753604 -0.0055267404263896255
0.9664429530201342 0.34015121589938463 0.40749848347975703 0.2728039483190122 0.02457126944978366 0.08939048287538734 -0.040247943975820016 0.007246332292681646 0.02054010197640897 -0.006047437391045678
0.9731543624161073 0.31171862512063886 0.38036576286151086 0.24307148737976686 0.024320865092268027 0.08065699849341397 -0.03201526830887791 0.0052241263838967746 0.016426403570605312 -0.005978150802811765
0.9798657718120806 0.2816273124937602 0.3474349324128047 0.21581969257471573 0.021622494689508585 0.06913856482543093 -0.025893575446413766 0.0035180587433135497 0.012622106242137693 -0.005585988755510594
0.9865771812080537 0.2560728700177492 0.31789802752106916 0.19424771251442924 0.01654819140125909 0.05709094754405565 -0.023994564741537477 0.0023420027380969552 0.010155148836600958 -0.005471143360407047
0.9932885906040269 0.2379206754478896 0.2975313539083578 0.17830999698742145 0.009446265473391485 0.04661110498676431 -0.027718574039981344 0.0018063998134415387 0.009708014744798574 -0.006095215117915498
1.0 0.2286158497933885 0.29045303623001345 0.16677866335676356 0.0007714819049586752 0.038596597793809334 -0.037053633983891984 0.0020272197481404973 0.011014354960691912 -0.0069599154644109165


==> ref3dNi/WalkKneePower.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 -0.4633578461363632 -0.16625412516956894 -0.7604615671031575 0.006592737115702482 0.024120476096447067 -0.010935001865042105 0.03647569634448345 0.1604763682995661 -0.08752497561059921
0.006711409395973154 -0.4628872777490429 -0.17310977440479258 -0.7526647810932933 0.005179989857863867 0.02561836157499588 -0.015258381859268148 0.034668284896081036 0.15644085899507432 -0.08710428920291224
0.013422818791946308 -0.44573644043069494 -0.1707697874388579 -0.720703093422532 0.0058344392732087155 0.03126471814622851 -0.019595839599811083 0.030993388808832147 0.14825535274567603 -0.08626857512801174
0.020134228187919462 -0.40842525117158485 -0.1578367174146042 -0.6590137849285655 0.007740845399000233 0.03840632585496993 -0.022924635056969466 0.02493520161427063 0.1354389775173551 -0.08556857428881384
0.026845637583892617 -0.3493598940744076 -0.12917992236428835 -0.5695398657845269 0.009860236326946718 0.04512141380487947 -0.02540094115098603 0.016697383607924738 0.11800307204812514 -0.08460830483227567
0.03355704697986577 -0.2794492022442177 -0.09674060726192393 -0.4621577972265115 0.011635188899899328 0.04913574247759931 -0.025865364677800658 0.007914898479655276 0.09700799854215918 -0.08117820158284862
0.040268456375838924 -0.20533351954969747 -0.04448608934554418 -0.36618094975385074 0.012072124578405213 0.051542113558812344 -0.027397864402001915 0.0013567171402421158 0.07732339721509461 -0.07460996293461038
0.04697986577181208 -0.12833050795902434 0.03049880684104911 -0.2871598227590978 0.010899332722468522 0.05298805173302165 -0.03118938628808461 -0.0029258911535973166 0.06148080604301985 -0.06733258835021448
0.053691275167785234 -0.04860541131471521 0.10557342202601086 -0.2027842446554413 0.006852984443636648 0.048338855630544963 -0.03463288674327167 -0.0065572029474657454 0.04955927417930281 -0.0626736800742343
0.060402684563758385 0.022242166206084612 0.20344455918996 -0.1589602267777908 0.0005235731759590165 0.04347066582466063 -0.042423519472742595 -0.010416393605860282 0.04117165216468946 -0.06200443937641002
0.06711409395973154 0.07879326983878752 0.28786577335626035 -0.13027923367868532 -0.007760770783989408 0.03644123215642343 -0.05196277372440224 -0.014599044118308696 0.0358635410288223 -0.0650616292654397
0.0738255033557047 0.1181318204009928 0.34472210339179643 -0.1084584625898108 -0.01731494487762466 0.02849862042263438 -0.0631285101778837 -0.017995464442129617 0.03499613440175188 -0.07098706328601112
0.08053691275167785 0.13608526108796945 0.36016092036520986 -0.08799039818927093 -0.026615738424565976 0.023860971519933247 -0.0770924483690652 -0.018851036832775964 0.040071343016737204 -0.07777341668228913
0.087248322147651 0.13492946922402788 0.33964090241588885 -0.06978196396783312 -0.03355538491359751 0.024519915506883906 -0.09163068533407892 -0.016365384178536523 0.04644053688847161 -0.07917130524554467
0.09395973154362416 0.11858571443937538 0.29315017565550294 -0.055978746776752186 -0.036993619732953856 0.02937984573669597 -0.10336708520260368 -0.010793950522417078 0.05069198690993101 -0.07227988795476517
0.10067114093959731 0.08986668465121463 0.22955480795160915 -0.049821438649179886 -0.03651174912079841 0.03583894361590485 -0.10886244185750167 -0.0035838563472577567 0.052365580337870005 -0.05953329303238551
0.10738255033557047 0.053212105150996634 0.16425198060992122 -0.05782777030792794 -0.03230662826125951 0.04049515849989815 -0.10510841502241716 0.0038594833395321397 0.05149773669339437 -0.04377877001433009
0.11409395973154363 0.015112875183694592 0.1206642036604208 -0.09043845329303163 -0.025758369518298442 0.041479737612327976 -0.09299647664892485 0.010241089578483275 0.05108383192793931 -0.030601652770972758
0.12080536912751677 -0.019677719090576633 0.10334156635976158 -0.14269700454091486 -0.018533883275036047 0.04052755605042123 -0.07759532260049332 0.014571444755909381 0.05461155846978305 -0.02546866895796429
0.12751677852348994 -0.047129684766778784 0.09942839579708651 -0.19368776533064408 -0.011950855596767423 0.0398026336513667 -0.06370434484490155 0.016291564009671633 0.061593338395424295 -0.02901021037608103
0.1342281879194631 -0.06557590671530834 0.10012527346522905 -0.23127708689584575 -0.006842950140697773 0.04170428771521112 -0.055390187996606666 0.015396609531579395 0.06754337250484356 -0.03675015344168477
0.14093959731543623 -0.07625210169675939 0.10241442518680177 -0.25491862858032055 -0.0037349210854220995 0.046310435012569026 -0.05378027718341323 0.012240462201074349 0.0690579265398649 -0.04457700213771619
0.1476510067114094 -0.08048526761394563 0.10281140351389749 -0.26378193874178874 -0.002624906020095402 0.05177570970092835 -0.057025521741119155 0.007533066939064295 0.06610691125356753 -0.051040777375438946
0.15436241610738255 -0.07968724467518305 0.09967482517417549 -0.2590493145245416 -0.003090500693674081 0.05609782531773225 -0.062278826705080406 0.002185965371800712 0.060328497813163795 -0.05595656706956237
0.1610738255033557 -0.07623477362963839 0.09460871391833171 -0.2470782611776085 -0.004490422351630702 0.05835406988914989 -0.0673349145924113 -0.0027235095792862885 0.05327499479168063 -0.05872201395025321
0.16778523489932887 -0.07125944111199181 0.08865640275505082 -0.23117528497903445 -0.006210519268882078 0.058801178988791516 -0.07122221752655568 -0.006465728909692853 0.04610819995797344 -0.059039657777359145
0.174496644295302 -0.06512950133847135 0.08341465324744439 -0.21367365592438708 -0.007661488213514337 0.05784729744957327 -0.07317027387660195 -0.008604139583571053 0.03977428342412538 -0.05698256259126748
0.18120805369127516 -0.05818292500078762 0.08080036430425744 -0.19716621430583267 -0.008277462212675132 0.05615482336641379 -0.07270974779176405 -0.008918655003660764 0.03510004222625846 -0.05293735223357999
0.18791946308724833 -0.05017252722918767 0.08205531428390886 -0.18240036874228419 -0.0077713092741014496 0.05462906881616767 -0.07017168736437057 -0.007797378126759663 0.033177256048890255 -0.04877201230240959
0.19463087248322147 -0.04107461049739587 0.08765753253435661 -0.16980675352914837 -0.006041257136563312 0.0538822859009402 -0.06596480017406682 -0.005766331270641746 0.035397433405276554 -0.046930095946560044
0.20134228187919462 -0.03119252544395141 0.09661863492003353 -0.15900368580793633 -0.003211628182783287 0.05429878760436864 -0.06072204396993522 -0.003447039555320595 0.04068709881619583 -0.04758117792683702
0.2080536912751678 -0.020389729087894503 0.10796960007383967 -0.14874905824962867 0.0004543866165067521 0.056115134420339746 -0.05520636118732625 -0.0015408112413971941 0.046431098749850803 -0.0495127212326452
0.21476510067114093 -0.008813931397858998 0.12061319129667836 -0.13824105409239634 0.00445545171550281 0.05920303761934766 -0.050292134188342046 -0.0004223389911295713 0.05059633855633668 -0.05144101653859582
0.22147651006711408 0.003219659432705624 0.13376231450467987 -0.1273229956392686 0.008296273430503629 0.06313335149386673 -0.046540804632859464 -0.0001481684625492244 0.0521914960124172 -0.052487832937515654
0.22818791946308725 0.015610947074435617 0.14694094044340056 -0.11571904629452934 0.011659581759581782 0.06722345047098567 -0.04390428695182211 -0.000751660565902159 0.05154143261526263 -0.05304475374706695
0.2348993288590604 0.028142517321107677 0.15982275130286844 -0.10353771666065309 0.014235541210142016 0.07065819554066978 -0.042187113120385755 -0.002126093305231845 0.048933118614240795 -0.05318530522470448
0.24161073825503354 0.04075648486672861 0.1724397716174038 -0.09092680188394656 0.015874133104778417 0.07273611170236588 -0.04098784549280905 -0.003998742233949465 0.04526977353317985 -0.053267258001078774
0.2483221476510067 0.05364249548448339 0.18491034476941515 -0.07762535380044838 0.01661685875068502 0.07314673446687836 -0.039913016965508315 -0.00610155542824061 0.04152825373574394 -0.05373136459222516
0.2550335570469799 0.06667068116720283 0.19748591071714033 -0.06414454838273466 0.01646608190553831 0.07175700190725486 -0.03882483809617823 -0.008241236000673913 0.03847538181261927 -0.054957853813967096
0.26174496644295303 0.0796244374820012 0.20998291599058921 -0.05073404102658684 0.015515274604356885 0.06881919463023117 -0.0377886454215174 -0.010263151933694318 0.03659853882268482 -0.057124842690073466
0.2684563758389262 0.09241628946821785 0.2226757506013622 -0.03784317166492647 0.01393222705258194 0.06471235727068946 -0.03684790316552558 -0.012059360205587111 0.035962502618000686 -0.0600812230291749
0.2751677852348993 0.10466301998521825 0.23552023910288 -0.026194199132443516 0.011843332259619225 0.05984375167012985 -0.036157087150891394 -0.013525802971981239 0.036343893022830295 -0.06339549896679278
0.28187919463087246 0.11601940748176552 0.24782735966824837 -0.01578854470471734 0.009419831039055958 0.05456603195892628 -0.03572636988081437 -0.014534297248490218 0.037487171284348274 -0.06655576578132871
0.2885906040268456 0.12644268231284325 0.25946197472655164 -0.006576610100865132 0.0068838708578883995 0.0492927479530365 -0.0355250062372597 -0.01511327350587761 0.038888491158779834 -0.06911503817053505
0.2953020134228188 0.13586911425202453 0.27011670490746675 0.0016215235965822694 0.004409195652807977 0.04435176533886449 -0.035533374033248535 -0.01522842935170377 0.04037364385831414 -0.07083050256172169
0.30201342281879195 0.14422870009798114 0.2795223969912153 0.008935003204746994 0.002113647039170226 0.03984522014642849 -0.035617926068088036 -0.014818781178831925 0.04183760945689493 -0.07147517181455879
0.3087248322147651 0.15143660053284977 0.2873607592069942 0.01551244185870529 0.00012080651605746551 0.035778500708566405 -0.03553688767645147 -0.013925164270692774 0.04297964761481243 -0.07082997615619799
0.31543624161073824 0.15733324662780784 0.29350712300437864 0.021159370251237014 -0.0015273018746880015 0.03213447876195313 -0.035189082511329135 -0.01256036704662906 0.043958245118942516 -0.06907897921220063
0.3221476510067114 0.16180749883630544 0.29802355974190453 0.025591437930706312 -0.002823258822370901 0.02895115195280014 -0.034597669597541944 -0.010814131375045772 0.04506025905048562 -0.06668852180057716
0.32885906040268453 0.1649681416173941 0.3013429890396805 0.0285932941951077 -0.0038102464152185403 0.026331103299035017 -0.0339515961294721 -0.008870648505260979 0.04656723661282204 -0.064308533623344
0.33557046979865773 0.16691628134255918 0.30366019908240854 0.030172363602709806 -0.0045765670911850345 0.024421454207497882 -0.03357458838986795 -0.006822130506009763 0.04870674248596767 -0.0623510034979872
0.3422818791946309 0.16763302127281038 0.30475790149780674 0.03050814104781402 -0.00518820057139886 0.023156313410454585 -0.0335327145532523 -0.00487681859254257 0.05079625024878746 -0.060549887433872594
0.348993288590604 0.1670057765847524 0.30391986215559696 0.030091691013907823 -0.005700410700477425 0.02225414401383649 -0.03365496541479134 -0.0032873805076987085 0.05188482624945838 -0.0584595872648558
0.35570469798657717 0.1650342258969994 0.30102394027776513 0.029044511516233662 -0.006188962626754124 0.02142601736797408 -0.03380394262148233 -0.002173333836272123 0.05160458898567363 -0.055951256658217874
0.3624161073825503 0.1614801416414665 0.2954238013898447 0.027536481893088327 -0.006657810522644074 0.020538860486878405 -0.03385448153216655 -0.0016358958886779635 0.04994866009148254 -0.05322045186883847
0.36912751677852346 0.1558673493281658 0.28672353407992246 0.02501116457640909 -0.007091652988171838 0.019580532508542442 -0.033763838484886115 -0.001826690475983141 0.0473448759386089 -0.05099825689057518
0.37583892617449666 0.14734859016659274 0.27431132711887923 0.02038585321430625 -0.007376153171163133 0.018649937973567718 -0.03340224431589398 -0.002638674229693826 0.04440950877995763 -0.04968685723934528
0.3825503355704698 0.13534270653347383 0.2581360528818404 0.0125493601851073 -0.007420338384756506 0.01780046851358275 -0.03264114528309576 -0.004093083205560486 0.041634975112152695 -0.049821141523273674
0.38926174496644295 0.11933954717489871 0.2386830599230394 -3.965573241990206e-06 -0.007078783580262352 0.017124302702975373 -0.03128186986350008 -0.006134468544678017 0.039486773994036876 -0.05175571108339291
0.3959731543624161 0.09864800006253806 0.2162116034466473 -0.01891560332157119 -0.006212584057465747 0.016716611186816114 -0.02914177930174761 -0.008643636160686951 0.03825205823180461 -0.055539330553178515
0.40268456375838924 0.07280193932985758 0.19123111275356164 -0.045627234093846475 -0.00471046863677825 0.016762235621831642 -0.026183172895388143 -0.011415574239453096 0.03819163871865023 -0.06102278719755642
0.4093959731543624 0.041869642430889094 0.16456905753399004 -0.08082977267221184 -0.0025089685843252526 0.017610167486124425 -0.02262810465477493 -0.014140479371360036 0.039409011330762904 -0.06768997007348297
0.4161073825503356 0.0060662636290559485 0.13677351467135934 -0.12464098741324743 0.0003835502977300467 0.019732620149392487 -0.018965519553932397 -0.01676413187070829 0.04177608642806932 -0.0753043501694859
0.4228187919463087 -0.034176361749362096 0.1076858261190419 -0.17603854961776608 0.0039105541107063635 0.02364910047418322 -0.01582799225277049 -0.019069047849353826 0.04534413931449535 -0.08348223501320301
0.42953020134228187 -0.07801496375833376 0.07710081714072257 -0.2331307446573901 0.007952015119256483 0.029637622924075673 -0.013733592685562707 -0.020931871248530118 0.050147148304565195 -0.09201089080162543
0.436241610738255 -0.12434204028749511 0.04463190270812216 -0.29331598328311237 0.012330819055679749 0.037343565406533955 -0.012681927295174457 -0.022329541961589667 0.05593535571694179 -0.10059443964012112
0.44295302013422816 -0.17151218497436077 0.011197757922466384 -0.3542221278711879 0.01689696911887652 0.046207299527925905 -0.012413361290172863 -0.023181279588260585 0.0625617444146595 -0.10892430359118069
0.44966442953020136 -0.21863063654623108 -0.02253939534703181 -0.41472187774543035 0.021430333538632208 0.05555755931007715 -0.012696892232812739 -0.023628767145002484 0.06981295049437339 -0.11707048478437834
0.4563758389261745 -0.26439813532641865 -0.05587859168951295 -0.4729176789633244 0.025697644331715563 0.06468387419906038 -0.013288585535629255 -0.023628138534499982 0.07761190850893841 -0.12486818557793837
0.46308724832214765 -0.30706535842517596 -0.08681352143872176 -0.5273171954116301 0.029472559580841974 0.07308472572894997 -0.014139606567266025 -0.02302484290824506 0.08586443645957184 -0.13191412227606197
0.4697986577181208 -0.3453535717215316 -0.11360512727588773 -0.5771020161671754 0.03253804457968968 0.08029216993743256 -0.015216080778053198 -0.021608068252416925 0.09462224972852569 -0.13783838623335953
0.47651006711409394 -0.37851021761606346 -0.13543399266814946 -0.6215864425639774 0.03486146522900189 0.08640353866927569 -0.016680608211271916 -0.019017691478064508 0.10423640134858574 -0.14227178430471477
0.4832214765100671 -0.40561054630179133 -0.15130135081148183 -0.6599197417921008 0.03636592926563593 0.09147736138243487 -0.01874550285116302 -0.01481405689162876 0.11510942681739783 -0.14473754060065536
0.4899328859060403 -0.42579445052692905 -0.16067686096679146 -0.6909120400870666 0.037095338991135124 0.0958033715513626 -0.02161269356909236 -0.008615086378649654 0.1273183870652906 -0.14454855982258993
0.4966442953020134 -0.4387066923338789 -0.16340160597846887 -0.7140117786892889 0.03708806652998921 0.09971762655133164 -0.02554149349135322 -0.00026487316999418214 0.14076501671353597 -0.14129476305352434
0.5033557046979865 -0.4439549150105384 -0.15983012537181807 -0.7280797046492588 0.036425200338318864 0.10341008469310782 -0.030559684016470093 0.01013083748725662 0.15478705508819005 -0.1345253801136768
0.5100671140939598 -0.4392871007230018 -0.14619637238105998 -0.7323778290649436 0.03493378541894862 0.1066177721262513 -0.03675020128835406 0.02218207227777469 0.16792512682565547 -0.12356098227010609
0.5167785234899329 -0.42265979407038645 -0.11981738419972676 -0.7255022039410461 0.03258962491403181 0.10910131099553688 -0.04392206116747325 0.034988883430001685 0.17844406794056328 -0.1084663010805599
0.5234899328859061 -0.3922783256619891 -0.078778589379423 -0.7057780619445553 0.029409239653082817 0.11042814518274131 -0.051609665876575686 0.04674206982203671 0.18398138473547399 -0.09049724509140056
0.5302013422818792 -0.3461616472321118 -0.018814609945069227 -0.6735086845191544 0.02558442821855483 0.11028547179063844 -0.05911661535352877 0.05694583698731213 0.185268506434912 -0.07137683246028775
0.5369127516778524 -0.28354636518424214 0.06103311420727853 -0.6281258445757628 0.021472776464383805 0.10845469150121387 -0.06550913857244625 0.06348354715141222 0.1805091395854074 -0.05354204528258297
0.5436241610738255 -0.20330912947771798 0.16130358907787054 -0.5679218480333065 0.017529288445637593 0.10485438486665885 -0.06979580797538368 0.06498063328829774 0.17305860082837682 -0.04309733425178133
0.5503355704697986 -0.10801744668068382 0.2778680890015753 -0.4939029823629429 0.014289886512185882 0.09939649779921277 -0.07081672477484101 0.06063925099107497 0.1687457791941275 -0.047467277211977556
0.5570469798657718 -0.0014281954549337618 0.40305173290613067 -0.4059081238159982 0.011989021789986964 0.09188113830843267 -0.06790309472845873 0.051290051797395854 0.17096876151206136 -0.06838865791726964
0.5637583892617449 0.1095945636150369 0.5264441046093022 -0.3072549773792284 0.010529994249744419 0.08230373850163365 -0.06124375000214481 0.038003491195148106 0.17638082250494225 -0.10037384011464605
0.5704697986577181 0.21824840226655676 0.6388823719466432 -0.20238556741352967 0.009441294413111376 0.0711193046022789 -0.052236715776056146 0.022263288919615664 0.18084497966628843 -0.13631840182705712
0.5771812080536912 0.3157122584902853 0.7311819284550227 -0.0997574114744521 0.007964015272706333 0.05924241281327899 -0.04331438226786632 0.005868348632709769 0.18148337407424295 -0.1697466768088234
0.5838926174496644 0.39599807607361615 0.8000585965841953 -0.008062444436963079 0.005004948710997579 0.04874891097968889 -0.03873901355769373 -0.009711276919077489 0.17707238868350353 -0.19649494252165853
0.5906040268456376 0.45517898290226916 0.84448566661052 0.06587229919401827 3.242619423983652e-05 0.04129728601148736 -0.04123243362300769 -0.023355906049350884 0.16823414840387566 -0.21494596050257744
0.5973154362416108 0.4915252437176221 0.8651632499771711 0.11788723745807306 -0.006690103142876757 0.036618812378645865 -0.049999018664399375 -0.034743372081443756 0.15684936901016897 -0.2263361131730565
0.6040268456375839 0.5070321865864579 0.8671990235112956 0.14686534966162018 -0.014340788865519462 0.032551895776920275 -0.0612334735079592 -0.0437939478608459 0.14505820041783504 -0.23264609613952683
0.610738255033557 0.5053828868204143 0.8555297556230619 0.1552360180177667 -0.021646450690102723 0.028379557451109753 -0.0716724588313152 -0.05066157154665642 0.1345616879090225 -0.23588483100233532
0.6174496644295302 0.49150895664996636 0.8348490015675943 0.14816891173233837 -0.027486155397754158 0.024517594751096942 -0.07948990554660526 -0.05519381600755537 0.12668308438821055 -0.2370707164033213
0.6241610738255033 0.4728079598388709 0.8106763823064986 0.1349395373712432 -0.03112941767701607 0.02137552287175142 -0.08363435822578356 -0.057333651163196275 0.12198535781825778 -0.23665266014465033
0.6308724832214765 0.4578733743360696 0.7865330368011806 0.12921371187095865 -0.032534854769639215 0.019329880551103587 -0.08439959009038202 -0.05734223509975962 0.12009587237529405 -0.23478034257481328
0.6375838926174496 0.45344548188313905 0.7625496773399485 0.14434128642632965 -0.032276111680743805 0.018131835391537718 -0.08268405875302533 -0.05574877715070179 0.11919995361911184 -0.2306975079205154
0.6442953020134228 0.4605673670413743 0.7421724635311245 0.17896227055162406 -0.031005138325043417 0.017361440075440833 -0.07937171672552767 -0.053265721146669796 0.11826452302601942 -0.22479596531935903
0.6510067114093959 0.476790942832104 0.7356287448710555 0.21795314079315253 -0.02915646042724833 0.016392604020189133 -0.07470552487468579 -0.051179556178995146 0.11644400564056254 -0.21880311799855282
0.6577181208053691 0.48900864349242884 0.73895039222012 0.23906689476473766 -0.026820153007365916 0.015353598422783523 -0.06899390443751535 -0.04872882681258512 0.11226032537485936 -0.2097179790000296
0.6644295302013423 0.4856892880331685 0.736103522724159 0.23527505334217802 -0.023865818315628978 0.014252635430852346 -0.0619842720621103 -0.04542154789242277 0.10516231334411129 -0.1960054091289568
0.6711409395973155 0.4668669079358256 0.7189618601194302 0.21477195575222097 -0.020351336979668858 0.01291757165410734 -0.053620245613445056 -0.04169085699153681 0.09484107365707749 -0.1782227876401511
0.6778523489932886 0.42285086912474346 0.6704423355932119 0.175259402656275 -0.0161542336402567 0.012551633052518395 -0.0448601003330318 -0.03762872395986987 0.08097285805942153 -0.15623030597916127
0.6845637583892618 0.3621594766703641 0.5908495679898514 0.13346938535087674 -0.011534059211348941 0.013363317782468305 -0.03643143620516619 -0.03304256071510035 0.06683441563526193 -0.13291953706546264
0.6912751677852349 0.2943894967399747 0.49448682826210294 0.0942921652178465 -0.007269338359326517 0.015314880096617075 -0.029853556815270108 -0.027895130247656354 0.05281001151770863 -0.10860027201302135
0.697986577181208 0.22765181754742375 0.3944388374731469 0.060864797621700606 -0.003799152997779965 0.018182097792457507 -0.02578040378801744 -0.02246659887996971 0.040865105918748396 -0.08579830367868782
0.7046979865771812 0.16444983322259946 0.30168763883724564 0.02721202760795327 -0.0012289202050747372 0.021012800487363578 -0.02347064089751305 -0.016996413426821066 0.031433265579133576 -0.06542609243277571
0.7114093959731543 0.11026175242761659 0.22844777613812153 -0.007924271282888362 0.00012086225014863521 0.022793075299574278 -0.02255135079927701 -0.011786044161095391 0.024061783460434166 -0.047633871782624945
0.7181208053691275 0.0687741196609407 0.15761555226978669 -0.020067312947905286 0.0003066751051628201 0.023025679883539752 -0.022412329673214115 -0.007444141576903314 0.01787511964905448 -0.03276340280286111
0.7248322147651006 0.03536120956432675 0.11107620778211638 -0.04035378865346289 -0.0005403333284455709 0.02220831736591141 -0.02328898402280255 -0.003770996989982651 0.014327485814120747 -0.021869479794086048
0.7315436241610738 0.006959432363614182 0.0714913693376832 -0.057572504610454836 -0.0017567863794965108 0.019892590028737517 -0.023406162787730538 -0.0008138675397283527 0.014091562830602438 -0.015719297910059143
0.7382550335570469 -0.016706940046896664 0.04060015822041219 -0.07401403831420553 -0.003248194876670919 0.017638916525032355 -0.024135306278374194 0.0015438177603239224 0.01700693693541797 -0.013919301414770125
0.7449664429530202 -0.036328354324449516 0.01949662083034258 -0.09215332947924161 -0.0052390668338732115 0.01588374040916532 -0.02636187407691174 0.0034280284155283223 0.021258697827580872 -0.014402640996524226
0.7516778523489933 -0.05294429435680016 0.0029133175681574017 -0.10880190628175773 -0.0073466067534153304 0.014911407696665794 -0.029604621203496453 0.005058786039717401 0.02524293790593208 -0.015125365826497275
0.7583892617449665 -0.06733670305671424 -0.00986897002176744 -0.12480443609166104 -0.009672323143072281 0.014391892206788931 -0.033736538492933496 0.0066234812552385175 0.028755640944842682 -0.015508678434365646
0.7651006711409396 -0.07899204989924564 -0.01785338033586513 -0.14013071946262617 -0.012211423337395303 0.013659038563740894 -0.0380818852385315 0.008337187580391725 0.03253073147175732 -0.015856356310973867
0.7718120805369127 -0.08710560735860276 -0.020071012810668337 -0.15414020190653718 -0.014922304182422757 0.012357226288784577 -0.04220183465363009 0.010215391362380465 0.036111178200068025 -0.015680395475307092
0.7785234899328859 -0.0914313135829082 -0.01601772133831389 -0.1668449058275025 -0.017602438503999108 0.01061493587393169 -0.045819812881929906 0.01239624130691183 0.04517577355374574 -0.020383290939922076
0.785234899328859 -0.09157170393551213 -0.005863987228087175 -0.17727942064293709 -0.020013600213974695 0.008880641152076912 -0.0489078415800263 0.014022142153361755 0.057595778403449996 -0.029551494096726486
0.7919463087248322 -0.08812209241646245 0.010262524656709321 -0.18650670948963421 -0.022428458643979278 0.008754459347722298 -0.05361137663568086 0.01361866245661225 0.05034089941071239 -0.023103574497487886
0.7986577181208053 -0.08197539154657771 0.031792239419449225 -0.19574302251260464 -0.024303789635398396 0.01357577493283892 -0.062183354203635716 0.011571399992181193 0.04565958014307732 -0.02251678015871493
0.8053691275167785 -0.07101441027004278 0.04808796035047501 -0.19011678089056055 -0.025277827676931607 0.01926595648678166 -0.06982161184064488 0.00854988389665068 0.054051178462483127 -0.03695141066918177
0.8120805369127516 -0.05930345155727717 0.07612608200592708 -0.19473298512048143 -0.024701540740972847 0.016405334878872066 -0.06580841636081776 0.005305740345156976 0.05470679965058048 -0.04409531896026653
0.8187919463087248 -0.03682038104721564 0.14214185951522804 -0.2157826216096593 -0.023668173733555103 0.01591728440730544 -0.06325363187441564 0.0016013372259278083 0.052408887065498067 -0.049206212613642455
0.825503355704698 -0.015175846502357272 0.21071649208018867 -0.24106818508490319 -0.022548007467770532 0.021871931254641833 -0.0669679461901829 -0.002776851488438077 0.05027260757123445 -0.05582631054811061
0.8322147651006712 0.0034239387966331462 0.16552853281358432 -0.15868065522031805 -0.021576195077705654 0.02861082040523396 -0.07176321056064527 -0.007762619641580975 0.05045208731739336 -0.06597732660055532
0.8389261744966443 0.0229516548890121 0.2756561691124967 -0.2297528593344725 -0.019692326951593814 0.023845346050314735 -0.06322999995350237 -0.012999270264748656 0.052786774131382226 -0.07878531466087954
0.8456375838926175 0.07954696887861214 0.327385529469491 -0.1682915917122667 -0.018125886584213206 0.020386546217999846 -0.05663831938642626 -0.018591125339424586 0.05801710538255003 -0.0951993560613992
0.8523489932885906 0.15545338900052721 0.49513867856834004 -0.18423190056728564 -0.017330167210981753 0.019094179585668627 -0.053754514007632134 -0.024822345613212317 0.06753308016208526 -0.1171777713885099
0.8590604026845637 0.22971675396023103 0.48615346102235746 -0.026719953101895372 -0.017942672569156656 0.018092722195576113 -0.05397806733388942 -0.03212713693859006 0.08276652330800233 -0.14702079718518243
0.8657718120805369 0.33285567467843447 0.6451937037983448 0.020517645558524034 -0.019189325383408676 0.019146409390602626 -0.05752506015741998 -0.04107483465146777 0.1050180873861718 -0.18716775668910735
0.87248322147651 0.47182518197667633 0.8049185543971702 0.13873180955618253 -0.021581045783186807 0.023570269656030735 -0.06673236122240435 -0.05238742082099157 0.13391284719859348 -0.23868768884057662
0.8791946308724832 0.6440398609573467 0.9918488414156728 0.2962308804990206 -0.025325133495591526 0.030750202101116494 -0.08140046909229955 -0.0661873117902455 0.16817374694782666 -0.3005483705283177
0.8859060402684563 0.8242014771784342 1.2131250849269941 0.4352778694298742 -0.030451992179794236 0.038833539748801535 -0.09973752410839 -0.08246855179795774 0.20501681689263435 -0.36995392048854986
0.8926174496644295 1.0133126899997218 1.4729344732465925 0.5536909067528512 -0.036347746001212086 0.045966398910739156 -0.11866189091316333 -0.10060177476916746 0.24058710893788818 -0.4417906584762231
0.8993288590604027 1.1962923013547608 1.7410760786652926 0.651508524044229 -0.04234659027106632 0.049991387483708925 -0.13468456802584156 -0.11707411921895029 0.26747434178565077 -0.5016225802235513
0.9060402684563759 1.3540278564118928 1.9798688415767138 0.7281868712470718 -0.04749914713544458 0.050448095243221774 -0.14544638951411093 -0.13103108832513277 0.28493207300466433 -0.5469942496549298
0.912751677852349 1.469013663153808 2.1569762925241966 0.7810510337834192 -0.05091216638601963 0.04801158602065442 -0.14983591879269367 -0.14105782000156805 0.29279644873585053 -0.5749120887389867
0.9194630872483222 1.5266566832880364 2.2468957075394234 0.8064176590366493 -0.0517725056265608 0.04282080481924655 -0.14636581607236815 -0.1429490168787732 0.28573637416911746 -0.5716344079266639
0.9261744966442953 1.51158465940984 2.2263041015038705 0.7968652173158096 -0.04997044678252873 0.036534936881636594 -0.13647583044669406 -0.13387914880711493 0.26075948888438044 -0.5285177864986104
0.9328859060402684 1.4053686773947534 2.0724116652020013 0.7383256895875054 -0.04581840543861542 0.03187622301528779 -0.12351303389251864 -0.11474361881443343 0.22239697501921116 -0.451884212648078
0.9395973154362416 1.2113919260566315 1.8121349680329684 0.6106488840802946 -0.039318244417986446 0.029511978594160083 -0.10814846743013298 -0.08732020633975036 0.1751714744541581 -0.3498118871336588
0.9463087248322147 0.9433422210098452 1.462483188905154 0.4242012531145365 -0.031004775104586612 0.028915295805080763 -0.09092484601425399 -0.054371444319214285 0.12409929695547439 -0.23284218559390296
0.9530201342281879 0.6283105418174609 1.055454940790944 0.201166142843978 -0.021365980819777173 0.02813414703567826 -0.0708661086752326 -0.02219382411160696 0.08345921202654538 -0.1278468602497593
0.959731543624161 0.3120620039381556 0.6537175894821197 -0.029593581605808494 -0.01068993620068196 0.025460557308859016 -0.04684042971022294 0.004949798531550431 0.0773240553151191 -0.06742445825201823
0.9664429530201342 0.027157409787091195 0.3108254697644766 -0.25651065019029423 9.337768039024027e-05 0.0221958877443042 -0.02200913238352372 0.025064397096536795 0.11353235266821424 -0.06340355847514065
0.9731543624161073 -0.1903166728470742 0.08161732855522119 -0.4622506742493696 0.008407187551482348 0.02610952238025562 -0.009295147277290928 0.03641277791118181 0.14824250545354542 -0.07541694963118178
0.9798657718120806 -0.328188694376539 -0.04671759124398317 -0.6096597975090949 0.0126427306031732 0.034271341529647364 -0.008985880323300964 0.039686284363838795 0.161435477900785 -0.08206290917310739
0.9865771812080537 -0.40721823251939976 -0.11416131320771772 -0.7002751518310818 0.013081097819204069 0.03592823556926138 -0.009766039930853235 0.039713940053997976 0.16538751366923188 -0.08595963356123593
0.9932885906040269 -0.4471841288210659 -0.14885667752176018 -0.7455115801203716 0.010602191692628552 0.03025721967870256 -0.009052836293445457 0.03815694214160908 0.16385813304835903 -0.08754424876514086
1.0 -0.4641258508884294 -0.1653319958874248 -0.7629197058894339 0.006960095307851244 0.024268973659740414 -0.010348783044037926 0.03656546675502065 0.16068763156577573 -0.08755669805573443


==> ref3dNi/WalkPelvisAngles.dat <==
t mx mpsx mmsx my mpsy mmsy mz mpsz mmsz
0.0 12.827439022727273 20.05634813515015 5.598529910304397 1.2216348686570235 3.517643177885681 -1.0743734405716339 1.5581879894628092 4.8088466924626285 -1.69247071353701
0.006711409395973154 12.775054257931668 19.944441714941426 5.605666800921911 1.360615486299712 3.693620309410379 -0.9723893368109555 1.6122434630567408 4.8575053670250865 -1.6330184409116049
0.013422818791946308 12.721728886613242 19.831973017482998 5.611484755743486 1.511419317778994 3.891132593627167 -0.8682939580691789 1.6617670809792553 4.896998121923026 -1.5734639599645155
0.020134228187919462 12.668023159118636 19.721293269325514 5.614753048911758 1.6729883804570411 4.108905578740127 -0.7629288178260447 1.70559058785429 4.926653743586364 -1.5154725678777834
0.026845637583892617 12.614084951824838 19.614281645616778 5.613888258032897 1.845086073227439 4.3462540391846165 -0.656081892729738 1.7420223007460214 4.9455147881669195 -1.4614701866748763
0.03355704697986577 12.559035261381661 19.511944865552575 5.606125657210748 2.025204902258307 4.59961628314264 -0.5492064786260258 1.7686921054259805 4.951869749610507 -1.4144855387585467
0.040268456375838924 12.502698618245603 19.415237325446327 5.590159911044879 2.2099888620489225 4.864017876312786 -0.44404015221494175 1.7834297930955691 4.944077188662562 -1.3772176024714238
0.04697986577181208 12.444133767990467 19.322213803036956 5.566053732943978 2.3968588795790113 5.135750593321891 -0.34203283416386787 1.786407669443119 4.9236449955294965 -1.3508296566432587
0.053691275167785234 12.382241947379217 19.23148660455307 5.532997290205364 2.5825124924007157 5.410099650215848 -0.2450746654144167 1.7785233765131185 4.892277925993001 -1.335231172966764
0.060402684563758385 12.315867697350106 19.140947608917344 5.490787785782866 2.7640425493428635 5.682645941807548 -0.15456084312182128 1.761182147187586 4.851019461807125 -1.3286551674319527
0.06711409395973154 12.244916136046367 19.049603639720036 5.440228632372697 2.940156797371595 5.950703531954861 -0.07038993721167097 1.7373392883335195 4.802641233594178 -1.327962656927139
0.0738255033557047 12.169307825775423 18.955991547536158 5.382624104014688 3.1080026198172384 6.210836265175157 0.005168974459320186 1.7110976476593247 4.751301846944163 -1.329106551625513
0.08053691275167785 12.089104606156745 18.859193827360684 5.319015384952805 3.264927743613485 6.459125269727363 0.07073021749960695 1.6875980831687842 4.702881870364864 -1.3276857040272954
0.087248322147651 12.005841943965292 18.759958001329046 5.251725886601538 3.4099951178892387 6.693227782061336 0.12676245371714145 1.6718592003328006 4.66187610962673 -1.3181577089611287
0.09395973154362416 11.921297538151304 18.65988708902029 5.182707987282317 3.5415858963849898 6.910349871092382 0.1728219216775977 1.6671205180353876 4.632928859161041 -1.298687823090265
0.10067114093959731 11.836711924028508 18.560173434442262 5.113250413614754 3.658020376020579 7.107302528808146 0.2087382232330115 1.6760912834927062 4.6203069374941546 -1.2681243705087426
0.10738255033557047 11.753585611931886 18.4618712488141 5.045299975049671 3.7576230394600345 7.28015118265859 0.2350948962614794 1.7017161178176805 4.627685701143275 -1.2242534655079138
0.11409395973154363 11.674451236030977 18.36818639439295 4.980716077669006 3.838146203273616 7.424650300919314 0.2516421056279188 1.7441166545964846 4.655967408292984 -1.1677340991000147
0.12080536912751677 11.600933640922408 18.280792814051146 4.92107446779367 3.8980434467779688 7.537284204312014 0.2588026892439239 1.801808140951246 4.703240463798242 -1.09962418189575
0.12751677852348994 11.534029833042602 18.199628529267482 4.8684311368177235 3.9373524522117154 7.615918747667119 0.25878615675631167 1.8723831742456603 4.765481010944401 -1.0207146624530807
0.1342281879194631 11.474359144353533 18.124093530350613 4.824624758356452 3.9544495248946183 7.65651875830881 0.25238029148042695 1.9541745206542218 4.839758614821437 -0.9314095735129932
0.14093959731543623 11.421872397881193 18.054358143863784 4.789386651898602 3.9480432869307815 7.6571651831336345 0.23892139072792862 2.044716962163125 4.922075198342167 -0.8326412740159168
0.1476510067114094 11.376945616394423 17.990324566622895 4.76356666616595 3.9189729613164928 7.617852169978098 0.22009375265488673 2.140438674467192 5.0075391316907165 -0.7266617827563322
0.15436241610738255 11.339628433945316 17.931489713488972 4.747767154401661 3.8694988807379795 7.540340028556235 0.19865773291972388 2.237177856169224 5.091859771457716 -0.617504059119268
0.1610738255033557 11.309334033712352 17.877997497903017 4.740670569521686 3.800555817895471 7.4270283842486275 0.17408325154231408 2.331865016279326 5.172981939659575 -0.5092519071009232
0.16778523489932887 11.285524476816517 17.830380331147598 4.740668622485436 3.7131670993238015 7.280652859238649 0.145681339408954 2.4212573294040154 5.248326377490851 -0.40581171868281984
0.174496644295302 11.267658395290225 17.789084152002975 4.746232638577475 3.609217732057934 7.10543496880785 0.11300049530801815 2.502571472583058 5.31594225653688 -0.31079931137076366
0.18120805369127516 11.25489900215347 17.754466414263305 4.755331590043634 3.4905945151339504 6.9055820242080515 0.07560700605984882 2.573464244470574 5.374099377879709 -0.22717088893856152
0.18791946308724833 11.246275447807983 17.72741081334071 4.765140082275256 3.3597604626975963 6.686662655949814 0.032858269445379396 2.6321468199898757 5.421267182792365 -0.15697354281261378
0.19463087248322147 11.240354556879204 17.707284427852784 4.773424685905625 3.217825786940211 6.45257025134754 -0.01691867746711795 2.6779004792021213 5.457492364263468 -0.10169140585922465
0.20134228187919462 11.236218359964646 17.693436685554843 4.779000034374448 3.066141828187502 6.206836536170828 -0.07455287979582348 2.709733184413998 5.482274965237923 -0.0628085964099272
0.2080536912751678 11.232978986852984 17.685968654490743 4.779989319215224 2.90605431780742 5.953266750836622 -0.14115811522178268 2.72787448673665 5.4960917369464255 -0.04034276347312504
0.21476510067114093 11.229692557486418 17.683607305865095 4.77577780910774 2.7390550828983833 5.695532495012806 -0.21742232921603888 2.7328748539519654 5.499771377186391 -0.03402166928246064
0.22147651006711408 11.22546227602626 17.684624309201418 4.766300242851103 2.5662880423821326 5.436555650195194 -0.3039795654309283 2.7261288259429253 5.494894182320744 -0.04263653043489324
0.22818791946308725 11.220030859913184 17.68829834119849 4.751763378627876 2.3886979449919585 5.178448908120207 -0.4010530181362899 2.7086632814177176 5.4822415532954345 -0.06491499045999882
0.2348993288590604 11.213701301141201 17.693857159461544 4.7335454428208585 2.20685818797715 4.922452987619212 -0.5087366116649124 2.6809144366750806 5.461662509043894 -0.0998336356937326
0.24161073825503354 11.207075829703808 17.70104289735584 4.7131087620517755 2.021707046258251 4.669889780641411 -0.6264756881249083 2.6440889080359407 5.433938370690933 -0.14576055461905257
0.2483221476510067 11.20097569948459 17.710149619276315 4.691801779692867 1.8341319034040575 4.421866749322994 -0.7536029425148789 2.598973231334519 5.399225989633713 -0.201279526964675
0.2550335570469799 11.196293458134804 17.721526500690537 4.6710604155790705 1.6448953244382654 4.17872541829535 -0.8889347694188199 2.546040808664653 5.3574149593914 -0.26533334206209336
0.26174496644295303 11.194662582989473 17.736703249574802 4.652621916404142 1.4551842498880985 3.941514949425753 -1.0311464496495557 2.4859680508554405 5.308931085100991 -0.33699498339011047
0.2684563758389262 11.197577837859841 17.757158435610762 4.637997240108922 1.266228835400285 3.7112866691027486 -1.1788289983021782 2.419316188305744 5.254071481108252 -0.41543910449676336
0.2751677852348993 11.206344633720676 17.784032333469852 4.6286569339715 1.07941253057619 3.4889408880123307 -1.3301158268599507 2.346721519023934 5.193253772706052 -0.4998107346581837
0.28187919463087246 11.222397654318039 17.8190459731317 4.625749335504379 0.8963057512143193 3.276348022974503 -1.483736520545864 2.269274314472516 5.127534850999259 -0.5889862220542281
0.2885906040268456 11.247056814900981 17.86394656054957 4.630167069252389 0.7186156575919354 3.0753537277025447 -1.638122412518674 2.187950197659325 5.058048077293512 -0.682147681974862
0.2953020134228188 11.281224656224694 17.91962759665922 4.642821715790169 0.5479897867374781 2.88755842270348 -1.7915788492285238 2.1039386682303505 4.985700931202936 -0.7778235947422347
0.30201342281879195 11.325650142262475 17.98741476631348 4.663885518211468 0.3862062884271174 2.7150430369324834 -1.9426304600782487 2.0183612233215937 4.911864706175456 -0.8751422595322689
0.3087248322147651 11.380335398782513 18.067512528320293 4.6931582692447344 0.23435503982750017 2.5583988937116136 -2.089688814056613 1.9316852652788568 4.837047601062823 -0.973677070505109
0.31543624161073824 11.445349261104338 18.159897900025918 4.730800622182758 0.09378244822924128 2.418690424757863 -2.2311255282993803 1.8437001325066569 4.76003776570049 -1.072637500687176
0.3221476510067114 11.520264853158524 18.264317417366918 4.776212288950132 -0.034691476087969436 2.2956136044509097 -2.3649965566268487 1.7536684129132238 4.679195018141577 -1.171858192315129
0.32885906040268453 11.60436841004188 18.3801008572601 4.828635962823662 -0.1502016213765321 2.18916930150934 -2.489572544262404 1.6609524756739134 4.593391400891911 -1.2714864495440843
0.33557046979865773 11.696351616207908 18.50562736484926 4.887075867566557 -0.25326293694963664 2.097271637185478 -2.6037975110847515 1.5646883720321416 4.501380684498282 -1.3720039404339992
0.3422818791946309 11.794977629507457 18.639431304089427 4.950523954925485 -0.3436309794561541 2.0188372026308246 -2.7060991615431327 1.4641674190581837 4.402900718189621 -1.4745658800732537
0.348993288590604 11.898651541588416 18.7796949637771 5.017608119399732 -0.420790451615453 1.9537318679658828 -2.7953127711967887 1.358163951697127 4.297776122343163 -1.5814482189489094
0.35570469798657717 12.005510457040035 18.924298792329765 5.086722121750307 -0.48556713351378306 1.9005741571978836 -2.87170842422545 1.2461029176572476 4.186875944569208 -1.6946701092547132
0.3624161073825503 12.114012480373287 19.07169982586743 5.156325134879143 -0.5383355120430973 1.8581118103827352 -2.9347828344689297 1.1272330766350036 4.070636045197462 -1.8161698919274545
0.36912751677852346 12.222006149811408 19.219726636882953 5.224285662739864 -0.5803194092323478 1.8241827975522802 -2.984821616016976 1.0009886170919071 3.9492451613763606 -1.9472679271925462
0.37583892617449666 12.327714166204448 19.366476311992013 5.288952020416883 -0.6123380942467694 1.7970419510445828 -3.0217181395381214 0.866673450852516 3.822262065521956 -2.0889151638169237
0.3825503355704698 12.429418124732386 19.510254674499 5.348581574965775 -0.6359265341707525 1.7741342340087831 -3.045987302350288 0.7243498656758561 3.689803012642186 -2.241103281290474
0.38926174496644295 12.525913984939562 19.649759849044315 5.402068120834809 -0.6519726877880085 1.754526755960459 -3.058472131536476 0.5750771072605247 3.5536651161241966 -2.403510901603147
0.3959731543624161 12.61581426432413 19.783251750495992 5.448376778152264 -0.661895289727689 1.737112373113792 -3.0609029525691698 0.4190650488558711 3.4123789175932195 -2.5742488198814772
0.40268456375838924 12.698082144988629 19.90921467712526 5.486949612851998 -0.6675510307285487 1.7205180280034433 -3.0556200894605405 0.2580772685964284 3.267144349266864 -2.7509898120740073
0.4093959731543624 12.772285504714617 20.02659359912305 5.517977410306183 -0.6703948374671365 1.7047103244936563 -3.0454999994279293 0.09418065282849857 3.1200066731639624 -2.9316453675069654
0.4161073825503356 12.837539403350148 20.133842575895205 5.541236230805089 -0.6720789704709084 1.6883967697995197 -3.0325547107413366 -0.07025393317225025 2.9731041496195645 -3.113612015964065
0.4228187919463087 12.893599934028513 20.229420807115424 5.557779060941604 -0.6745324298765886 1.6714096933221212 -3.0204745530752986 -0.23265651157593367 2.828930925289488 -3.294243948441355
0.42953020134228187 12.940327350244043 20.311855663960277 5.5687990365278095 -0.6793167730073775 1.6533245779393526 -3.0119581239541073 -0.3899871196516725 2.6904539369635883 -3.4704281762669336
0.436241610738255 12.977040817876755 20.379410073481324 5.574671562272187 -0.6881698869202394 1.6333684082010511 -3.0097081820415297 -0.539563914102002 2.5599380277223083 -3.639065855926312
0.44295302013422816 13.003110687531185 20.42983039786496 5.576390977197411 -0.7027202187522876 1.6106055800838384 -3.0160460175884136 -0.6790104392048936 2.4394779153014468 -3.797498793711234
0.44966442953020136 13.018449484469473 20.461531528051694 5.575367440887253 -0.725011958012369 1.5832838814823962 -3.033307797507134 -0.8069549976834556 2.330505736951895 -3.9444157323188063
0.4563758389261745 13.022988710910198 20.47332027828663 5.572657143533767 -0.7569690570788729 1.5500473760092457 -3.0639854901669916 -0.922501178563702 2.233305298536997 -4.078307655664401
0.46308724832214765 13.017751129250092 20.464722221620253 5.57078003687993 -0.799969536996366 1.510331778478628 -3.11027085247136 -1.026198185749348 2.1471270673257097 -4.199523438824406
0.4697986577181208 13.002512257266076 20.435746298806976 5.569278215725176 -0.8561919539541841 1.462370648266866 -3.174754556175234 -1.1178933776217486 2.0711748330170687 -4.306961588260566
0.47651006711409394 12.978999025930435 20.38816899529163 5.56982905656924 -0.9259012625917958 1.4066185815439654 -3.2584211067275572 -1.2001486058224253 2.002483902639355 -4.402781114284205
0.4832214765100671 12.947656261093233 20.323692440138753 5.571620082047712 -1.0101718097978263 1.3425034180338296 -3.362847037629482 -1.2738206353652455 1.9394239929072996 -4.48706526363779
0.4899328859060403 12.909821487936107 20.24437502684491 5.575267949027304 -1.1094886046499801 1.2702927060346232 -3.4892699153345834 -1.3406567945254875 1.879443052122016 -4.560756641172991
0.4966442953020134 12.866810491472064 20.15424410175979 5.579376881184337 -1.2236713635850576 1.1908575779439858 -3.638200305114101 -1.4019859062662932 1.820833403979915 -4.6248052165125015
0.5033557046979865 12.819933256572748 20.056615385506447 5.583251127639047 -1.3519542675381333 1.1050191438162205 -3.808927678892487 -1.4583301906497872 1.7626008000022124 -4.679261181301786
0.5100671140939598 12.770810029244545 19.95589418198257 5.5857258765065225 -1.4935274438113597 1.0135685336475688 -4.000623421270288 -1.5096492299378792 1.7047495317049635 -4.724047991580722
0.5167785234899329 12.720198823575908 19.854894161259917 5.585503485891898 -1.6475707126786003 0.9169402739618036 -4.212081699319004 -1.5555838661184758 1.6481676051230056 -4.759335337359957
0.5234899328859061 12.668742732885912 19.756221026507788 5.581264439264036 -1.8125236298505196 0.815674180002864 -4.440721439703903 -1.5947966815713597 1.5944365684464399 -4.784029931589159
0.5302013422818792 12.616214755801769 19.66062820456706 5.571801307036475 -1.9864137850690564 0.7112961950151171 -4.68412376515323 -1.6257643142645195 1.546009598499102 -4.7975382270281415
0.5369127516778524 12.562124787108273 19.56810225239299 5.556147321823556 -2.166674190188724 0.6053940103872004 -4.938742390764649 -1.6473995192828226 1.5045686445408935 -4.799367683106539
0.5436241610738255 12.505706580692209 19.477848320303565 5.533564841080854 -2.351096265891341 0.4993341820043069 -5.201526713786989 -1.6579116197537314 1.472996191931034 -4.788819431438497
0.5503355704697986 12.44586119085639 19.38828475514198 5.503437626570797 -2.536419423960289 0.39566717581805966 -5.468506023738637 -1.6575081063898451 1.4515678576911195 -4.76658407047081
0.5570469798657718 12.381998009139439 19.298069483664808 5.46592653461407 -2.7197225592261054 0.2967269330482929 -5.736172051500503 -1.6471477531317602 1.4396525539305187 -4.733948060194039
0.5637583892617449 12.313913333911202 19.20616657721939 5.421660090603015 -2.898434706639719 0.2040814223760421 -6.00095083565548 -1.629450019466 1.4348433136966785 -4.693743352628679
0.5704697986577181 12.241224344174661 19.11149208151899 5.370956606830331 -3.070120320941958 0.11904054309460932 -6.2592811849785255 -1.6073697331327306 1.4345966927770595 -4.64933615904252
0.5771812080536912 12.164420578327409 19.01400209696966 5.31483905968516 -3.23292803504853 0.04246787542522368 -6.508323945522283 -1.5854531361417687 1.4345577036420494 -4.605463975925587
0.5838926174496644 12.084637025625112 18.914747077326545 5.254526973923678 -3.385133931739283 -0.02557025349594655 -6.7446976099826195 -1.568553360386047 1.43013022683948 -4.567236947611574
0.5906040268456376 12.003069323227301 18.814808675463286 5.1913299709913145 -3.5246500244550476 -0.08473884284144706 -6.964561206068648 -1.5604279184050696 1.4174669585444817 -4.53832279535462
0.5973154362416108 11.920640447823779 18.71468958973699 5.126591305910565 -3.650073467315153 -0.13494393459517662 -7.165203000035129 -1.5650287079531604 1.3939336361260026 -4.523991052032324
0.6040268456375839 11.839015807755562 18.61595917907286 5.062072436438265 -3.7601550667521746 -0.1765436438361303 -7.343766489668219 -1.5846561523585634 1.3582445634136566 -4.527556868130784
0.610738255033557 11.759788390775979 18.52018156639795 4.999395215154005 -3.8528169741569154 -0.20989309580830984 -7.495740852505521 -1.6203031801421306 1.309209354206503 -4.549815714490764
0.6174496644295302 11.684150405947358 18.428509669634813 4.939791142259905 -3.9264057491413835 -0.23484321805885555 -7.617968280223911 -1.6719130025930422 1.2466019273160809 -4.590427932502165
0.6241610738255033 11.613017568238678 18.34108373758287 4.884951398894486 -3.979912458128846 -0.2522878599059508 -7.707537056351741 -1.737784306630983 1.1714448017017671 -4.647013414963733
0.6308724832214765 11.547567026012269 18.258348472781407 4.836785579243131 -4.011911947680126 -0.2629732915526133 -7.760850603807638 -1.8154829260483107 1.084809901254522 -4.715775753351144
0.6375838926174496 11.488294523589772 18.180587051847525 4.796001995332022 -4.021392428347386 -0.26777510698871687 -7.775009749706054 -1.9023970106910526 0.987879384311162 -4.792673405693267
0.6442953020134228 11.435479668840484 18.10762951146164 4.763329826219332 -4.008813356818183 -0.268022666586313 -7.7496040470500525 -1.9948167287425802 0.8834105759827597 -4.87304403346792
0.6510067114093959 11.389846057261915 18.040256434997396 4.739435679526435 -3.9740308880428734 -0.2635478530416111 -7.684513923044136 -2.0890382426766325 0.7744887354581653 -4.95256522081143
0.6577181208053691 11.351058013734823 17.978845480621118 4.723270546848528 -3.9180052820317255 -0.25344726133492257 -7.582563302728529 -2.1822950388859614 0.6642657577232285 -5.028855835495151
0.6644295302013423 11.318785878924649 17.922985135247828 4.714586622601468 -3.8421599742220853 -0.23902107064931055 -7.44529887779486 -2.271212631302344 0.5566133806012665 -5.0990386432059545
0.6711409395973155 11.292847895709688 17.873755361971284 4.711940429448093 -3.748562497769218 -0.2202883237174098 -7.276836671821027 -2.3529363317155703 0.4555840062041572 -5.161456669635298
0.6778523489932886 11.272730204716282 17.83174327464507 4.713717134787495 -3.6392302335010958 -0.19623040461025276 -7.082230062391939 -2.4256083317585553 0.3642317113900053 -5.215448374907115
0.6845637583892618 11.25778209168161 17.79746916072659 4.718095022636633 -3.515612944581023 -0.16591748063506007 -6.865308408526986 -2.486647128761994 0.285612879761306 -5.258907137285294
0.6912751677852349 11.246941816998964 17.770708708935466 4.7231749250624615 -3.3795131735869983 -0.1285808192661828 -6.630445527907813 -2.535271012506381 0.2217372764115284 -5.292279301424291
0.697986577181208 11.239331590053105 17.75160625495376 4.72705692515245 -3.232707900041602 -0.08342513111760308 -6.381990668965601 -2.570774215474653 0.17369307243465748 -5.315241503383963
0.7046979865771812 11.233635666581339 17.73895843363319 4.728312899529489 -3.0768532655222134 -0.029309030918885703 -6.124397500125541 -2.592957118440431 0.14200242454076228 -5.327916661421624
0.7114093959731543 11.229027031762707 17.732255249224337 4.725798814301074 -2.913365155389925 0.0350166615640779 -5.861746972343928 -2.602132146764935 0.1268333238760757 -5.331097617405946
0.7181208053691275 11.2247961654515 17.730543872207498 4.719048458695499 -2.7434845916140658 0.11002678628296003 -5.596995969511092 -2.5993006697390304 0.12718167040333572 -5.3257830098813965
0.7248322147651006 11.220228697280769 17.73237649896812 4.708080895593418 -2.56820224146805 0.19612973327516592 -5.332534216211266 -2.585374727036995 0.14217416181212794 -5.312923615886118
0.7315436241610738 11.214981726623764 17.736515798100196 4.69344765514733 -2.388538231307201 0.2934982710824441 -5.070574733696846 -2.5616995492646564 0.16972193346216846 -5.293121031991481
0.7382550335570469 11.208888406664267 17.741843296131897 4.675933517196637 -2.2054401741956022 0.4020389093392107 -4.812919257730416 -2.529399577888542 0.2087146543925007 -5.267513810169585
0.7449664429530202 11.203034576167562 17.748895376242366 4.6571737760927565 -2.0198325367183414 0.5210785036362693 -4.560743577072952 -2.4887359778207334 0.2584698117179567 -5.2359417673594235
0.7516778523489933 11.198288955050206 17.75810336970864 4.638474540391772 -1.832294551333228 0.6499550708351145 -4.31454417350157 -2.4405310674463365 0.3176715520801623 -5.198733686972835
0.7583892617449665 11.19560485929197 17.770391251755466 4.620818466828475 -1.6435767216900554 0.7876358643759456 -4.074789307756056 -2.3854635237744857 0.38490716696405647 -5.155834214513028
0.7651006711409396 11.196322669915153 17.787136261929813 4.605509077900492 -1.454472223384616 0.9329913739035678 -3.8419358206727994 -2.32440895426592 0.4588133716840552 -5.107631280215895
0.7718120805369127 11.20193371587304 17.809806596504078 4.594060835242002 -1.266488487269806 1.0837166609941604 -3.616693635533772 -2.257887845944131 0.5387042024923367 -5.054479894380599
0.7785234899328859 11.213822576745796 17.840054630170098 4.587590523321496 -1.0810980625946216 1.237881647557668 -3.4000777727469114 -2.186906307683735 0.6232661343892856 -4.9970787497567555
0.785234899328859 11.2330014351933 17.87900472040987 4.58699814997673 -0.8997005515821738 1.3939455244755106 -3.1933466276398583 -2.1123575629957307 0.7114610014339187 -4.93617612742538
0.7919463087248322 11.26080986065366 17.928087813242072 4.59353190806525 -0.7240122362251076 1.5501389455033476 -2.998163417953563 -2.0351011486771315 0.8023367096325522 -4.872539006986815
0.7986577181208053 11.298301269015207 17.98845490718827 4.608147630842144 -0.5560727759498583 1.7042009507897682 -2.816346502689485 -1.955679117401131 0.8953932572581236 -4.8067514920603855
0.8053691275167785 11.346145481091577 18.060576712682295 4.631714249500859 -0.397756397892284 1.8544098679164784 -2.6499226637010462 -1.8743843874909882 0.9901218973487858 -4.738890672330762
0.8120805369127516 11.404893634958952 18.14494398800337 4.664843281914535 -0.25057610950884684 1.9994273398653026 -2.5005795588829964 -1.791368956263659 1.0863427776123615 -4.66908069013968
0.8187919463087248 11.473955661586892 18.241167415506347 4.706743907667437 -0.11536298310998937 2.138045314304346 -2.3687712805243244 -1.7064238889268668 1.1841434133499886 -4.596991191203722
0.825503355704698 11.55296347910866 18.34898548805446 4.75694147016286 0.007041482395307621 2.268732292112376 -2.2546493273217605 -1.6188241638873484 1.2836832908002374 -4.521331618574934
0.8322147651006712 11.641391574657497 18.467499486909816 4.815283662405178 0.11593689011079417 2.389647822967301 -2.157774042745713 -1.5276444015974255 1.3850780490709842 -4.440366852265836
0.8389261744966443 11.737845403125792 18.59536844605288 4.880322360198704 0.21128404889012123 2.4996274002927357 -2.077059302512493 -1.4321436911916918 1.4887439272142324 -4.3530313095976165
0.8456375838926175 11.84060040880249 18.73103268885226 4.950168128752723 0.2937113439505796 2.597697914303882 -2.010275226402723 -1.3310973967403887 1.5956699732774293 -4.257864766758207
0.8523489932885906 11.948018031558858 18.87280805032743 5.023228012790286 0.3638537963309114 2.683487521675243 -1.9557799290134203 -1.2235361511689495 1.7073059663423558 -4.154378268680254
0.8590604026845637 12.058239947203537 19.01892853139885 5.097551363008226 0.4217368970564095 2.7563808755718684 -1.9129070814590496 -1.1091331220838654 1.8256156110021935 -4.043881855169924
0.8657718120805369 12.169206420352612 19.16729952755551 5.171113313149714 0.46818916105751857 2.816723244022356 -1.880344921907319 -0.9871084368442504 1.9525289222226816 -3.9267457959111827
0.87248322147651 12.27901985341574 19.315978411770736 5.2420612950607435 0.5042829163835209 2.8645582124889515 -1.8559923797219096 -0.8570246221475133 2.0892627317386214 -3.8033119760336485
0.8791946308724832 12.385854937763463 19.463322365655934 5.308387509870992 0.5311724108055071 2.899975420082577 -1.8376305984715628 -0.7188854060327804 2.236596867246659 -3.67436767931222
0.8859060402684563 12.487795852664734 19.60714655845925 5.368445146870218 0.5506146493897054 2.923488722302103 -1.8222594235226919 -0.5729079364762327 2.3935461891637875 -3.539362062116253
0.8926174496644295 12.583382004234844 19.744843939041143 5.421920069428545 0.5637863506422431 2.9361054910521927 -1.8085327897677064 -0.4194573175684999 2.5595664377986536 -3.3984810729356534
0.8993288590604027 12.671937190493098 19.87580577857654 5.468068602409656 0.5721824269618118 2.939600160372931 -1.7952353064493072 -0.25945692141008947 2.7337038368560647 -3.252617679676243
0.9060402684563759 12.752224763002662 19.998903080259684 5.50554644574564 0.5772581985154474 2.936467666928516 -1.7819512698976214 -0.09424987175786237 2.9143237859764453 -3.10282352949217
0.912751677852349 12.824042010204403 20.1119327779629 5.536151242445907 0.5808267617383105 2.929500475687192 -1.767846952210571 0.07358137295870543 3.0988226770364804 -2.951659931119069
0.9194630872483222 12.886999396143706 20.213749710460853 5.560249081826558 0.5843430832497645 2.92100273997533 -1.752316573475801 0.2414137449694941 3.2848619899293108 -2.8020344999903224
0.9261744966442953 12.939818947162905 20.3032335153213 5.5764043790045115 0.5895635175162237 2.9131804443075926 -1.7340534092751452 0.4062625034017416 3.46920017181721 -2.656675165013727
0.9328859060402684 12.981352367108535 20.37848962109413 5.584215113122941 0.5978973556977647 2.9078386209322806 -1.7120439095367512 0.5646771989455871 3.6476677733869813 -2.518313375495807
0.9395973154362416 13.01227104459205 20.437883622638047 5.586658466546052 0.6108149774471684 2.9072408274664223 -1.6856108725720853 0.7142581046366954 3.817674733710005 -2.3891585244366143
0.9463087248322147 13.033322818223418 20.480309029209625 5.58633660723721 0.6300065986028066 2.914136657683375 -1.6541234604777615 0.852926368303844 3.9772627148093735 -2.2714099782016857
0.9530201342281879 13.04282578885407 20.503976127830956 5.581675449877185 0.6579681193410608 2.931301458068845 -1.6153652193867232 0.9784645614121705 4.123442418333317 -2.1665132955089756
0.959731543624161 13.041799149689384 20.508455736706726 5.575142562672041 0.6957101576013643 2.9603007774972765 -1.5688804622945476 1.0908146629638378 4.2555754242265 -2.0739460982988236
0.9664429530201342 13.031084733027345 20.493114667074142 5.56905479898055 0.7444702424552115 3.0033307746816895 -1.5143902897712662 1.191127105217844 4.374009700767533 -1.9917554903318448
0.9731543624161073 13.010851243787776 20.455742181112953 5.565960306462599 0.8063112249539078 3.0630927566965527 -1.4504703067887368 1.2803588098596703 4.479049559596163 -1.9183319398768226
0.9798657718120806 12.9814656253536 20.39766768468283 5.565263566024371 0.8839658677095511 3.144316511686315 -1.3763847762672126 1.3591886004996112 4.570020072483101 -1.8516428714838782
0.9865771812080537 12.944993980364961 20.322599701455083 5.567388259274839 0.9763841435881077 3.2473310938745024 -1.2945628066982873 1.4309248320705523 4.649881241323577 -1.7880315771824724
0.9932885906040269 12.902944356398013 20.233805888160035 5.572082824635991 1.0826478066239114 3.3721792523093317 -1.206883639061509 1.4973735990293409 4.720255834948977 -1.7255086368902957
1.0 12.856514229338842 20.13414106875352 5.578887389924162 1.2027053957231393 3.5199391348501816 -1.1145283434039033 1.5592014130165275 4.781610739229121 -1.6632079131960666

